Forward-backward splitting in bilaterally bounded Alexandrov spaces

With the goal of solving optimisation problems on non-Riemannian manifolds, such as geometrical surfaces with sharp edges, we develop and prove the convergence of a forward-backward method in Alexandrov spaces with curvature bounded both from above and from below. This bilateral boundedness is crucial for the availability of both the gradient and proximal steps, instead of just one or the other. We numerically demonstrate the behaviour of the proposed method on simple geometrical surfaces in $\mathbb{R}^3$.

==> res/cube/F1.csv <==
u	v	value
0.0	0.0	4.2085533905932735
0.03225806451612903	0.0	4.113363446191741
0.06451612903225806	0.0	4.024822553862605
0.0967741935483871	0.0	3.9429716650904973
0.12903225806451613	0.0	3.8678553751478573
0.16129032258064516	0.0	3.7995218532946518
0.1935483870967742	0.0	3.738022595131963
0.22580645161290322	0.0	3.683411943506542
0.25806451612903225	0.0	3.6357463247083244
0.2903225806451613	0.0	3.595083155948554
0.3225806451612903	0.0	3.5614794018238056
0.3548387096774194	0.0	3.5349897940367523
0.3870967741935484	0.0	3.5156647794194544
0.41935483870967744	0.0	3.503548320765523
0.45161290322580644	0.0	3.4986757318284702
0.4838709677419355	0.0	3.501071766387823
0.5161290322580645	0.0	3.5107491857426614
0.5483870967741935	0.0	3.5277079898929866
0.5806451612903226	0.0	3.551935417539717
0.6129032258064516	0.0	3.583406714903325
0.6451612903225806	0.0	3.6220865682303005
0.6774193548387096	0.0	3.6679310147270314
0.7096774193548387	0.0	3.7208896075614564
0.7419354838709677	0.0	3.780907615030905
0.7741935483870968	0.0	3.8479280725388003
0.8064516129032258	0.0	3.921893562873899
0.8387096774193549	0.0	4.002747659746265
0.8709677419354839	0.0	4.090436020309148
0.9032258064516129	0.0	4.184907148961464
0.9354838709677419	0.0	4.286112876443251
0.967741935483871	0.0	4.394008607482063
1.0	0.0	4.508553390593273
0.0	0.03225806451612903	4.274871148910328
0.03225806451612903	0.03225806451612903	4.192951280817457
0.06451612903225806	0.03225806451612903	4.104786250658253
0.0967741935483871	0.03225806451612903	4.0233181518621315
0.12903225806451613	0.03225806451612903	3.9485888377703855
0.16129032258064516	0.03225806451612903	3.8806429883890976
0.1935483870967742	0.03225806451612903	3.8195277917296844
0.22580645161290322	0.03225806451612903	3.765292428195311
0.25806451612903225	0.03225806451612903	3.717987324543261
0.2903225806451613	0.03225806451612903	3.6776631547242524
0.3225806451612903	0.03225806451612903	3.644369584317747
0.3548387096774194	0.03225806451612903	3.6181537839079594
0.3870967741935484	0.03225806451612903	3.599058772942988
0.41935483870967744	0.03225806451612903	3.5871216947537143
0.45161290322580644	0.03225806451612903	3.582372157803958
0.4838709677419355	0.03225806451612903	3.5848307984369376
0.5161290322580645	0.03225806451612903	3.594508217791776
0.5483870967741935	0.03225806451612903	3.611404415868474
0.5806451612903226	0.03225806451612903	3.635508791527907
0.6129032258064516	0.03225806451612903	3.6668007084268597
0.6451612903225806	0.03225806451612903	3.7052505581015085
0.6774193548387096	0.03225806451612903	3.750821197220972
0.7096774193548387	0.03225806451612903	3.803469606337156
0.7419354838709677	0.03225806451612903	3.8631486148658416
0.7741935483870968	0.03225806451612903	3.9298085572275694
0.8064516129032258	0.03225806451612903	4.00339875947162
0.8387096774193549	0.03225806451612903	4.083868794840711
0.8709677419354839	0.03225806451612903	4.171169482931676
0.9032258064516129	0.03225806451612903	4.258802022829874
0.9354838709677419	0.03225806451612903	4.353173347432446
0.967741935483871	0.03225806451612903	4.454241603398103
1.0	0.03225806451612903	4.536161471490973
0.0	0.06451612903225806	4.344540854895307
0.03225806451612903	0.06451612903225806	4.279102875648563
0.06451612903225806	0.06451612903225806	4.191297148420556
0.0967741935483871	0.06451612903225806	4.110192616126849
0.12903225806451613	0.06451612903225806	4.035828376343668
0.16129032258064516	0.06451612903225806	3.968245723512339
0.1935483870967742	0.06451612903225806	3.9074877941227553
0.22580645161290322	0.06451612903225806	3.8535990479753672
0.25806451612903225	0.06451612903225806	3.806624565923233
0.2903225806451613	0.06451612903225806	3.766609154932585
0.3225806451612903	0.06451612903225806	3.7335962675146566
0.3548387096774194	0.06451612903225806	3.7076267643014424
0.3870967741935484	0.06451612903225806	3.688737573998343
0.41935483870967744	0.06451612903225806	3.6769603306033174
0.45161290322580644	0.06451612903225806	3.6723200885420186
0.4838709677419355	0.06451612903225806	3.674834226535047
0.5161290322580645	0.06451612903225806	3.6845116458898852
0.5483870967741935	0.06451612903225806	3.7013523466065346
0.5806451612903226	0.06451612903225806	3.7253474273775105
0.6129032258064516	0.06451612903225806	3.756479509482215
0.6451612903225806	0.06451612903225806	3.79472353849499
0.6774193548387096	0.06451612903225806	3.840047880417882
0.7096774193548387	0.06451612903225806	3.8924156065454882
0.7419354838709677	0.06451612903225806	3.9517858562458135
0.7741935483870968	0.06451612903225806	4.011663564104399
0.8064516129032258	0.06451612903225806	4.078455536058239
0.8387096774193549	0.06451612903225806	4.152116691254274
0.8709677419354839	0.06451612903225806	4.232602569892055
0.9032258064516129	0.06451612903225806	4.319870035481687
0.9354838709677419	0.06451612903225806	4.413877793581848
0.967741935483871	0.06451612903225806	4.495231907906627
1.0	0.06451612903225806	4.570347306508209
0.0	0.0967741935483871	4.3723705202607315
0.03225806451612903	0.0967741935483871	4.36533552287184
0.06451612903225806	0.0967741935483871	4.28432409699122
0.0967741935483871	0.0967741935483871	4.203564266604968
0.12903225806451613	0.0967741935483871	4.129544041745343
0.16129032258064516	0.0967741935483871	4.0623014927011765
0.1935483870967742	0.0967741935483871	4.001875996168391
0.22580645161290322	0.0967741935483871	3.948307734243794
0.25806451612903225	0.0967741935483871	3.901637048963575
0.2903225806451613	0.0967741935483871	3.861903651448988
0.3225806451612903	0.0967741935483871	3.829145697728503
0.3548387096774194	0.0967741935483871	3.80339875947162
0.3870967741935484	0.0967741935483871	3.784694735638212
0.41935483870967744	0.0967741935483871	3.773060767835811
0.45161290322580644	0.0967741935483871	3.7685182346469244
0.4838709677419355	0.0967741935483871	3.7710819049026916
0.5161290322580645	0.0967741935483871	3.780759324257531
0.5483870967741935	0.0967741935483871	3.79755049271144
0.5806451612903226	0.0967741935483871	3.821447864610005
0.6129032258064516	0.0967741935483871	3.852436671122084
0.6451612903225806	0.0967741935483871	3.8840439207619424
0.6774193548387096	0.0967741935483871	3.9226940848252765
0.7096774193548387	0.0967741935483871	3.9683552643522133
0.7419354838709677	0.0967741935483871	4.020991887673252
0.7741935483870968	0.0967741935483871	4.080565798759923
0.8064516129032258	0.0967741935483871	4.147037286490972
0.8387096774193549	0.0967741935483871	4.220366008830209
0.8709677419354839	0.0967741935483871	4.300511783680827
0.9032258064516129	0.0967741935483871	4.387435234346904
0.9354838709677419	0.0967741935483871	4.468195064733155
0.967741935483871	0.0967741935483871	4.536303264807323
1.0	0.0967741935483871	4.611080197680085
0.0	0.12903225806451613	4.406719542059849
0.03225806451612903	0.12903225806451613	4.403234328082111
0.06451612903225806	0.12903225806451613	4.383839519245136
0.0967741935483871	0.12903225806451613	4.303406118084198
0.12903225806451613	0.12903225806451613	4.229709858587747
0.16129032258064516	0.12903225806451613	4.162785781634159
0.1935483870967742	0.12903225806451613	4.102669807943808
0.22580645161290322	0.12903225806451613	4.049398266894725
0.25806451612903225	0.12903225806451613	4.003007312637388
0.2903225806451613	0.12903225806451613	3.9635322312819605
0.3225806451612903	0.12903225806451613	3.9310066531061385
0.3548387096774194	0.12903225806451613	3.9054616956201214
0.3870967741935484	0.12903225806451613	3.8869250756716585
0.41935483870967744	0.12903225806451613	3.875420239745818
0.45161290322580644	0.12903225806451613	3.8709655690342593
0.4838709677419355	0.12903225806451613	3.8735737176363503
0.5161290322580645	0.12903225806451613	3.8767995240879634
0.5483870967741935	0.12903225806451613	3.887094601292324
0.5806451612903226	0.12903225806451613	3.9044524978103343
0.6129032258064516	0.12903225806451613	3.9288605595426263
0.6451612903225806	0.12903225806451613	3.9603004052975415
0.6774193548387096	0.12903225806451613	3.998748588590011
0.7096774193548387	0.12903225806451613	4.044177392572283
0.7419354838709677	0.12903225806451613	4.096555699734163
0.7741935483870968	0.12903225806451613	4.155849879797952
0.8064516129032258	0.12903225806451613	4.222024646653486
0.8387096774193549	0.12903225806451613	4.295043846150287
0.8709677419354839	0.12903225806451613	4.374871148910327
0.9032258064516129	0.12903225806451613	4.4550190213100045
0.9354838709677419	0.12903225806451613	4.516097583761264
0.967741935483871	0.12903225806451613	4.583879489372433
1.0	0.12903225806451613	4.658332445285655
0.0	0.16129032258064516	4.447562971438906
0.03225806451612903	0.16129032258064516	4.444387372959605
0.06451612903225806	0.16129032258064516	4.447883526501188
0.0967741935483871	0.16129032258064516	4.40969450916736
0.12903225806451613	0.16129032258064516	4.336303264807324
0.16129032258064516	0.16129032258064516	4.269677499474206
0.1935483870967742	0.16129032258064516	4.209849978520859
0.22580645161290322	0.16129032258064516	4.156853575263442
0.25806451612903225	0.16129032258064516	4.11072074846058
0.2903225806451613	0.16129032258064516	4.071482938707494
0.3225806451612903	0.16129032258064516	4.039169897804643
0.3548387096774194	0.16129032258064516	4.013808973837813
0.3870967741935484	0.16129032258064516	3.9889727703619404
0.41935483870967744	0.16129032258064516	3.971133282658671
0.45161290322580644	0.16129032258064516	3.960306424830348
0.4838709677419355	0.16129032258064516	3.956503119816185
0.5161290322580645	0.16129032258064516	3.959728926267797
0.5483870967741935	0.16129032258064516	3.9699838441851862
0.5806451612903226	0.16129032258064516	3.9872623149167357
0.6129032258064516	0.16129032258064516	4.01155341552323
0.6451612903225806	0.16129032258064516	4.042841231902329
0.6774193548387096	0.16129032258064516	4.081105381675611
0.7096774193548387	0.16129032258064516	4.1263216483849146
0.7419354838709677	0.16129032258064516	4.178462683944451
0.7741935483870968	0.16129032258064516	4.237498736553766
0.8064516129032258	0.16129032258064516	4.303398365617633
0.8387096774193549	0.16129032258064516	4.376129112377432
0.8709677419354839	0.16129032258064516	4.455658103517002
0.9032258064516129	0.16129032258064516	4.509694509167359
0.9354838709677419	0.16129032258064516	4.570464171662478
0.967741935483871	0.16129032258064516	4.63793576005638
1.0	0.16129032258064516	4.712079100471164
0.0	0.1935483870967742	4.49487836285292
0.03225806451612903	0.1935483870967742	4.491998311005815
0.06451612903225806	0.1935483870967742	4.495789355378116
0.0967741935483871	0.1935483870967742	4.48692480081043
0.12903225806451613	0.1935483870967742	4.449304625959766
0.16129032258064516	0.1935483870967742	4.382958449047001
0.1935483870967742	0.1935483870967742	4.323400039000872
0.22580645161290322	0.1935483870967742	4.27065917655838
0.25806451612903225	0.1935483870967742	4.218313448115303
0.2903225806451613	0.1935483870967742	4.1728425602506265
0.3225806451612903	0.1935483870967742	4.134272930102152
0.3548387096774194	0.1935483870967742	4.102628700172296
0.3870967741935484	0.1935483870967742	4.077931138519538
0.41935483870967744	0.1935483870967742	4.060198067366969
0.45161290322580644	0.1935483870967742	4.049443352721031
0.4838709677419355	0.1935483870967742	4.045676487094591
0.5161290322580645	0.1935483870967742	4.048902293546204
0.5483870967741935	0.1935483870967742	4.05912077207587
0.5806451612903226	0.1935483870967742	4.076327099625033
0.6129032258064516	0.1935483870967742	4.100511783680827
0.6451612903225806	0.1935483870967742	4.131660958236813
0.6774193548387096	0.1935483870967742	4.169756801069894
0.7096774193548387	0.1935483870967742	4.214778044121593
0.7419354838709677	0.1935483870967742	4.266700544889497
0.7741935483870968	0.1935483870967742	4.3254978862358
0.8064516129032258	0.1935483870967742	4.391141974484743
0.8387096774193549	0.1935483870967742	4.463603610337323
0.8709677419354839	0.1935483870967742	4.517046561443637
0.9032258064516129	0.1935483870967742	4.570795768552365
0.9354838709677419	0.1935483870967742	4.631273226345858
0.967741935483871	0.1935483870967742	4.698449923909041
1.0	0.1935483870967742	4.762620298336791
0.0	0.22580645161290322	4.548645534715652
0.03225806451612903	0.22580645161290322	4.546047370701404
0.06451612903225806	0.22580645161290322	4.550118516821498
0.0967741935483871	0.22580645161290322	4.554433577485168
0.12903225806451613	0.22580645161290322	4.5332129467464
0.16129032258064516	0.22580645161290322	4.48970965614567
0.1935483870967742	0.22580645161290322	4.423951006239765
0.22580645161290322	0.22580645161290322	4.364996272211213
0.25806451612903225	0.22580645161290322	4.312871777309651
0.2903225806451613	0.22580645161290322	4.267602696449054
0.3225806451612903	0.22580645161290322	4.229212569697102
0.3548387096774194	0.22580645161290322	4.197722800284179
0.3870967741935484	0.22580645161290322	4.173152157792723
0.41935483870967744	0.22580645161290322	4.1555163102006505
0.45161290322580644	0.22580645161290322	4.144827409778533
0.4838709677419355	0.22580645161290322	4.141093757005967
0.5161290322580645	0.22580645161290322	4.144319563457579
0.5483870967741935	0.22580645161290322	4.154504829133372
0.5806451612903226	0.22580645161290322	4.1716453424587145
0.6129032258064516	0.22580645161290322	4.195732802954013
0.6451612903225806	0.22580645161290322	4.226755058348696
0.6774193548387096	0.22580645161290322	4.264696440664844
0.7096774193548387	0.22580645161290322	4.309538180320022
0.7419354838709677	0.22580645161290322	4.361258874083844
0.7741935483870968	0.22580645161290322	4.419834981888633
0.8064516129032258	0.22580645161290322	4.48524132882041
0.8387096774193549	0.22580645161290322	4.538096752919864
0.8709677419354839	0.22580645161290322	4.584825849972208
0.9032258064516129	0.22580645161290322	4.638304545227104
0.9354838709677419	0.22580645161290322	4.698505613595692
0.967741935483871	0.22580645161290322	4.765402209411082
1.0	0.22580645161290322	4.777677792780168
0.0	0.25806451612903225	4.6023947305598725
0.03225806451612903	0.25806451612903225	4.59361367264933
0.06451612903225806	0.25806451612903225	4.591499206263161
0.0967741935483871	0.25806451612903225	4.596075734943175
0.12903225806451613	0.25806451612903225	4.581561643091035
0.16129032258064516	0.25806451612903225	4.567336803291621
0.1935483870967742	0.25806451612903225	4.524393910015332
0.22580645161290322	0.25806451612903225	4.465660737760244
0.25806451612903225	0.25806451612903225	4.413741714765728
0.2903225806451613	0.25806451612903225	4.3686594646694425
0.3225806451612903	0.25806451612903225	4.330435036389764
0.3548387096774194	0.25806451612903225	4.299087481305065
0.3870967741935484	0.25806451612903225	4.2746334396316525
0.41935483870967744	0.25806451612903225	4.257086754673248
0.45161290322580644	0.25806451612903225	4.246458134254751
0.4838709677419355	0.25806451612903225	4.242754877710549
0.5161290322580645	0.25806451612903225	4.245980684162163
0.5483870967741935	0.25806451612903225	4.25613555360959
0.5806451612903226	0.25806451612903225	4.2732157869313125
0.6129032258064516	0.25806451612903225	4.297214084792944
0.6451612903225806	0.25806451612903225	4.328119739369582
0.6774193548387096	0.25806451612903225	4.365918907357504
0.7096774193548387	0.25806451612903225	4.410594948540412
0.7419354838709677	0.25806451612903225	4.462128811539921
0.7741935483870968	0.25806451612903225	4.520499447437663
0.8064516129032258	0.25806451612903225	4.572781006789526
0.8387096774193549	0.25806451612903225	4.6124980936141995
0.8709677419354839	0.25806451612903225	4.6589809979297465
0.9032258064516129	0.25806451612903225	4.712204767201239
0.9354838709677419	0.25806451612903225	4.772144367553484
0.967741935483871	0.25806451612903225	4.796839479100943
1.0	0.25806451612903225	4.799168924108259
0.0	0.2903225806451613	4.643206409411084
0.03225806451612903	0.2903225806451613	4.634681442466275
0.06451612903225806	0.2903225806451613	4.632819586526202
0.0967741935483871	0.2903225806451613	4.637643547059029
0.12903225806451613	0.2903225806451613	4.6362730766747715
0.16129032258064516	0.2903225806451613	4.622279595206158
0.1935483870967742	0.2903225806451613	4.615040773826846
0.22580645161290322	0.2903225806451613	4.572643472296137
0.25806451612903225	0.2903225806451613	4.520915678704358
0.2903225806451613	0.2903225806451613	4.476006813241138
0.3225806451612903	0.2903225806451613	4.43793576005638
0.3548387096774194	0.2903225806451613	4.406719542059849
0.3870967741935484	0.2903225806451613	4.382372974811345
0.41935483870967744	0.2903225806451613	4.3649083465523075
0.45161290322580644	0.2903225806451613	4.354335139404413
0.4838709677419355	0.2903225806451613	4.350659805827397
0.5161290322580645	0.2903225806451613	4.35388561227901
0.5483870967741935	0.2903225806451613	4.364012558759251
0.5806451612903226	0.2903225806451613	4.381037378810372
0.6129032258064516	0.2903225806451613	4.404953619972636
0.6451612903225806	0.2903225806451613	4.4357518001243665
0.6774193548387096	0.2903225806451613	4.473419631024122
0.7096774193548387	0.2903225806451613	4.517942297112106
0.7419354838709677	0.2903225806451613	4.569302775478551
0.7741935483870968	0.2903225806451613	4.6210305690703315
0.8064516129032258	0.2903225806451613	4.6537504512462
0.8387096774193549	0.2903225806451613	4.693247337141641
0.8709677419354839	0.2903225806451613	4.739498883126385
0.9032258064516129	0.2903225806451613	4.792482256736448
0.9354838709677419	0.2903225806451613	4.829593780074589
0.967741935483871	0.2903225806451613	4.825004023111435
1.0	0.2903225806451613	4.827077377153019
0.0	0.3225806451612903	4.690420731168241
0.03225806451612903	0.3225806451612903	4.682139796524507
0.06451612903225806	0.3225806451612903	4.680517876622122
0.0967741935483871	0.3225806451612903	4.685576094127004
0.12903225806451613	0.3225806451612903	4.69733571555846
0.16129032258064516	0.3225806451612903	4.683559884731809
0.1935483870967742	0.3225806451612903	4.676527585379627
0.22580645161290322	0.3225806451612903	4.676259190142751
0.25806451612903225	0.3225806451612903	4.634387148449596
0.2903225806451613	0.3225806451612903	4.5896395612644785
0.3225806451612903	0.3225806451612903	4.551710844207194
0.3548387096774194	0.3225806451612903	4.520616262916696
0.3870967741935484	0.3225806451612903	4.496369061356135
0.41935483870967744	0.3225806451612903	4.478980194833389
0.45161290322580644	0.3225806451612903	4.468458098863463
0.4838709677419355	0.3225806451612903	4.46480850477686
0.5161290322580645	0.3225806451612903	4.468034311228472
0.5483870967741935	0.3225806451612903	4.478135518218302
0.5806451612903226	0.3225806451612903	4.495109227091454
0.6129032258064516	0.3225806451612903	4.518949706517426
0.6451612903225806	0.3225806451612903	4.549648520981211
0.6774193548387096	0.3225806451612903	4.5871947151749355
0.7096774193548387	0.3225806451612903	4.631575045135446
0.7419354838709677	0.3225806451612903	4.68277424522379
0.7741935483870968	0.3225806451612903	4.70851725465888
0.8064516129032258	0.3225806451612903	4.741043714411885
0.8387096774193549	0.3225806451612903	4.7803340782801955
0.8709677419354839	0.3225806451612903	4.826367973622976
0.9032258064516129	0.3225806451612903	4.875898674772165
0.9354838709677419	0.3225806451612903	4.864388844364057
0.967741935483871	0.3225806451612903	4.859559151363217
1.0	0.3225806451612903	4.861388473103725
0.0	0.3548387096774194	4.744024479108503
0.03225806451612903	0.3548387096774194	4.7359760993514985
0.06451612903225806	0.3548387096774194	4.734582146822949
0.0967741935483871	0.3548387096774194	4.739862273718514
0.12903225806451613	0.3548387096774194	4.75183617231559
0.16129032258064516	0.3548387096774194	4.751168550703347
0.1935483870967742	0.3548387096774194	4.744330214430839
0.22580645161290322	0.3548387096774194	4.744242998493599
0.25806451612903225	0.3548387096774194	4.750924682592647
0.2903225806451613	0.3548387096774194	4.709553249884402
0.3225806451612903	0.3548387096774194	4.671756947642513
0.3548387096774194	0.3548387096774194	4.640775319175009
0.3870967741935484	0.3548387096774194	4.616620248224073
0.41935483870967744	0.3548387096774194	4.599301541394789
0.45161290322580644	0.3548387096774194	4.5888267353169585
0.4838709677419355	0.3548387096774194	4.585200943498082
0.5161290322580645	0.3548387096774194	4.5884267499496945
0.5483870967741935	0.3548387096774194	4.598504154671797
0.5806451612903226	0.3548387096774194	4.615430573652852
0.6129032258064516	0.3548387096774194	4.639200893385364
0.6451612903225806	0.3548387096774194	4.669807577239526
0.6774193548387096	0.3548387096774194	4.707240818610256
0.7096774193548387	0.3548387096774194	4.7514887337553695
0.7419354838709677	0.3548387096774194	4.77673113420555
0.7741935483870968	0.3548387096774194	4.8023075146226315
0.8064516129032258	0.3548387096774194	4.834652795076002
0.8387096774193549	0.3548387096774194	4.873749195864637
0.8709677419354839	0.3548387096774194	4.919578107799461
0.9032258064516129	0.3548387096774194	4.917281628557223
0.9354838709677419	0.3548387096774194	4.905549888758433
0.967741935483871	0.3548387096774194	4.900492228383756
1.0	0.3548387096774194	4.902088995237535
0.0	0.3870967741935484	4.804005741568786
0.03225806451612903	0.3870967741935484	4.796179020039546
0.06451612903225806	0.3870967741935484	4.795001752490376
0.0967741935483871	0.3870967741935484	4.800492228383756
0.12903225806451613	0.3870967741935484	4.812668694468736
0.16129032258064516	0.3870967741935484	4.825097572232661
0.1935483870967742	0.3870967741935484	4.8184416569253505
0.22580645161290322	0.3870967741935484	4.818524429660095
0.25806451612903225	0.3870967741935484	4.825362099090443
0.2903225806451613	0.3870967741935484	4.835744022559093
0.3225806451612903	0.3870967741935484	4.798071189941504
0.3548387096774194	0.3870967741935484	4.767194712368237
0.3870967741935484	0.3870967741935484	4.74312529088918
0.41935483870967744	0.3870967741935484	4.72587173716546
0.45161290322580644	0.3870967741935484	4.715440811624905
0.4838709677419355	0.3870967741935484	4.711837095446127
0.5161290322580645	0.3870967741935484	4.715062901897738
0.5483870967741935	0.3870967741935484	4.725118230979743
0.5806451612903226	0.3870967741935484	4.742000769423524
0.6129032258064516	0.3870967741935484	4.765705936050471
0.6451612903225806	0.3870967741935484	4.796226970432754
0.6774193548387096	0.3870967741935484	4.833555060909245
0.7096774193548387	0.3870967741935484	4.8583246677203835
0.7419354838709677	0.3870967741935484	4.876975002316249
0.7741935483870968	0.3870967741935484	4.902395397402032
0.8064516129032258	0.3870967741935484	4.934570689183414
0.8387096774193549	0.3870967741935484	4.9734846690068535
0.8709677419354839	0.3870967741935484	4.98363643640422
0.9032258064516129	0.3870967741935484	4.965008357416014
0.9354838709677419	0.3870967741935484	4.953066268619408
0.967741935483871	0.3870967741935484	4.947791923265353
1.0	0.3870967741935484	4.949167031891366
0.0	0.41935483870967744	4.87035377119954
0.03225806451612903	0.41935483870967744	4.862738382533719
0.06451612903225806	0.41935483870967744	4.861767177906208
0.0967741935483871	0.41935483870967744	4.867457186168011
0.12903225806451613	0.41935483870967744	4.879825327970352
0.16129032258064516	0.41935483870967744	4.8988882611895015
0.1935483870967742	0.41935483870967744	4.898855760103845
0.22580645161290322	0.41935483870967744	4.899098275855208
0.25806451612903225	0.41935483870967744	4.906082229840825
0.2903225806451613	0.41935483870967744	4.919821431269041
0.3225806451612903	0.41935483870967744	4.930651075426327
0.3548387096774194	0.41935483870967744	4.8998727153317985
0.3870967741935484	0.41935483870967744	4.875883116000205
0.41935483870967744	0.41935483870967744	4.858690223234671
0.45161290322580644	0.41935483870967744	4.848300123806181
0.4838709677419355	0.41935483870967744	4.844716937800121
0.5161290322580645	0.41935483870967744	4.847942744251733
0.5483870967741935	0.41935483870967744	4.85797754316102
0.5806451612903226	0.41935483870967744	4.874819255492736
0.6129032258064516	0.41935483870967744	4.898463761161496
0.6451612903225806	0.41935483870967744	4.928904973396315
0.6774193548387096	0.41935483870967744	4.953231720587618
0.7096774193548387	0.41935483870967744	4.964982721591621
0.7419354838709677	0.41935483870967744	4.9835015846795345
0.7741935483870968	0.41935483870967744	5.008775695210047
0.8064516129032258	0.41935483870967744	5.0407912439748115
0.8387096774193549	0.41935483870967744	5.063404390221759
0.8709677419354839	0.41935483870967744	5.037889844099384
0.9032258064516129	0.41935483870967744	5.019070089393817
0.9354838709677419	0.41935483870967744	5.0069284682287885
0.967741935483871	0.41935483870967744	5.001448059953073
1.0	0.41935483870967744	5.00261183571567
0.0	0.45161290322580644	4.943058859304371
0.03225806451612903	0.45161290322580644	4.9356450336427695
0.06451612903225806	0.45161290322580644	4.934869900231799
0.0967741935483871	0.45161290322580644	4.940749323258714
0.12903225806451613	0.45161290322580644	4.953299007459536
0.16129032258064516	0.45161290322580644	4.972534357614347
0.1935483870967742	0.45161290322580644	4.985567100662501
0.22580645161290322	0.45161290322580644	4.985959962979471
0.25806451612903225	0.45161290322580644	4.993081341219518
0.2903225806451613	0.45161290322580644	5.006943841286982
0.3225806451612903	0.45161290322580644	5.027558947691814
0.3548387096774194	0.45161290322580644	5.038807827942435
0.3870967741935484	0.45161290322580644	5.014892793031115
0.41935483870967744	0.45161290322580644	4.997756515749959
0.45161290322580644	0.45161290322580644	4.987404495442248
0.4838709677419355	0.45161290322580644	4.983840450832352
0.5161290322580645	0.45161290322580644	4.987066257283964
0.5483870967741935	0.45161290322580644	4.997081914797087
0.5806451612903226	0.45161290322580644	5.013885548008023
0.6129032258064516	0.45161290322580644	5.037473438192405
0.6451612903225806	0.45161290322580644	5.061388473103726
0.6774193548387096	0.45161290322580644	5.066268625111169
0.7096774193548387	0.45161290322580644	5.077911583222465
0.7419354838709677	0.45161290322580644	5.096307147671131
0.7741935483870968	0.45161290322580644	5.121443833947213
0.8064516129032258	0.45161290322580644	5.153309036146371
0.8387096774193549	0.45161290322580644	5.124147260840152
0.8709677419354839	0.45161290322580644	5.098460297782117
0.9032258064516129	0.45161290322580644	5.079459000678068
0.9354838709677419	0.45161290322580644	5.067127964747928
0.967741935483871	0.45161290322580644	5.061451485255672
1.0	0.45161290322580644	5.062413698014049
0.0	0.4838709677419355	5.022112223965907
0.03225806451612903	0.4838709677419355	5.014890726861412
0.06451612903225806	0.4838709677419355	5.014302271056081
0.0967741935483871	0.4838709677419355	5.020361645618454
0.12903225806451613	0.4838709677419355	5.033083440586061
0.16129032258064516	0.4838709677419355	5.052481919464068
0.1935483870967742	0.4838709677419355	5.078570882615882
0.22580645161290322	0.4838709677419355	5.07910545907244
0.25806451612903225	0.4838709677419355	5.0863561519362355
0.2903225806451613	0.4838709677419355	5.100334495332874
0.3225806451612903	0.4838709677419355	5.121050971630242
0.3548387096774194	0.4838709677419355	5.148514870232579
0.3870967741935484	0.4838709677419355	5.160153511366567
0.41935483870967744	0.4838709677419355	5.143070193747222
0.45161290322580644	0.4838709677419355	5.132753773176562
0.4838709677419355	0.4838709677419355	5.1292076174014145
0.5161290322580645	0.4838709677419355	5.132433423853027
0.5483870967741935	0.4838709677419355	5.142431192531402
0.5806451612903226	0.4838709677419355	5.159199226005286
0.6129032258064516	0.4838709677419355	5.182734156527859
0.6451612903225806	0.4838709677419355	5.180772934748709
0.6774193548387096	0.4838709677419355	5.185567100662501
0.7096774193548387	0.4838709677419355	5.197108688881262
0.7419354838709677	0.4838709677419355	5.2153884100007515
0.7741935483870968	0.4838709677419355	5.240395781653086
0.8064516129032258	0.4838709677419355	5.223732172938462
0.8387096774193549	0.4838709677419355	5.191191596883422
0.8709677419354839	0.4838709677419355	5.16534150510219
0.9032258064516129	0.4838709677419355	5.1461680972313575
0.9354838709677419	0.4838709677419355	5.13365710976576
0.967741935483871	0.4838709677419355	5.127793952667863
1.0	0.4838709677419355	5.128563836869132
0.0	0.5161290322580645	5.107505910642872
0.03225806451612903	0.5161290322580645	5.100468020204361
0.06451612903225806	0.5161290322580645	5.100057413250788
0.0967741935483871	0.5161290322580645	5.106287886875908
0.12903225806451613	0.5161290322580645	5.1191730091054355
0.16129032258064516	0.5161290322580645	5.138726003321961
0.1935483870967742	0.5161290322580645	5.164959625564231
0.22580645161290322	0.5161290322580645	5.178531197849468
0.25806451612903225	0.5161290322580645	5.185903767554066
0.2903225806451613	0.5161290322580645	5.19999113748006
0.3225806451612903	0.5161290322580645	5.220802898662751
0.3548387096774194	0.5161290322580645	5.248347533691588
0.3870967741935484	0.5161290322580645	5.28263230358372
0.41935483870967744	0.5161290322580645	5.294630889270628
0.45161290322580644	0.5161290322580645	5.284347823067499
0.4838709677419355	0.5161290322580645	5.280818422541856
0.5161290322580645	0.5161290322580645	5.284044228993468
0.5483870967741935	0.5161290322580645	5.294025242422337
0.5806451612903226	0.5161290322580645	5.3107599215286925
0.6129032258064516	0.5161290322580645	5.308438755196623
0.6451612903225806	0.5161290322580645	5.306412049820621
0.6774193548387096	0.5161290322580645	5.311125479307912
0.7096774193548387	0.5161290322580645	5.32257178264135
0.7419354838709677	0.5161290322580645	5.340742477231485
0.7741935483870968	0.5161290322580645	5.3365957139785
0.8064516129032258	0.5161290322580645	5.297217690080359
0.8387096774193549	0.5161290322580645	5.264532454934862
0.8709677419354839	0.5161290322580645	5.238527847815113
0.9032258064516129	0.5161290322580645	5.219191112682359
0.9354838709677419	0.5161290322580645	5.206509026154015
0.967741935483871	0.5161290322580645	5.200468020204362
1.0	0.5161290322580645	5.201054297739646
0.0	0.5483870967741935	5.199232703963635
0.03225806451612903	0.5483870967741935	5.192370186396984
0.06451612903225806	0.5483870967741935	5.192129131111135
0.0967741935483871	0.5483870967741935	5.19852242012579
0.12903225806451613	0.5483870967741935	5.211562684135363
0.16129032258064516	0.5483870967741935	5.231262197810698
0.1935483870967742	0.5483870967741935	5.257632769566542
0.22580645161290322	0.5483870967741935	5.284234014567602
0.25806451612903225	0.5483870967741935	5.291721625894791
0.2903225806451613	0.5483870967741935	5.30591177522838
0.3225806451612903	0.5483870967741935	5.326813258521679
0.3548387096774194	0.5483870967741935	5.354433841011665
0.3870967741935484	0.5483870967741935	5.3887801591978315
0.41935483870967744	0.5483870967741935	5.429857634134448
0.45161290322580644	0.5483870967741935	5.44218652761178
0.4838709677419355	0.5483870967741935	5.438672853129547
0.5161290322580645	0.5483870967741935	5.44189865958116
0.5483870967741935	0.5483870967741935	5.451863946966619
0.5806451612903226	0.5483870967741935	5.449212472844126
0.6129032258064516	0.5483870967741935	5.440393062423637
0.6451612903225806	0.5483870967741935	5.438304808753601
0.6774193548387096	0.5483870967741935	5.442942290779745
0.7096774193548387	0.5483870967741935	5.454298872002573
0.7419354838709677	0.5483870967741935	5.462689367830274
0.7741935483870968	0.5483870967741935	5.4164920790837305
0.8064516129032258	0.5483870967741935	5.376987608276219
0.8387096774193549	0.5483870967741935	5.344165423617149
0.8709677419354839	0.5483870967741935	5.318014297038589
0.9032258064516129	0.5483870967741935	5.29852242012579
0.9354838709677419	0.5483870967741935	5.285677518207909
0.967741935483871	0.5483870967741935	5.279466960590532
1.0	0.5483870967741935	5.279877865253958
0.0	0.5806451612903226	5.297286049515134
0.03225806451612903	0.5806451612903226	5.290591133924832
0.06451612903225806	0.5806451612903226	5.290511832007391
0.0967741935483871	0.5806451612903226	5.297060181625613
0.12903225806451613	0.5806451612903226	5.3102479533831115
0.16129032258064516	0.5806451612903226	5.330086555804163
0.1935483870967742	0.5806451612903226	5.356586936254824
0.22580645161290322	0.5806451612903226	5.389759479107544
0.25806451612903225	0.5806451612903226	5.403807451307937
0.2903225806451613	0.5806451612903226	5.418094642511237
0.3225806451612903	0.5806451612903226	5.439080750364003
0.3548387096774194	0.5806451612903226	5.466772900328641
0.3870967741935484	0.5806451612903226	5.501177173346596
0.41935483870967744	0.5806451612903226	5.542298530696634
0.45161290322580644	0.5806451612903226	5.590140751040919
0.4838709677419355	0.5806451612903226	5.602770897606951
0.5161290322580645	0.5806451612903226	5.6059967040585645
0.5483870967741935	0.5806451612903226	5.60304397684737
0.5806451612903226	0.5806451612903226	5.587459821019215
0.6129032258064516	0.5806451612903226	5.5785965281853045
0.6451612903225806	0.5806451612903226	5.576450319683477
0.6774193548387096	0.5806451612903226	5.581016234234969
0.7096774193548387	0.5806451612903226	5.592288190898333
0.7419354838709677	0.5806451612903226	5.548968741630518
0.7741935483870968	0.5806451612903226	5.502662704913996
0.8064516129032258	0.5806451612903226	5.463038549158049
0.8387096774193549	0.5806451612903226	5.430086555804162
0.8709677419354839	0.5806451612903226	5.403796340479886
0.9032258064516129	0.5806451612903226	5.3841569558191615
0.9354838709677419	0.5806451612903226	5.371156993297715
0.967741935483871	0.5806451612903226	5.364784682311929
1.0	0.5806451612903226	5.3650279849990055
0.0	0.6129032258064516	5.401659984517586
0.03225806451612903	0.6129032258064516	5.395125337602592
0.06451612903225806	0.6129032258064516	5.3952004580001285
0.0967741935483871	0.6129032258064516	5.4018966046713555
0.12903225806451613	0.6129032258064516	5.415224758506777
0.16129032258064516	0.6129032258064516	5.435195536449497
0.1935483870967742	0.6129032258064516	5.461819102380406
0.22580645161290322	0.6129032258064516	5.495105076105761
0.25806451612903225	0.6129032258064516	5.522159216192718
0.2903225806451613	0.6129032258064516	5.536538168707389
0.3225806451612903	0.6129032258064516	5.557604219205479
0.3548387096774194	0.6129032258064516	5.585363920885077
0.3870967741935484	0.6129032258064516	5.619822858914039
0.41935483870967744	0.6129032258064516	5.660985585066875
0.45161290322580644	0.6129032258064516	5.7088555631059235
0.4838709677419355	0.6129032258064516	5.763435126401321
0.5161290322580645	0.6129032258064516	5.769886739304547
0.5483870967741935	0.6129032258064516	5.747565240525278
0.5806451612903226	0.6129032258064516	5.731953327002358
0.6129032258064516	0.6129032258064516	5.723048665365652
0.6451612903225806	0.6129032258064516	5.720847791852819
0.6774193548387096	0.6129032258064516	5.725346154689351
0.7096774193548387	0.6129032258064516	5.694602684836421
0.7419354838709677	0.6129032258064516	5.641514054902395
0.7741935483870968	0.6129032258064516	5.595105076105761
0.8064516129032258	0.6129032258064516	5.555367489477179
0.8387096774193549	0.6129032258064516	5.522292310643045
0.8709677419354839	0.6129032258064516	5.495869919797101
0.9032258064516129	0.6129032258064516	5.4760901530584505
0.9354838709677419	0.6129032258064516	5.462942393484
0.967741935483871	0.6129032258064516	5.456415660183238
1.0	0.6129032258064516	5.443595468388554
0.0	0.6451612903225806	5.512349076374238
0.03225806451612903	0.6451612903225806	5.5059677774747495
0.06451612903225806	0.6451612903225806	5.506190426076817
0.0967741935483871	0.6451612903225806	5.5130275621886815
0.12903225806451613	0.6451612903225806	5.526489441070138
0.16129032258064516	0.6451612903225806	5.546585955434752
0.1935483870967742	0.6451612903225806	5.573326555229347
0.22580645161290322	0.6451612903225806	5.606720166182896
0.25806451612903225	0.6451612903225806	5.6467751084831725
0.2903225806451613	0.6451612903225806	5.661240952561058
0.3225806451612903	0.6451612903225806	5.682382636157406
0.3548387096774194	0.6451612903225806	5.710206199154598
0.3870967741935484	0.6451612903225806	5.744716782969663
0.41935483870967744	0.6451612903225806	5.785918573493758
0.45161290322580644	0.6451612903225806	5.833814753525115
0.4838709677419355	0.6451612903225806	5.888407465929635
0.5161290322580645	0.6451612903225806	5.917439723994151
0.5483870967741935	0.6451612903225806	5.898330882557374
0.5806451612903226	0.6451612903225806	5.882692767042145
0.6129032258064516	0.6451612903225806	5.873749041034178
0.6451612903225806	0.6451612903225806	5.871496521735243
0.6774193548387096	0.6451612903225806	5.853350378092891
0.7096774193548387	0.6451612903225806	5.7934990170771865
0.7419354838709677	0.6451612903225806	5.740323495579948
0.7741935483870968	0.6451612903225806	5.693816940376445
0.8064516129032258	0.6451612903225806	5.65397171651967
0.8387096774193549	0.6451612903225806	5.620779503821848
0.8709677419354839	0.6451612903225806	5.59423137655401
0.9032258064516129	0.6451612903225806	5.567866271866101
0.9354838709677419	0.6451612903225806	5.541674297044559
0.967741935483871	0.6451612903225806	5.5220968097328145
1.0	0.6451612903225806	5.5091232699226245
0.0	0.6774193548387096	5.629348368185067
0.03225806451612903	0.6774193548387096	5.623113885001372
0.06451612903225806	0.6774193548387096	5.623477575849106
0.0967741935483871	0.6774193548387096	5.630449316794665
0.12903225806451613	0.6774193548387096	5.644038695798882
0.16129032258064516	0.6774193548387096	5.66425494220585
0.1935483870967742	0.6774193548387096	5.691106854458927
0.22580645161290322	0.6774193548387096	5.724602727101715
0.25806451612903225	0.6774193548387096	5.764750278252328
0.2903225806451613	0.6774193548387096	5.792201740134668
0.3225806451612903	0.6774193548387096	5.813415081773198
0.3548387096774194	0.6774193548387096	5.84129910718151
0.3870967741935484	0.6774193548387096	5.8758585594550174
0.41935483870967744	0.6774193548387096	5.917097296594929
0.45161290322580644	0.6774193548387096	5.965018249933239
0.4838709677419355	0.6774193548387096	5.993816940376444
0.5161290322580645	0.6774193548387096	6.02284919844096
0.5483870967741935	0.6774193548387096	6.055340830578399
0.5806451612903226	0.6774193548387096	6.03967794175622
0.6129032258064516	0.6774193548387096	6.030697269132436
0.6451612903225806	0.6774193548387096	6.025170074923447
0.6774193548387096	0.6774193548387096	5.958576372095779
0.7096774193548387	0.6774193548387096	5.898653353037893
0.7419354838709677	0.6774193548387096	5.84539543954265
0.7741935483870968	0.6774193548387096	5.798796275488812
0.8064516129032258	0.6774193548387096	5.758848789942797
0.8387096774193549	0.6774193548387096	5.712642038980042
0.8709677419354839	0.6774193548387096	5.673070953863398
0.9032258064516129	0.6774193548387096	5.6401267361495036
0.9354838709677419	0.6774193548387096	5.613800156494268
0.967741935483871	0.6774193548387096	5.594081626936857
1.0	0.6774193548387096	5.580961271410873
0.0	0.7096774193548387	5.752653330409446
0.03225806451612903	0.7096774193548387	5.746559495611045
0.06451612903225806	0.7096774193548387	5.747058123709437
0.0967741935483871	0.7096774193548387	5.754158477271201
0.12903225806451613	0.7096774193548387	5.7678695300531855
0.16129032258064516	0.7096774193548387	5.788199903056445
0.1935483870967742	0.7096774193548387	5.815157799324066
0.22580645161290322	0.7096774193548387	5.848750938420023
0.25806451612903225	0.7096774193548387	5.888986491628681
0.2903225806451613	0.7096774193548387	5.92941940609109
0.3225806451612903	0.7096774193548387	5.950700731951784
0.3548387096774194	0.7096774193548387	5.9786420827353375
0.3870967741935484	0.7096774193548387	6.013247843021084
0.41935483870967744	0.7096774193548387	6.054521576131062
0.45161290322580644	0.7096774193548387	6.0831111489580145
0.4838709677419355	0.7096774193548387	6.105469994142116
0.5161290322580645	0.7096774193548387	6.134502252206634
0.5483870967741935	0.7096774193548387	6.170207923151563
0.5806451612903226	0.7096774193548387	6.1641989954859
0.6129032258064516	0.7096774193548387	6.155183326892051
0.6451612903225806	0.7096774193548387	6.136706598864371
0.6774193548387096	0.7096774193548387	6.070055570661462
0.7096774193548387	0.7096774193548387	6.010064567381412
0.7419354838709677	0.7096774193548387	5.950276814209325
0.7741935483870968	0.7096774193548387	5.89068642229099
0.8064516129032258	0.7096774193548387	5.837738444485355
0.8387096774193549	0.7096774193548387	5.791425709508057
0.8709677419354839	0.7096774193548387	5.751740497795121
0.9032258064516129	0.7096774193548387	5.718674606303459
0.9354838709677419	0.7096774193548387	5.692219414032017
0.967741935483871	0.7096774193548387	5.672365947223947
1.0	0.7096774193548387	5.6591049433126726
0.0	0.7419354838709677	5.882259817953029
0.03225806451612903	0.7419354838709677	5.876300806818367
0.06451612903225806	0.7419354838709677	5.876928622584376
0.0967741935483871	0.7419354838709677	5.884151960549721
0.12903225806451613	0.7419354838709677	5.897979228604369
0.16129032258064516	0.7419354838709677	5.918418489194884
0.1935483870967742	0.7419354838709677	5.945477400443133
0.22580645161290322	0.7419354838709677	5.979163157247873
0.25806451612903225	0.7419354838709677	6.019482433278991
0.2903225806451613	0.7419354838709677	6.066441324834542
0.3225806451612903	0.7419354838709677	6.094238845953727
0.3548387096774194	0.7419354838709677	6.1222346209601906
0.3870967741935484	0.7419354838709677	6.156884323811039
0.41935483870967744	0.7419354838709677	6.185288026472083
0.45161290322580644	0.7419354838709677	6.200996618448035
0.4838709677419355	0.7419354838709677	6.223366620763302
0.5161290322580645	0.7419354838709677	6.242721459472977
0.5483870967741935	0.7419354838709677	6.220351457157713
0.5806451612903226	0.7419354838709677	6.2046428651817624
0.6129032258064516	0.7419354838709677	6.195594001230393
0.6451612903225806	0.7419354838709677	6.193202362895674
0.6774193548387096	0.7419354838709677	6.17488400724405
0.7096774193548387	0.7419354838709677	6.101925195802283
0.7419354838709677	0.7419354838709677	6.035611465537055
0.7741935483870968	0.7419354838709677	5.97593735079626
0.8064516129032258	0.7419354838709677	5.922896755281841
0.8387096774193549	0.7419354838709677	5.876483005323915
0.8709677419354839	0.7419354838709677	5.836688906023722
0.9032258064516129	0.7419354838709677	5.803506799259398
0.9354838709677419	0.7419354838709677	5.776928622584377
0.967741935483871	0.7419354838709677	5.756945968108689
1.0	0.7419354838709677	5.743550140533674
0.0	0.7741935483870968	6.018164032037036
0.03225806451612903	0.7741935483870968	6.012334341206086
0.06451612903225806	0.7741935483870968	6.01308592654214
0.0967741935483871	0.7741935483870968	6.020426958441067
0.12903225806451613	0.7741935483870968	6.034365322947399
0.16129032258064516	0.7741935483870968	6.054908569040854
0.1935483870967742	0.7741935483870968	6.082063855399511
0.22580645161290322	0.7741935483870968	6.1158378973735115
0.25806451612903225	0.7741935483870968	6.156236914965883
0.2903225806451613	0.7741935483870968	6.20326658266253
0.3225806451612903	0.7741935483870968	6.244028756171579
0.3548387096774194	0.7741935483870968	6.272076267261614
0.3870967741935484	0.7741935483870968	6.300316110120551
0.41935483870967744	0.7741935483870968	6.309396503893924
0.45161290322580644	0.7741935483870968	6.325126219206684
0.4838709677419355	0.7741935483870968	6.318474556366507
0.5161290322580645	0.7741935483870968	6.28944229830199
0.5483870967741935	0.7741935483870968	6.267061703077651
0.5806451612903226	0.7741935483870968	6.244880374861666
0.6129032258064516	0.7741935483870968	6.22289675528184
0.6451612903225806	0.7741935483870968	6.207560138229354
0.6774193548387096	0.7741935483870968	6.198867465848998
0.7096774193548387	0.7741935483870968	6.193589163307691
0.7419354838709677	0.7741935483870968	6.127204656901367
0.7741935483870968	0.7741935483870968	6.067450800599318
0.8064516129032258	0.7741935483870968	6.014321919915639
0.8387096774193549	0.7741935483870968	5.967811794847305
0.8709677419354839	0.7741935483870968	5.927913710044173
0.9032258064516129	0.7741935483870968	5.894620506828163
0.9354838709677419	0.7741935483870968	5.867924636219559
0.967741935483871	0.7741935483870968	5.847818212173826
1.0	0.7741935483870968	5.8342930642951005
0.0	0.8064516129032258	6.160362486283498
0.03225806451612903	0.8064516129032258	6.154656913662185
0.06451612903225806	0.8064516129032258	6.155527159615227
0.0967741935483871	0.8064516129032258	6.16298090845807
0.12903225806451613	0.8064516129032258	6.177025564501194
0.16129032258064516	0.8064516129032258	6.197668204126569
0.1935483870967742	0.8064516129032258	6.22491552759469
0.22580645161290322	0.8064516129032258	6.258773811231338
0.25806451612903225	0.8064516129032258	6.299248860692185
0.2903225806451613	0.8064516129032258	6.346345966037258
0.3225806451612903	0.8064516129032258	6.400069859363434
0.3548387096774194	0.8064516129032258	6.428166611222774
0.3870967741935484	0.8064516129032258	6.430639724609275
0.41935483870967744	0.8064516129032258	6.439750104602994
0.45161290322580644	0.8064516129032258	6.407112807496298
0.4838709677419355	0.8064516129032258	6.371438957006698
0.5161290322580645	0.8064516129032258	6.3295034731357305
0.5483870967741935	0.8064516129032258	6.294209581689846
0.5806451612903226	0.8064516129032258	6.2655565562158975
0.6129032258064516	0.8064516129032258	6.243542950415726
0.6451612903225806	0.8064516129032258	6.228166611222772
0.6774193548387096	0.8064516129032258	6.2194246980731105
0.7096774193548387	0.8064516129032258	6.217313707972741
0.7419354838709677	0.8064516129032258	6.221829505853473
0.7741935483870968	0.8064516129032258	6.165225424134563
0.8064516129032258	0.8064516129032258	6.112012301788237
0.8387096774193549	0.8064516129032258	6.065410139610439
0.8709677419354839	0.8064516129032258	6.0254126612753875
0.9032258064516129	0.8064516129032258	5.992013166522586
0.9354838709677419	0.8064516129032258	5.965204578970066
0.967741935483871	0.8064516129032258	5.944979494307347
1.0	0.8064516129032258	5.931330228218982
0.0	0.8387096774193549	6.308851976517625
0.03225806451612903	0.8387096774193549	6.303265602341657
0.06451612903225806	0.8387096774193549	6.304249688288147
0.0967741935483871	0.8387096774193549	6.311811468174661
0.12903225806451613	0.8387096774193549	6.325957901148978
0.16129032258064516	0.8387096774193549	6.346695628078174
0.1935483870967742	0.8387096774193549	6.374030927866441
0.22580645161290322	0.8387096774193549	6.407969674275994
0.25806451612903225	0.8387096774193549	6.44851729386342
0.2903225806451613	0.8387096774193549	6.495678725668945
0.3225806451612903	0.8387096774193549	6.549458383305898
0.3548387096774194	0.8387096774193549	6.564698829767946
0.3870967741935484	0.8387096774193549	6.557532359117298
0.41935483870967744	0.8387096774193549	6.502155163044338
0.45161290322580644	0.8387096774193549	6.446956340872246
0.4838709677419355	0.8387096774193549	6.398388850211093
0.5161290322580645	0.8387096774193549	6.356453366340126
0.5483870967741935	0.8387096774193549	6.321149889259344
0.5806451612903226	0.8387096774193549	6.292477743689499
0.6129032258064516	0.8387096774193549	6.2704355849237485
0.6451612903225806	0.8387096774193549	6.255021410413107
0.6774193548387096	0.8387096774193549	6.246232576854285
0.7096774193548387	0.8387096774193549	6.244065822443137
0.7419354838709677	0.8387096774193549	6.248517293863419
0.7741935483870968	0.8387096774193549	6.259582577501799
0.8064516129032258	0.8387096774193549	6.215966411737408
0.8387096774193549	0.8387096774193549	6.169276273239463
0.8709677419354839	0.8387096774193549	6.129183707600592
0.9032258064516129	0.8387096774193549	6.095682435916596
0.9354838709677419	0.8387096774193549	6.068765817320404
0.967741935483871	0.8387096774193549	6.048426892664237
1.0	0.8387096774193549	6.034658428130528
0.0	0.8709677419354839	6.463629553848684
0.03225806451612903	0.8709677419354839	6.458157722891624
0.06451612903225806	0.8709677419354839	6.459251097176486
0.0967741935483871	0.8709677419354839	6.466916492646656
0.12903225806451613	0.8709677419354839	6.4811604566548295
0.16129032258064516	0.8709677419354839	6.501989228236497
0.1935483870967742	0.8709677419354839	6.529408698465575
0.22580645161290322	0.8709677419354839	6.563424371400467
0.25806451612903225	0.8709677419354839	6.604041326158421
0.2903225806451613	0.8709677419354839	6.651264180674168
0.3225806451612903	0.8709677419354839	6.685742218994485
0.3548387096774194	0.8709677419354839	6.665543553628617
0.3870967741935484	0.8709677419354839	6.597122839611687
0.41935483870967744	0.8709677419354839	6.535321250447083
0.45161290322580644	0.8709677419354839	6.480140651845901
0.4838709677419355	0.8709677419354839	6.431582296210152
0.5161290322580645	0.8709677419354839	6.389646812339184
0.5483870967741935	0.8709677419354839	6.354334200232999
0.5806451612903226	0.8709677419354839	6.325643831092246
0.6129032258064516	0.8709677419354839	6.303574452514913
0.6451612903225806	0.8709677419354839	6.288124198789907
0.6774193548387096	0.8709677419354839	6.279290606091258
0.7096774193548387	0.8709677419354839	6.277070632287071
0.7419354838709677	0.8709677419354839	6.281460680997131
0.7741935483870968	0.8709677419354839	6.292456629464984
0.8064516129032258	0.8709677419354839	6.3100538597558975
0.8387096774193549	0.8709677419354839	6.279408583075207
0.8709677419354839	0.8709677419354839	6.239224972783861
0.9032258064516129	0.8709677419354839	6.205626170066012
0.9354838709677419	0.8709677419354839	6.1786059358861625
0.967741935483871	0.8709677419354839	6.158157722891623
1.0	0.8709677419354839	6.144274715139008
0.0	0.9032258064516129	6.624692500644294
0.03225806451612903	0.9032258064516129	6.619330805538859
0.06451612903225806	0.9032258064516129	6.620529167489113
0.0967741935483871	0.9032258064516129	6.6282940144883105
0.12903225806451613	0.9032258064516129	6.6426315125626765
0.16129032258064516	0.9032258064516129	6.663547529545472
0.1935483870967742	0.9032258064516129	6.691047599050665
0.22580645161290322	0.9032258064516129	6.725136885096346
0.25806451612903225	0.9032258064516129	6.759368534947598
0.2903225806451613	0.9032258064516129	6.780843646471101
0.3225806451612903	0.9032258064516129	6.741178979521547
0.3548387096774194	0.9032258064516129	6.6984424118374255
0.3870967741935484	0.9032258064516129	6.636507752804274
0.41935483870967744	0.9032258064516129	6.574732141311201
0.45161290322580644	0.9032258064516129	6.519568931298055
0.4838709677419355	0.9032258064516129	6.471019291112218
0.5161290322580645	0.9032258064516129	6.429083807241251
0.5483870967741935	0.9032258064516129	6.393762479685151
0.5806451612903226	0.9032258064516129	6.365054721956362
0.6129032258064516	0.9032258064516129	6.342959365707501
0.6451612903225806	0.9032258064516129	6.3274746699019415
0.6774193548387096	0.9032258064516129	6.318598334360256
0.7096774193548387	0.9032258064516129	6.316327517438841
0.7419354838709677	0.9032258064516129	6.320658857528241
0.7741935483870968	0.9032258064516129	6.331588497999573
0.8064516129032258	0.9032258064516129	6.349112115179697
0.8387096774193549	0.9032258064516129	6.37322494890031
0.8709677419354839	0.9032258064516129	6.355534738369128
0.9032258064516129	0.9032258064516129	6.321842401585086
0.9354838709677419	0.9032258064516129	6.294722715876209
0.967741935483871	0.9032258064516129	6.274169515216278
1.0	0.9032258064516129	6.260176371612036
0.0	0.9354838709677419	6.792038309060012
0.03225806451612903	0.9354838709677419	6.7867825746908075
0.06451612903225806	0.9354838709677419	6.78808185792129
0.0967741935483871	0.9354838709677419	6.795942226257037
0.12903225806451613	0.9354838709677419	6.810369492242922
0.16129032258064516	0.9354838709677419	6.831369180393933
0.1935483870967742	0.9354838709677419	6.846043268607819
0.22580645161290322	0.9354838709677419	6.867299833490746
0.25806451612903225	0.9354838709677419	6.879014309689774
0.2903225806451613	0.9354838709677419	6.823126234625219
0.3225806451612903	0.9354838709677419	6.773832769370245
0.3548387096774194	0.9354838709677419	6.731137060607973
0.3870967741935484	0.9354838709677419	6.682138540833127
0.41935483870967744	0.9354838709677419	6.620387747804436
0.45161290322580644	0.9354838709677419	6.565241147437761
0.4838709677419355	0.9354838709677419	6.516699831375396
0.5161290322580645	0.9354838709677419	6.474764347504428
0.5483870967741935	0.9354838709677419	6.439434695824858
0.5806451612903226	0.9354838709677419	6.410710328449597
0.6129032258064516	0.9354838709677419	6.388590153736352
0.6451612903225806	0.9354838709677419	6.3730725444789424
0.6774193548387096	0.9354838709677419	6.364155350015406
0.7096774193548387	0.9354838709677419	6.361835912044572
0.7419354838709677	0.9354838709677419	6.366111083883322
0.7741935483870968	0.9354838709677419	6.376977252845585
0.8064516129032258	0.9354838709677419	6.3944303653820125
0.8387096774193549	0.9354838709677419	6.41846595458748
0.8709677419354839	0.9354838709677419	6.449079169662276
0.9032258064516129	0.9354838709677419	6.444329323031232
0.9354838709677419	0.9354838709677419	6.417114115985806
0.967741935483871	0.9354838709677419	6.396459994045648
1.0	0.9354838709677419	6.382360889705174
0.0	0.967741935483871	6.965664661827662
0.03225806451612903	0.967741935483871	6.960510930746587
0.06451612903225806	0.967741935483871	6.961907287674532
0.0967741935483871	0.967741935483871	6.963407851944899
0.12903225806451613	0.967741935483871	6.965018108091523
0.16129032258064516	0.967741935483871	6.97319487562836
0.1935483870967742	0.967741935483871	6.987943053376597
0.22580645161290322	0.967741935483871	6.980234945144695
0.25806451612903225	0.967741935483871	6.917816683257509
0.2903225806451613	0.967741935483871	6.861982395468727
0.3225806451612903	0.967741935483871	6.812735470466099
0.3548387096774194	0.967741935483871	6.770078857813287
0.3870967741935484	0.967741935483871	6.734015047829851
0.41935483870967744	0.967741935483871	6.6722879897856355
0.45161290322580644	0.967741935483871	6.617157271264913
0.4838709677419355	0.967741935483871	6.56862391376911
0.5161290322580645	0.967741935483871	6.526688429898142
0.5483870967741935	0.967741935483871	6.491350819652011
0.5806451612903226	0.967741935483871	6.462610570430798
0.6129032258064516	0.967741935483871	6.440466660733078
0.6451612903225806	0.967741935483871	6.424917567490706
0.6774193548387096	0.967741935483871	6.415961276917713
0.7096774193548387	0.967741935483871	6.413595298694534
0.7419354838709677	0.967741935483871	6.417816683257511
0.7741935483870968	0.967741935483871	6.42862204191889
0.8064516129032258	0.967741935483871	6.44600756950563
0.8387096774193549	0.967741935483871	6.469969069176747
0.8709677419354839	0.967741935483871	6.5005019790592655
0.9032258064516129	0.967741935483871	6.537601400331997
0.9354838709677419	0.967741935483871	6.545778255416467
0.967741935483871	0.967741935483871	6.525027059778846
1.0	0.967741935483871	6.510825952150244
0.0	1.0	7.145569415042094
0.03225806451612903	1.0	7.127610708047209
0.06451612903225806	1.0	7.116197269727322
0.0967741935483871	1.0	7.11133452022395
0.12903225806451613	1.0	7.113027639379649
0.16129032258064516	1.0	7.12128153909083
0.1935483870967742	1.0	7.087713739287435
0.22580645161290322	1.0	7.0252317607570305
0.25806451612903225	1.0	6.962871809330908
0.2903225806451613	1.0	6.907089074340527
0.3225806451612903	1.0	6.857886738442743
0.3548387096774194	1.0	6.815267570095193
0.3870967741935484	1.0	6.779233905428897
0.41935483870967744	1.0	6.7304327939815325
0.45161290322580644	1.0	6.675317276270648
0.4838709677419355	1.0	6.626791535340642
0.5161290322580645	1.0	6.584856051469675
0.5483870967741935	1.0	6.549510824657745
0.5806451612903226	1.0	6.5207553746266935
0.6129032258064516	1.0	6.498588744138575
0.6451612903225806	1.0	6.483009505579065
0.6774193548387096	1.0	6.474015770700808
0.7096774193548387	1.0	6.471605203372785
0.7419354838709677	1.0	6.47577503513736
0.7741935483870968	1.0	6.486522083337675
0.8064516129032258	1.0	6.5038427715455
0.8387096774193549	1.0	6.527733151994056
0.8709677419354839	1.0	6.558188929702231
0.9032258064516129	1.0	6.595205487965886
0.9354838709677419	1.0	6.638777914888613
0.967741935483871	1.0	6.659868772563339
1.0	1.0	6.645569415042095


==> res/cube/F2.csv <==
u	v	value
0.0	0.0	4.508553390593273
0.03225806451612903	0.0	4.513580826329683
0.06451612903225806	0.0	4.525186016185629
0.0967741935483871	0.0	4.5433382621962135
0.12903225806451613	0.0	4.568009864640494
0.16129032258064516	0.0	4.599175874664712
0.1935483870967742	0.0	4.6368138467238875
0.22580645161290322	0.0	4.680903599231781
0.25806451612903225	0.0	4.731426988624388
0.2903225806451613	0.0	4.788367699733664
0.3225806451612903	0.0	4.851711053748886
0.3548387096774194	0.0	4.902088995237535
0.3870967741935484	0.0	4.949167031891366
0.41935483870967744	0.0	5.00261183571567
0.45161290322580644	0.0	5.062413698014049
0.4838709677419355	0.0	5.128563836869132
0.5161290322580645	0.0	5.201054297739646
0.5483870967741935	0.0	5.279877865253958
0.5806451612903226	0.0	5.3650279849990055
0.6129032258064516	0.0	5.456498694195005
0.6451612903225806	0.0	5.554284560245206
0.6774193548387096	0.0	5.658380626249582
0.7096774193548387	0.0	5.768782362667511
0.7419354838709677	0.0	5.885485624404643
0.7741935483870968	0.0	5.969776935262842
0.8064516129032258	0.0	6.047459260477047
0.8387096774193549	0.0	6.131432621678915
0.8709677419354839	0.0	6.221694069977717
0.9032258064516129	0.0	6.3182408877410685
0.9354838709677419	0.0	6.421070567124528
0.967741935483871	0.0	6.530180790859921
1.0	0.0	6.645569415042095
0.0	0.03225806451612903	4.384331188127224
0.03225806451612903	0.03225806451612903	4.467144829204553
0.06451612903225806	0.03225806451612903	4.479102875648563
0.0967741935483871	0.03225806451612903	4.497593587387969
0.12903225806451613	0.03225806451612903	4.5225891667917875
0.16129032258064516	0.03225806451612903	4.554064792314445
0.1935483870967742	0.03225806451612903	4.591998311005815
0.22580645161290322	0.03225806451612903	4.636369951346565
0.25806451612903225	0.03225806451612903	4.687162059746105
0.2903225806451613	0.03225806451612903	4.744358861821112
0.3225806451612903	0.03225806451612903	4.80794624813741
0.3548387096774194	0.03225806451612903	4.848879325157949
0.3870967741935484	0.03225806451612903	4.896179020039546
0.41935483870967744	0.03225806451612903	4.949835156727267
0.45161290322580644	0.03225806451612903	5.009838582029865
0.4838709677419355	0.03225806451612903	5.076181049442056
0.5161290322580645	0.03225806451612903	5.148855116978554
0.5483870967741935	0.03225806451612903	5.227854057364725
0.5806451612903226	0.03225806451612903	5.3131717790861215
0.6129032258064516	0.03225806451612903	5.40480275695743
0.6451612903225806	0.03225806451612903	5.502741971023137
0.6774193548387096	0.03225806451612903	5.606984852743309
0.7096774193548387	0.03225806451612903	5.704624011740076
0.7419354838709677	0.03225806451612903	5.7698491939151415
0.7741935483870968	0.03225806451612903	5.8413665992706
0.8064516129032258	0.03225806451612903	5.919173042694444
0.8387096774193549	0.03225806451612903	6.003265602341656
0.8709677419354839	0.03225806451612903	6.093641593859365
0.9032258064516129	0.03225806451612903	6.190298547474342
0.9354838709677419	0.03225806451612903	6.293234187594033
0.967741935483871	0.03225806451612903	6.402446414617556
1.0	0.03225806451612903	6.511481675789145
0.0	0.06451612903225806	4.266758037733574
0.03225806451612903	0.06451612903225806	4.349947540980834
0.06451612903225806	0.06451612903225806	4.4396842451947505
0.0967741935483871	0.06451612903225806	4.458517645378317
0.12903225806451613	0.06451612903225806	4.483839519245134
0.16129032258064516	0.06451612903225806	4.515625461985059
0.1935483870967742	0.06451612903225806	4.5538538715071475
0.22580645161290322	0.06451612903225806	4.598505613595691
0.25806451612903225	0.06451612903225806	4.649563722392193
0.2903225806451613	0.06451612903225806	4.707013134913299
0.3225806451612903	0.06451612903225806	4.7611630379124446
0.3548387096774194	0.06451612903225806	4.802324082306821
0.3870967741935484	0.06451612903225806	4.849840462167797
0.41935483870967744	0.06451612903225806	4.903702661777175
0.45161290322580644	0.06451612903225806	4.963902158296315
0.4838709677419355	0.06451612903225806	5.030431303314147
0.5161290322580645	0.06451612903225806	5.103283219702401
0.5483870967741935	0.06451612903225806	5.182451711756296
0.5806451612903226	0.06451612903225806	5.267931186846102
0.6129032258064516	0.06451612903225806	5.359716587032387
0.6451612903225806	0.06451612903225806	5.457803329302624
0.6774193548387096	0.06451612903225806	5.523477575849107
0.7096774193548387	0.06451612903225806	5.58254199467718
0.7419354838709677	0.06451612903225806	5.64789636451986
0.7741935483870968	0.06451612903225806	5.719537539445366
0.8064516129032258	0.06451612903225806	5.7974626434861944
0.8387096774193549	0.06451612903225806	5.8816690431268555
0.8709677419354839	0.06451612903225806	5.972154322982936
0.9032258064516129	0.06451612903225806	6.068916264263307
0.9354838709677419	0.06451612903225806	6.171952825663224
0.967741935483871	0.06451612903225806	6.28126212638421
1.0	0.06451612903225806	6.3839392052111945
0.0	0.0967741935483871	4.155874890896948
0.03225806451612903	0.0967741935483871	4.239447184120197
0.06451612903225806	0.0967741935483871	4.329547454836526
0.0967741935483871	0.0967741935483871	4.426144911766257
0.12903225806451613	0.0967741935483871	4.45179321485839
0.16129032258064516	0.0967741935483871	4.483888057554455
0.1935483870967742	0.0967741935483871	4.52240867177817
0.22580645161290322	0.0967741935483871	4.567336803291619
0.25806451612903225	0.0967741935483871	4.618656380104465
0.2903225806451613	0.0967741935483871	4.676353224478383
0.3225806451612903	0.0967741935483871	4.721059965094746
0.3548387096774194	0.0967741935483871	4.762442918879805
0.3870967741935484	0.0967741935483871	4.8101696477385945
0.41935483870967744	0.0967741935483871	4.864231379716397
0.45161290322580644	0.0967741935483871	4.924620291000649
0.4838709677419355	0.0967741935483871	4.991329387553939
0.5161290322580645	0.0967741935483871	5.064352403004939
0.5483870967741935	0.0967741935483871	5.143683710448371
0.5806451612903226	0.0967741935483871	5.229318246141743
0.6129032258064516	0.0967741935483871	5.30834821757458
0.6451612903225806	0.0967741935483871	5.354963046059649
0.6774193548387096	0.0967741935483871	5.407868671633375
0.7096774193548387	0.0967741935483871	5.467061703077652
0.7419354838709677	0.0967741935483871	5.532539057323915
0.7741935483870968	0.0967741935483871	5.604297926183002
0.8064516129032258	0.0967741935483871	5.682335747167747
0.8387096774193549	0.0967741935483871	5.766650177852081
0.8709677419354839	0.0967741935483871	5.857239073291819
0.9032258064516129	0.0967741935483871	5.954100466101216
0.9354838709677419	0.0967741935483871	6.057232548837684
0.967741935483871	0.0967741935483871	6.166633658396513
1.0	0.0967741935483871	6.2629474234497575
0.0	0.12903225806451613	4.0517263428897925
0.03225806451612903	0.12903225806451613	4.135685611963933
0.06451612903225806	0.12903225806451613	4.226150956988829
0.0967741935483871	0.12903225806451613	4.323092428842117
0.12903225806451613	0.12903225806451613	4.426484052136133
0.16129032258064516	0.12903225806451613	4.4588839099686135
0.1935483870967742	0.12903225806451613	4.497691722733959
0.22580645161290322	0.12903225806451613	4.542890366101239
0.25806451612903225	0.12903225806451613	4.594464868897487
0.2903225806451613	0.12903225806451613	4.652402108932836
0.3225806451612903	0.12903225806451613	4.6876582962036215
0.3548387096774194	0.12903225806451613	4.729255527154301
0.3870967741935484	0.12903225806451613	4.777184823500995
0.41935483870967744	0.12903225806451613	4.831438231196159
0.45161290322580644	0.12903225806451613	4.892008684878891
0.4838709677419355	0.12903225806451613	4.958889892198965
0.5161290322580645	0.12903225806451613	5.032076234911887
0.5483870967741935	0.12903225806451613	5.111562684135363
0.5806451612903226	0.12903225806451613	5.158635050157304
0.6129032258064516	0.12903225806451613	5.199095726248713
0.6451612903225806	0.12903225806451613	5.245844279779817
0.6774193548387096	0.12903225806451613	5.298877405476302
0.7096774193548387	0.12903225806451613	5.358192110698346
0.7419354838709677	0.12903225806451613	5.4237856802172715
0.7741935483870968	0.12903225806451613	5.495655645528045
0.8064516129032258	0.12903225806451613	5.5737997580495815
0.8387096774193549	0.12903225806451613	5.658215965665108
0.8709677419354839	0.12903225806451613	5.7489023921387
0.9032258064516129	0.12903225806451613	5.845857319014289
0.9354838709677419	0.12903225806451613	5.9490791696622765
0.967741935483871	0.12903225806451613	6.058566495188297
1.0	0.12903225806451613	6.148511510347393
0.0	0.16129032258064516	3.9543605629720706
0.03225806451612903	0.16129032258064516	4.038707504518129
0.06451612903225806	0.16129032258064516	4.1295360460929835
0.0967741935483871	0.16129032258064516	4.226817621733435
0.12903225806451613	0.16129032258064516	4.330527717118029
0.16129032258064516	0.16129032258064516	4.4406452414096895
0.1935483870967742	0.16129032258064516	4.479732642595387
0.22580645161290322	0.16129032258064516	4.525193527113413
0.25806451612903225	0.16129032258064516	4.577014222646459
0.2903225806451613	0.16129032258064516	4.62550540165777
0.3225806451612903	0.16129032258064516	4.660979239570518
0.3548387096774194	0.16129032258064516	4.702781453929153
0.3870967741935484	0.16129032258064516	4.750904023845563
0.41935483870967744	0.16129032258064516	4.805339874092727
0.45161290322580644	0.16129032258064516	4.86608274471112
0.4838709677419355	0.16129032258064516	4.93312708075439
0.5161290322580645	0.16129032258064516	4.993564712999379
0.5483870967741935	0.16129032258064516	5.021584778455858
0.5806451612903226	0.16129032258064516	5.055893007417065
0.6129032258064516	0.16129032258064516	5.096485859030142
0.6451612903225806	0.16129032258064516	5.143360148983138
0.6774193548387096	0.16129032258064516	5.196513006721978
0.7096774193548387	0.16129032258064516	5.255941838540315
0.7419354838709677	0.16129032258064516	5.321644295646496
0.7741935483870968	0.16129032258064516	5.393618246460208
0.8064516129032258	0.16129032258064516	5.471861752513665
0.8387096774193549	0.16129032258064516	5.556373047433011
0.8709677419354839	0.16129032258064516	5.647150518559078
0.9032258064516129	0.16129032258064516	5.744192690835794
0.9354838709677419	0.16129032258064516	5.847498212651995
0.967741935483871	0.16129032258064516	5.950614230467069
1.0	0.16129032258064516	6.0406363778005066
0.0	0.1935483870967742	3.863829046744866
0.03225806451612903	0.1935483870967742	3.9485600497942004
0.06451612903225806	0.1935483870967742	4.039745858638884
0.0967741935483871	0.1935483870967742	4.137359867136133
0.12903225806451613	0.1935483870967742	4.241379485363162
0.16129032258064516	0.1935483870967742	4.351785462391826
0.1935483870967742	0.1935483870967742	4.468561329323452
0.22580645161290322	0.1935483870967742	4.5142735868849275
0.25806451612903225	0.1935483870967742	4.5663293938863
0.2903225806451613	0.1935483870967742	4.605363354472006
0.3225806451612903	0.1935483870967742	4.641043714411884
0.3548387096774194	0.1935483870967742	4.6830398918501945
0.3870967741935484	0.1935483870967742	4.731344882731801
0.41935483870967744	0.1935483870967742	4.785952534297393
0.45161290322580644	0.1935483870967742	4.846857423243146
0.4838709677419355	0.1935483870967742	4.875345076164268
0.5161290322580645	0.1935483870967742	4.897217690080359
0.5483870967741935	0.1935483870967742	4.925374705050413
0.5806451612903226	0.1935483870967742	4.959812742706435
0.6129032258064516	0.1935483870967742	5.000528779799759
0.6451612903225806	0.1935483870967742	5.047520103616443
0.6774193548387096	0.1935483870967742	5.100784273813765
0.7096774193548387	0.1935483870967742	5.160319089646644
0.7419354838709677	0.1935483870967742	5.226122561733454
0.7741935483870968	0.1935483870967742	5.2981928876575735
0.8064516129032258	0.1935483870967742	5.376528430820495
0.8387096774193549	0.1935483870967742	5.461127702059987
0.8709677419354839	0.1935483870967742	5.5519893436268655
0.9032258064516129	0.1935483870967742	5.649112115179697
0.9354838709677419	0.1935483870967742	5.752494881511045
0.967741935483871	0.1935483870967742	5.849233375957243
1.0	0.1935483870967742	5.939326642513241
0.0	0.22580645161290322	3.780186137054929
0.03225806451612903	0.22580645161290322	3.8652924281953105
0.06451612903225806	0.22580645161290322	3.9568248544269795
0.0967741935483871	0.22580645161290322	4.054759347147019
0.12903225806451613	0.22580645161290322	4.1590756862495635
0.16129032258064516	0.22580645161290322	4.269756801069894
0.1935483870967742	0.22580645161290322	4.386788208816445
0.22580645161290322	0.22580645161290322	4.510157562533794
0.25806451612903225	0.22580645161290322	4.56243493130863
0.2903225806451613	0.22580645161290322	4.591998311005814
0.3225806451612903	0.22580645161290322	4.627872093368557
0.3548387096774194	0.22580645161290322	4.670049450106502
0.3870967741935484	0.22580645161290322	4.718524429660095
0.41935483870967744	0.22580645161290322	4.760388598435853
0.45161290322580644	0.22580645161290322	4.7698309307214055
0.4838709677419355	0.22580645161290322	4.785557071975666
0.5161290322580645	0.22580645161290322	4.807563455913984
0.5483870967741935	0.22580645161290322	4.8358469177934085
0.5806451612903226	0.22580645161290322	4.870404640397865
0.6129032258064516	0.22580645161290322	4.911234108363826
0.6451612903225806	0.22580645161290322	4.958333069408702
0.6774193548387096	0.22580645161290322	5.011699501295263
0.7096774193548387	0.22580645161290322	5.071331583581312
0.7419354838709677	0.22580645161290322	5.137227673376906
0.7741935483870968	0.22580645161290322	5.209386284470286
0.8064516129032258	0.22580645161290322	5.287806069295854
0.8387096774193549	0.22580645161290322	5.372485803308252
0.8709677419354839	0.22580645161290322	5.463424371400468
0.9032258064516129	0.22580645161290322	5.56062075606409
0.9354838709677419	0.22580645161290322	5.664074027039133
0.967741935483871	0.22580645161290322	5.754428493531793
1.0	0.22580645161290322	5.844586599466708
0.0	0.25806451612903225	3.703488260192195
0.03225806451612903	0.25806451612903225	3.7889550664787444
0.06451612903225806	0.25806451612903225	3.8808181143103293
0.0967741935483871	0.25806451612903225	3.979056403802284
0.12903225806451613	0.25806451612903225	4.083652473927711
0.16129032258064516	0.25806451612903225	4.194591716202515
0.1935483870967742	0.25806451612903225	4.311861835212078
0.22580645161290322	0.25806451612903225	4.4354524224709415
0.25806451612903225	0.25806451612903225	4.555677198636695
0.2903225806451613	0.25806451612903225	4.585431807736615
0.3225806451612903	0.25806451612903225	4.621483922643145
0.3548387096774194	0.25806451612903225	4.663827908399098
0.3870967741935484	0.25806451612903225	4.673749195864636
0.41935483870967744	0.25806451612903225	4.677049971776308
0.45161290322580644	0.25806451612903225	4.6866297283162925
0.4838709677419355	0.25806451612903225	4.702485184194299
0.5161290322580645	0.25806451612903225	4.724613444973421
0.5483870967741935	0.25806451612903225	4.753011948475437
0.5806451612903226	0.25806451612903225	4.787678419049873
0.6129032258064516	0.25806451612903225	4.828610829095943
0.6451612903225806	0.25806451612903225	4.875807366547688
0.6774193548387096	0.25806451612903225	4.9292664072845875
0.7096774193548387	0.25806451612903225	4.98898649162868
0.7419354838709677	0.25806451612903225	5.054966304246734
0.7741935483870968	0.25806451612903225	5.127204656901366
0.8064516129032258	0.25806451612903225	5.205700473595409
0.8387096774193549	0.25806451612903225	5.290452777734387
0.8709677419354839	0.25806451612903225	5.381460680997131
0.9032258064516129	0.25806451612903225	5.4787233736572745
0.9354838709677419	0.25806451612903225	5.582240116141386
0.967741935483871	0.25806451612903225	5.666203780031704
1.0	0.25806451612903225	5.756420196427683
0.0	0.2903225806451613	3.633792833367908
0.03225806451612903	0.2903225806451613	3.71959863859522
0.06451612903225806	0.2903225806451613	3.8117704452551653
0.0967741935483871	0.2903225806451613	3.9102907482231806
0.12903225806451613	0.2903225806451613	4.015145134507766
0.16129032258064516	0.2903225806451613	4.126321648384914
0.1935483870967742	0.2903225806451613	4.243810302186109
0.22580645161290322	0.2903225806451613	4.367602696449055
0.25806451612903225	0.2903225806451613	4.478336884024281
0.2903225806451613	0.2903225806451613	4.585684232595977
0.3225806451612903	0.2903225806451613	4.608994399974157
0.3548387096774194	0.2903225806451613	4.599875830529562
0.3870967741935484	0.2903225806451613	4.597034345139739
0.41935483870967744	0.2903225806451613	4.600466592559363
0.45161290322580644	0.2903225806451613	4.610169647738594
0.4838709677419355	0.2903225806451613	4.626140946945777
0.5161290322580645	0.2903225806451613	4.6483782342542534
0.5483870967741935	0.2903225806451613	4.676879517163862
0.5806451612903226	0.2903225806451613	4.71164302960801
0.6129032258064516	0.2903225806451613	4.752667200965452
0.6451612903225806	0.2903225806451613	4.799950629980413
0.6774193548387096	0.2903225806451613	4.853492062715313
0.7096774193548387	0.2903225806451613	4.913290373833025
0.7419354838709677	0.2903225806451613	4.979344550640992
0.7741935483870968	0.2903225806451613	5.051653679436723
0.8064516129032258	0.2903225806451613	5.1302169337791925
0.8387096774193549	0.2903225806451613	5.21503356437862
0.8709677419354839	0.2903225806451613	5.306102890351587
0.9032258064516129	0.2903225806451613	5.40342429163239
0.9354838709677419	0.2903225806451613	5.500545589463927
0.967741935483871	0.2903225806451613	5.584563040630018
1.0	0.2903225806451613	5.6748310098243975
0.0	0.3225806451612903	3.5711568211786435
0.03225806451612903	0.3225806451612903	3.6572728101241982
0.06451612903225806	0.3225806451612903	3.7497252997727197
0.0967741935483871	0.3225806451612903	3.8485005364381797
0.12903225806451613	0.3225806451612903	3.9535872982674287
0.16129032258064516	0.3225806451612903	4.064976349417547
0.1935483870967742	0.3225806451612903	4.182660026876346
0.22580645161290322	0.3225806451612903	4.306631924535811
0.25806451612903225	0.3225806451612903	4.407854391228473
0.2903225806451613	0.3225806451612903	4.502451889088638
0.3225806451612903	0.3225806451612903	4.538807618400742
0.3548387096774194	0.3225806451612903	4.529821463771545
0.3870967741935484	0.3225806451612903	4.527103448006019
0.41935483870967744	0.3225806451612903	4.530651075426326
0.45161290322580644	0.3225806451612903	4.540462173498265
0.4838709677419355	0.3225806451612903	4.556534842597984
0.5161290322580645	0.3225806451612903	4.578867414791783
0.5483870967741935	0.3225806451612903	4.607458419812002
0.5806451612903226	0.3225806451612903	4.642306556815615
0.6129032258064516	0.3225806451612903	4.683410670818383
0.6451612903225806	0.3225806451612903	4.7307697329316
0.6774193548387096	0.3225806451612903	4.7843828237086825
0.7096774193548387	0.3225806451612903	4.844249119048557
0.7419354838709677	0.3225806451612903	4.910367878211791
0.7741935483870968	0.3225806451612903	4.982738433590933
0.8064516129032258	0.3225806451612903	5.061360181944079
0.8387096774193549	0.3225806451612903	5.146232576854286
0.8709677419354839	0.3225806451612903	5.237355122220291
0.9032258064516129	0.3225806451612903	5.334727366618321
0.9354838709677419	0.3225806451612903	5.4254456725960525
0.967741935483871	0.3225806451612903	5.5095096640144865
1.0	0.3225806451612903	5.59982222231371
0.0	0.3548387096774194	3.5156349553270747
0.03225806451612903	0.3548387096774194	3.6020247516498953
0.06451612903225806	0.3548387096774194	3.6947235384949906
0.0967741935483871	0.3548387096774194	3.7937213401167806
0.12903225806451613	0.3548387096774194	3.899010082716895
0.16129032258064516	0.3548387096774194	4.0105831673862
0.1935483870967742	0.3548387096774194	4.128435151785198
0.22580645161290322	0.3548387096774194	4.24288409060676
0.25806451612903225	0.3548387096774194	4.344248771627645
0.2903225806451613	0.3548387096774194	4.387364703350172
0.3225806451612903	0.3548387096774194	4.423842069368309
0.3548387096774194	0.3548387096774194	4.466581770787912
0.3870967741935484	0.3548387096774194	4.463968905916625
0.41935483870967744	0.3548387096774194	4.46761465081567
0.45161290322580644	0.3548387096774194	4.47751750536179
0.4838709677419355	0.3548387096774194	4.493676160555159
0.5161290322580645	0.3548387096774194	4.516089469175459
0.5483870967741935	0.3548387096774194	4.5447564216568255
0.5806451612903226	0.3548387096774194	4.579676126135091
0.6129032258064516	0.3548387096774194	4.620847791852818
0.6451612903225806	0.3548387096774194	4.66827071528363
0.6774193548387096	0.3548387096774194	4.721944268471833
0.7096774193548387	0.3548387096774194	4.78186788918695
0.7419354838709677	0.3548387096774194	4.8480410725730945
0.7741935483870968	0.3548387096774194	4.920463364035807
0.8064516129032258	0.3548387096774194	4.999134353158257
0.8387096774193549	0.3548387096774194	5.084053668477623
0.8709677419354839	0.3548387096774194	5.175220972983455
0.9032258064516129	0.3548387096774194	5.272635960224523
0.9354838709677419	0.3548387096774194	5.356943512220877
0.967741935483871	0.3548387096774194	5.441046599748771
1.0	0.3548387096774194	5.531396602353258
0.0	0.3870967741935484	3.4672776826452605
0.03225806451612903	0.3870967741935484	3.553897482620407
0.06451612903225806	0.3870967741935484	3.6468020901273768
0.0967741935483871	0.3870967741935484	3.7459850582188574
0.12903225806451613	0.3870967741935484	3.851441204703916
0.16129032258064516	0.3870967741935484	3.9631663187490362
0.1935483870967742	0.3870967741935484	4.081156944971149
0.22580645161290322	0.3870967741935484	4.186055383599173
0.25806451612903225	0.3870967741935484	4.248826988018749
0.2903225806451613	0.3870967741935484	4.2791471683597315
0.3225806451612903	0.3870967741935484	4.315723900065813
0.3548387096774194	0.3870967741935484	4.35855573209504
0.3870967741935484	0.3870967741935484	4.407641419921439
0.41935483870967744	0.3870967741935484	4.4113669869679475
0.45161290322580644	0.3870967741935484	4.421344405934341
0.4838709677419355	0.3870967741935484	4.437572866205278
0.5161290322580645	0.3870967741935484	4.4600516584224295
0.5483870967741935	0.3870967741935484	4.488780159197831
0.5806451612903226	0.3870967741935484	4.523757818507885
0.6129032258064516	0.3870967741935484	4.5649841492366185
0.6451612903225806	0.3870967741935484	4.612458718453533
0.6774193548387096	0.3870967741935484	4.666181140100179
0.7096774193548387	0.3870967741935484	4.726151068827535
0.7419354838709677	0.3870967741935484	4.792368194778781
0.7741935483870968	0.3870967741935484	4.864832239152809
0.8064516129032258	0.3870967741935484	4.9435429504157264
0.8387096774193549	0.3870967741935484	5.0285001010527814
0.8709677419354839	0.3870967741935484	5.1197034847729785
0.9032258064516129	0.3870967741935484	5.217152914094599
0.9354838709677419	0.3870967741935484	5.295041766639579
0.967741935483871	0.3870967741935484	5.3791763381524325
1.0	0.3870967741935484	5.469556486074058
0.0	0.41935483870967744	3.426128965926813
0.03225806451612903	0.41935483870967744	3.512928146366616
0.06451612903225806	0.41935483870967744	3.6059925886678323
0.0967741935483871	0.41935483870967744	3.705318832351939
0.12903225806451613	0.41935483870967744	3.810904110713559
0.16129032258064516	0.41935483870967744	3.9227461858844768
0.1935483870967742	0.41935483870967744	4.040843228657291
0.22580645161290322	0.41935483870967744	4.1232582456845215
0.25806451612903225	0.41935483870967744	4.147409335318407
0.2903225806451613	0.41935483870967744	4.177811572358759
0.3225806451612903	0.41935483870967744	4.214464065801131
0.3548387096774194	0.41935483870967744	4.25736605752382
0.3870967741935484	0.41935483870967744	4.306516898455782
0.41935483870967744	0.41935483870967744	4.361916029686284
0.45161290322580644	0.41935483870967744	4.371950064137055
0.4838709677419355	0.41935483870967744	4.388231484069802
0.5161290322580645	0.41935483870967744	4.410759921528693
0.5483870967741935	0.41935483870967744	4.439535053489287
0.5806451612903226	0.41935483870967744	4.474556595212763
0.6129032258064516	0.41935483870967744	4.515824294744295
0.6451612903225806	0.41935483870967744	4.5633379283324675
0.6774193548387096	0.41935483870967744	4.61709729659493
0.7096774193548387	0.41935483870967744	4.677102221292352
0.7419354838709677	0.41935483870967744	4.743352542601117
0.7741935483870968	0.41935483870967744	4.8158481167971505
0.8064516129032258	0.41935483870967744	4.8945888142804135
0.8387096774193549	0.41935483870967744	4.979574517883048
0.8709677419354839	0.41935483870967744	5.070805121414826
0.9032258064516129	0.41935483870967744	5.16182891550475
0.9354838709677419	0.41935483870967744	5.239742586514113
0.967741935483871	0.41935483870967744	5.323900893011442
1.0	0.41935483870967744	5.414303761723469
0.0	0.45161290322580644	3.3922241189252444
0.03225806451612903	0.45161290322580644	3.4791463513523446
0.06451612903225806	0.45161290322580644	3.5723200885420177
0.0967741935483871	0.45161290322580644	3.671744041098536
0.12903225806451613	0.45161290322580644	3.7774171819374844
0.16129032258064516	0.45161290322580644	3.8893386828948633
0.1935483870967742	0.45161290322580644	3.997830449495224
0.22580645161290322	0.45161290322580644	4.0286983775204686
0.25806451612903225	0.45161290322580644	4.052909747157977
0.2903225806451613	0.45161290322580644	4.083367397468929
0.3225806451612903	0.45161290322580644	4.12007100208927
0.3548387096774194	0.45161290322580644	4.163020283704055
0.3870967741935484	0.45161290322580644	4.212215005173291
0.41935483870967744	0.45161290322580644	4.267654962515858
0.45161290322580644	0.45161290322580644	4.3293399793132155
0.4838709677419355	0.45161290322580644	4.3456569989830145
0.5161290322580645	0.45161290322580644	4.368218790809434
0.5483870967741935	0.45161290322580644	4.3970252372892
0.5806451612903226	0.45161290322580644	4.432076234911887
0.6129032258064516	0.45161290322580644	4.473371692138182
0.6451612903225806	0.45161290322580644	4.520911527718663
0.6774193548387096	0.45161290322580644	4.574695669288078
0.7096774193548387	0.45161290322580644	4.63472405218382
0.7419354838709677	0.45161290322580644	4.700996618448037
0.7741935483870968	0.45161290322580644	4.773513315980878
0.8064516129032258	0.45161290322580644	4.852274097818878
0.8387096774193549	0.45161290322580644	4.937278921517409
0.8709677419354839	0.45161290322580644	5.028527748620096
0.9032258064516129	0.45161290322580644	5.1131173183948295
0.9354838709677419	0.45161290322580644	5.191047599050665
0.967741935483871	0.45161290322580644	5.275221787393947
1.0	0.45161290322580644	5.365639856915809
0.0	0.4838709677419355	3.3655878954200804
0.03225806451612903	0.4838709677419355	3.4525727339208085
0.06451612903225806	0.4838709677419355	3.5458019684705304
0.0967741935483871	0.4838709677419355	3.645275453289788
0.12903225806451613	0.4838709677419355	3.75099307247506
0.16129032258064516	0.4838709677419355	3.86295473271941
0.1935483870967742	0.4838709677419355	3.9230958419333004
0.22580645161290322	0.4838709677419355	3.9410937570059668
0.25806451612903225	0.4838709677419355	3.9653355228718397
0.2903225806451613	0.4838709677419355	3.9958210961499776
0.3225806451612903	0.4838709677419355	4.032550440260731
0.3548387096774194	0.4838709677419355	4.075523524143243
0.3870967741935484	0.4838709677419355	4.1247403212525775
0.41935483870967744	0.4838709677419355	4.180200808767863
0.45161290322580644	0.4838709677419355	4.241904966961385
0.4838709677419355	0.4838709677419355	4.309852778691737
0.5161290322580645	0.4838709677419355	4.332431325767663
0.5483870967741935	0.4838709677419355	4.3612534982908375
0.5806451612903226	0.4838709677419355	4.396319284703725
0.6129032258064516	0.4838709677419355	4.437628674788418
0.6451612903225806	0.4838709677419355	4.485181659478021
0.6774193548387096	0.4838709677419355	4.5389782306990245
0.7096774193548387	0.4838709677419355	4.599018381238892
0.7419354838709677	0.4838709677419355	4.665302104634269
0.7741935483870968	0.4838709677419355	4.737829395076186
0.8064516129032258	0.4838709677419355	4.81660024732928
0.8387096774193549	0.4838709677419355	4.901614656662707
0.8709677419354839	0.4838709677419355	4.9928726187907975
0.9032258064516129	0.4838709677419355	5.071019291112219
0.9354838709677419	0.4838709677419355	5.148957895891525
0.967741935483871	0.4838709677419355	5.233140042801368
1.0	0.4838709677419355	5.323565728889031
0.0	0.5161290322580645	3.3462330567104033
0.03225806451612903	0.5161290322580645	3.433217895211131
0.06451612903225806	0.5161290322580645	3.526447129760853
0.0967741935483871	0.5161290322580645	3.625920614580111
0.12903225806451613	0.5161290322580645	3.7316382337653824
0.16129032258064516	0.5161290322580645	3.8306966682032817
0.1935483870967742	0.5161290322580645	3.842450680642978
0.22580645161290322	0.5161290322580645	3.8604485957156442
0.25806451612903225	0.5161290322580645	3.8846903615815176
0.2903225806451613	0.5161290322580645	3.9151759348596555
0.3225806451612903	0.5161290322580645	3.9519052789704086
0.3548387096774194	0.5161290322580645	3.9948783628529196
0.3870967741935484	0.5161290322580645	4.044095159962255
0.41935483870967744	0.5161290322580645	4.09955564747754
0.45161290322580644	0.5161290322580645	4.161259805671062
0.4838709677419355	0.5161290322580645	4.229207617401415
0.5161290322580645	0.5161290322580645	4.303399067703147
0.5483870967741935	0.5161290322580645	4.332221240226321
0.5806451612903226	0.5161290322580645	4.367287026639209
0.6129032258064516	0.5161290322580645	4.408596416723903
0.6451612903225806	0.5161290322580645	4.456149401413505
0.6774193548387096	0.5161290322580645	4.509945972634509
0.7096774193548387	0.5161290322580645	4.569986123174376
0.7419354838709677	0.5161290322580645	4.636269846569753
0.7741935483870968	0.5161290322580645	4.708797137011669
0.8064516129032258	0.5161290322580645	4.787567989264763
0.8387096774193549	0.5161290322580645	4.872582398598191
0.8709677419354839	0.5161290322580645	4.963840360726281
0.9032258064516129	0.5161290322580645	5.035535420144477
0.9354838709677419	0.5161290322580645	5.113474024923784
0.967741935483871	0.5161290322580645	5.197656171833626
1.0	0.5161290322580645	5.28808185792129
0.0	0.5483870967741935	3.3341596027962126
0.03225806451612903	0.5483870967741935	3.4210818352233128
0.06451612903225806	0.5483870967741935	3.514255572412986
0.0967741935483871	0.5483870967741935	3.613679524969504
0.12903225806451613	0.5483870967741935	3.719352665808452
0.16129032258064516	0.5483870967741935	3.757080618378734
0.1935483870967742	0.5483870967741935	3.7687981914307085
0.22580645161290322	0.5483870967741935	3.7867628936495006
0.25806451612903225	0.5483870967741935	3.810974263287008
0.2903225806451613	0.5483870967741935	3.8414319135979618
0.3225806451612903	0.5483870967741935	3.8781355182183024
0.3548387096774194	0.5483870967741935	3.9210847998330873
0.3870967741935484	0.5483870967741935	3.970279521302324
0.41935483870967744	0.5483870967741935	4.025719478644891
0.45161290322580644	0.5483870967741935	4.0874044954422475
0.4838709677419355	0.5483870967741935	4.155334418337853
0.5161290322580645	0.5483870967741935	4.229509113390079
0.5483870967741935	0.5483870967741935	4.309928463095651
0.5806451612903226	0.5483870967741935	4.3449794607183385
0.6129032258064516	0.5483870967741935	4.3862749179446325
0.6451612903225806	0.5483870967741935	4.433814753525116
0.6774193548387096	0.5483870967741935	4.487598895094529
0.7096774193548387	0.5483870967741935	4.547627277990272
0.7419354838709677	0.5483870967741935	4.6138998442544885
0.7741935483870968	0.5483870967741935	4.686416541787329
0.8064516129032258	0.5483870967741935	4.7651773236253305
0.8387096774193549	0.5483870967741935	4.85018214732386
0.8709677419354839	0.5483870967741935	4.934979361523323
0.9032258064516129	0.5483870967741935	5.006665705491605
0.9354838709677419	0.5483870967741935	5.084595986147439
0.967741935483871	0.5483870967741935	5.16877017449072
1.0	0.5483870967741935	5.259188244012584
0.0	0.5806451612903226	3.3293547723784256
0.03225806451612903	0.5806451612903226	3.4161539528182288
0.06451612903225806	0.5806451612903226	3.5092183951194453
0.0967741935483871	0.5806451612903226	3.6085446388035516
0.12903225806451613	0.5806451612903226	3.6754202397458173
0.16129032258064516	0.5806451612903226	3.690488121368349
0.1935483870967742	0.5806451612903226	3.7021335512379365
0.22580645161290322	0.5806451612903226	3.720032439232909
0.25806451612903225	0.5806451612903226	3.7441835288667957
0.2903225806451613	0.5806451612903226	3.774585765907146
0.3225806451612903	0.5806451612903226	3.811238259349518
0.3548387096774194	0.5806451612903226	3.8541402510722076
0.3870967741935484	0.5806451612903226	3.90329109200417
0.41935483870967744	0.5806451612903226	3.9586902232346715
0.45161290322580644	0.5806451612903226	4.02033716091125
0.4838709677419355	0.5806451612903226	4.088231484069802
0.5161290322580645	0.5806451612903226	4.162372824754499
0.5483870967741935	0.5806451612903226	4.2427608599409
0.5806451612903226	0.5806451612903226	4.329395304890182
0.6129032258064516	0.5806451612903226	4.370663004421714
0.6451612903225806	0.5806451612903226	4.4181766380098875
0.6774193548387096	0.5806451612903226	4.471936006272349
0.7096774193548387	0.5806451612903226	4.531940930969772
0.7419354838709677	0.5806451612903226	4.598191252278536
0.7741935483870968	0.5806451612903226	4.6706868264745705
0.8064516129032258	0.5806451612903226	4.749427523957833
0.8387096774193549	0.5806451612903226	4.834413227560468
0.8709677419354839	0.5806451612903226	4.912740605285793
0.9032258064516129	0.5806451612903226	4.98440956066604
0.9354838709677419	0.5806451612903226	5.062323231675404
0.967741935483871	0.5806451612903226	5.146481538172733
1.0	0.5806451612903226	5.2368844068847595
0.0	0.6129032258064516	3.3317938116775183
0.03225806451612903	0.6129032258064516	3.4184136116526656
0.06451612903225806	0.6129032258064516	3.5113182191596337
0.0967741935483871	0.6129032258064516	3.597597961444664
0.12903225806451613	0.6129032258064516	3.625634753091013
0.16129032258064516	0.6129032258064516	3.630908254232908
0.1935483870967742	0.6129032258064516	3.642447267551796
0.22580645161290322	0.6129032258064516	3.660248931986272
0.25806451612903225	0.6129032258064516	3.684310858986492
0.2903225806451613	0.6129032258064516	3.7146310393274744
0.3225806451612903	0.6129032258064516	3.7512077710335547
0.3548387096774194	0.6129032258064516	3.794039603062782
0.3870967741935484	0.6129032258064516	3.843125290889181
0.41935483870967744	0.6129032258064516	3.898463761161497
0.45161290322580644	0.6129032258064516	3.960054083353696
0.4838709677419355	0.6129032258064516	4.027895446850439
0.5161290322580645	0.6129032258064516	4.101987142293398
0.5483870967741935	0.6129032258064516	4.182328546294605
0.5806451612903226	0.6129032258064516	4.268919108830466
0.6129032258064516	0.6129032258064516	4.361758342785007
0.6451612903225806	0.6129032258064516	4.409232912001921
0.6774193548387096	0.6129032258064516	4.462955333648566
0.7096774193548387	0.6129032258064516	4.522925262375923
0.7419354838709677	0.6129032258064516	4.5891423883271685
0.7741935483870968	0.6129032258064516	4.661606432701196
0.8064516129032258	0.6129032258064516	4.740317143964114
0.8387096774193549	0.6129032258064516	4.825274294601169
0.8709677419354839	0.6129032258064516	4.897122839611688
0.9032258064516129	0.6129032258064516	4.968765817320405
0.9354838709677419	0.6129032258064516	5.046654669865385
0.967741935483871	0.6129032258064516	5.130789241378238
1.0	0.6129032258064516	5.2082661634934135
0.0	0.6451612903225806	3.3414414069399783
0.03225806451612903	0.6451612903225806	3.427831203262799
0.06451612903225806	0.6451612903225806	3.5205299901078937
0.0967741935483871	0.6451612903225806	3.555011662697426
0.12903225806451613	0.6451612903225806	3.5732036311039925
0.16129032258064516	0.6451612903225806	3.578325102870071
0.1935483870967742	0.6451612903225806	3.5897254743658444
0.22580645161290322	0.6451612903225806	3.6074002196390187
0.25806451612903225	0.6451612903225806	3.631345545821194
0.2903225806451613	0.6451612903225806	3.661558251737269
0.3225806451612903	0.6451612903225806	3.698035617755407
0.3548387096774194	0.6451612903225806	3.7407753191750093
0.3870967741935484	0.6451612903225806	3.789775357529528
0.41935483870967744	0.6451612903225806	3.8450340056543792
0.45161290322580644	0.6451612903225806	3.906549763426306
0.4838709677419355	0.6451612903225806	3.974321321845482
0.5161290322580645	0.6451612903225806	4.048347533691589
0.5483870967741935	0.6451612903225806	4.128627389398762
0.5806451612903226	0.6451612903225806	4.215159997102832
0.6129032258064516	0.6451612903225806	4.307944566046367
0.6451612903225806	0.6451612903225806	4.406980392702986
0.6774193548387096	0.6451612903225806	4.460653945891188
0.7096774193548387	0.6451612903225806	4.520577566606305
0.7419354838709677	0.6451612903225806	4.586750749992449
0.7741935483870968	0.6451612903225806	4.659173041455163
0.8064516129032258	0.6451612903225806	4.7378440305776115
0.8387096774193549	0.6451612903225806	4.822763345896978
0.8709677419354839	0.6451612903225806	4.888124198789908
0.9032258064516129	0.6451612903225806	4.953281121514846
0.9354838709677419	0.6451612903225806	5.018233834801523
0.967741935483871	0.6451612903225806	5.089433696522964
1.0	0.6451612903225806	5.166880473321001
0.0	0.6774193548387096	3.358253595372192
0.03225806451612903	0.6774193548387096	3.444369584317746
0.06451612903225806	0.6774193548387096	3.4981123965469143
0.0967741935483871	0.6774193548387096	3.519468278373664
0.12903225806451613	0.6774193548387096	3.527780846654526
0.16129032258064516	0.6774193548387096	3.532718284901418
0.1935483870967742	0.6774193548387096	3.543950349456991
0.22580645161290322	0.6774193548387096	3.5614706342132307
0.25806451612903225	0.6774193548387096	3.5852737460671826
0.2903225806451613	0.6774193548387096	3.61535511489509
0.3225806451612903	0.6774193548387096	3.6517108442071935
0.3548387096774194	0.6774193548387096	3.6943375928038034
0.3870967741935484	0.6774193548387096	3.743232480264085
0.41935483870967744	0.6774193548387096	3.7983930109101975
0.45161290322580644	0.6774193548387096	3.859817012207943
0.4838709677419355	0.6774193548387096	3.9275025845334697
0.5161290322580645	0.6774193548387096	4.0014480599530735
0.5483870967741935	0.6774193548387096	4.0816519681991
0.5806451612903226	0.6774193548387096	4.168113008428519
0.6129032258064516	0.6774193548387096	4.260830025657093
0.6451612903225806	0.6774193548387096	4.359801990996116
0.6774193548387096	0.6774193548387096	4.465027984999006
0.7096774193548387	0.6774193548387096	4.524894280338881
0.7419354838709677	0.6774193548387096	4.591013039502115
0.7741935483870968	0.6774193548387096	4.663383594881257
0.8064516129032258	0.6774193548387096	4.742005343234402
0.8387096774193549	0.6774193548387096	4.807522899434931
0.8709677419354839	0.6774193548387096	4.8599357673815815
0.9032258064516129	0.6774193548387096	4.918598334360256
0.9354838709677419	0.6774193548387096	4.983510188725084
0.967741935483871	0.6774193548387096	5.054670954337067
1.0	0.6774193548387096	5.13208028682984
0.0	0.7096774193548387	3.3821799301421014
0.03225806451612903	0.7096774193548387	3.455082509562962
0.06451612903225806	0.7096774193548387	3.4698349613841977
0.0967741935483871	0.7096774193548387	3.4909359095135035
0.12903225806451613	0.7096774193548387	3.4893386828948634
0.16129032258064516	0.7096774193548387	3.4940635838687837
0.1935483870967742	0.7096774193548387	3.5051006247667544
0.22580645161290322	0.7096774193548387	3.522441406126474
0.25806451612903225	0.7096774193548387	3.546078819508152
0.2903225806451613	0.7096774193548387	3.5760068132411384
0.3225806451612903	0.7096774193548387	3.6122202064257682
0.3548387096774194	0.7096774193548387	3.654714540206982
0.3870967741935484	0.7096774193548387	3.703485958042964
0.41935483870967744	0.7096774193548387	3.7585311086883944
0.45161290322580644	0.7096774193548387	3.8198470670934337
0.4838709677419355	0.7096774193548387	3.887431269526423
0.5161290322580645	0.7096774193548387	3.9612814600607047
0.5483870967741935	0.7096774193548387	4.041395646196121
0.5806451612903226	0.7096774193548387	4.127772061866075
0.6129032258064516	0.7096774193548387	4.220409136449324
0.6451612903225806	0.7096774193548387	4.319305468690089
0.6774193548387096	0.7096774193548387	4.4244598046507955
0.7096774193548387	0.7096774193548387	4.535871018994316
0.7419354838709677	0.7096774193548387	4.595473582899057
0.7741935483870968	0.7096774193548387	4.654879485888336
0.8064516129032258	0.7096774193548387	4.720539514424354
0.8387096774193549	0.7096774193548387	4.77954969341088
0.8709677419354839	0.7096774193548387	4.831909341964491
0.9032258064516129	0.7096774193548387	4.890521065825939
0.9354838709677419	0.7096774193548387	4.955384299141347
0.967741935483871	0.7096774193548387	5.026498524500986
1.0	0.7096774193548387	5.103863267888914
0.0	0.7419354838709677	3.413165679547034
0.03225806451612903	0.7419354838709677	3.434116356801325
0.06451612903225806	0.7419354838709677	3.4485600497942
0.0967741935483871	0.7419354838709677	3.4597015650926064
0.12903225806451613	0.7419354838709677	3.4578460223148078
0.16129032258064516	0.7419354838709677	3.462333651686386
0.1935483870967742	0.7419354838709677	3.4731521577927227
0.22580645161290322	0.7419354838709677	3.4902911321483594
0.25806451612903225	0.7419354838709677	3.5137417147657275
0.2903225806451613	0.7419354838709677	3.5434963238656474
0.3225806451612903	0.7419354838709677	3.5795484387721768
0.3548387096774194	0.7419354838709677	3.62189242452813
0.3870967741935484	0.7419354838709677	3.670523389413024
0.41935483870967744	0.7419354838709677	3.7254370685505016
0.45161290322580644	0.7419354838709677	3.786629728316292
0.4838709677419355	0.7419354838709677	3.8540980874201054
0.5161290322580645	0.7419354838709677	3.9278392514250338
0.5483870967741935	0.7419354838709677	4.007850658152856
0.5806451612903226	0.7419354838709677	4.094130031953098
0.6129032258064516	0.7419354838709677	4.186675345224976
0.6451612903225806	0.7419354838709677	4.285484785902527
0.6774193548387096	0.7419354838709677	4.37765350405878
0.7096774193548387	0.7419354838709677	4.476083265822228
0.7419354838709677	0.7419354838709677	4.580772755859636
0.7741935483870968	0.7419354838709677	4.640107882707818
0.8064516129032258	0.7419354838709677	4.705700473595409
0.8387096774193549	0.7419354838709677	4.758194713218257
0.8709677419354839	0.7419354838709677	4.810492939061647
0.9032258064516129	0.7419354838709677	4.869045954302435
0.9354838709677419	0.7419354838709677	4.933853019367193
0.967741935483871	0.7419354838709677	5.0049134574510585
1.0	0.7419354838709677	5.082226648040587
0.0	0.7741935483870968	3.4124442015710583
0.03225806451612903	0.7741935483870968	3.42013113787273
0.06451612903225806	0.7741935483870968	3.4342442092656893
0.0967741935483871	0.7741935483870968	3.435404508437342
0.12903225806451613	0.7741935483870968	3.43326923463666
0.16129032258064516	0.7741935483870968	3.437498736553765
0.1935483870967742	0.7741935483870968	3.4480785313970896
0.22580645161290322	0.7741935483870968	3.4649962722112133
0.25806451612903225	0.7741935483870968	3.488241382921534
0.2903225806451613	0.7741935483870968	3.5178047626187174
0.3225806451612903	0.7741935483870968	3.5536785449814605
0.3548387096774194	0.7741935483870968	3.5958559017194047
0.3870967741935484	0.7741935483870968	3.644330881272999
0.41935483870967744	0.7741935483870968	3.6990982758552073
0.45161290322580644	0.7741935483870968	3.7601535113665676
0.4838709677419355	0.7741935483870968	3.8274925558466326
0.5161290322580645	0.7741935483870968	3.9011118430107574
0.5483870967741935	0.7741935483870968	3.9810082081159885
0.5806451612903226	0.7741935483870968	4.0607272210430265
0.6129032258064516	0.7741935483870968	4.140266366428341
0.6451612903225806	0.7741935483870968	4.226075004892573
0.6774193548387096	0.7741935483870968	4.318151114198489
0.7096774193548387	0.7741935483870968	4.416492873903893
0.7419354838709677	0.7741935483870968	4.52109864111884
0.7741935483870968	0.7741935483870968	4.6319669296315755
0.8064516129032258	0.7741935483870968	4.6974834886506915
0.8387096774193549	0.7741935483870968	4.743453545243736
0.8709677419354839	0.7741935483870968	4.795682435916597
0.9032258064516129	0.7741935483870968	4.854169143160863
0.9354838709677419	0.7741935483870968	4.918912736716552
0.967741935483871	0.7741935483870968	4.989912364499535
1.0	0.7741935483870968	5.067167244627998
0.0	0.8064516129032258	3.4057645306158335
0.03225806451612903	0.8064516129032258	3.4130761788264583
0.06451612903225806	0.8064516129032258	3.4268426328324324
0.0967741935483871	0.8064516129032258	3.4180050284264554
0.12903225806451613	0.8064516129032258	3.4155730337502597
0.16129032258064516	0.8064516129032258	3.4195273978756977
0.1935483870967742	0.8064516129032258	3.4298516519040976
0.22580645161290322	0.8064516129032258	3.4465316514010547
0.25806451612903225	0.8064516129032258	3.469555200337912
0.2903225806451613	0.8064516129032258	3.4989117415687803
0.3225806451612903	0.8064516129032258	3.5345921015086583
0.3548387096774194	0.8064516129032258	3.5765882789469683
0.3870967741935484	0.8064516129032258	3.6248932698285756
0.41935483870967744	0.8064516129032258	3.6795009213941663
0.45161290322580644	0.8064516129032258	3.740405810339921
0.4838709677419355	0.8064516129032258	3.807603140680397
0.5161290322580645	0.8064516129032258	3.868185432015842
0.5483870967741935	0.8064516129032258	3.935052124405252
0.5806451612903226	0.8064516129032258	4.008199839480628
0.6129032258064516	0.8064516129032258	4.087625553993307
0.6451612903225806	0.8064516129032258	4.1733265552293455
0.6774193548387096	0.8064516129032258	4.265300402846023
0.7096774193548387	0.8064516129032258	4.363544896098258
0.7419354838709677	0.8064516129032258	4.468058045604421
0.7741935483870968	0.8064516129032258	4.578838048947896
0.8064516129032258	0.8064516129032258	4.689431656626947
0.8387096774193549	0.8064516129032258	4.735321250447084
0.8709677419354839	0.8064516129032258	4.787473214594607
0.9032258064516129	0.8064516129032258	4.845886308728084
0.9354838709677419	0.8064516129032258	4.910559397640077
0.967741935483871	0.8064516129032258	4.981491440473372
1.0	0.8064516129032258	5.058681481222919
0.0	0.8387096774193549	3.4059734661978776
0.03225806451612903	0.8387096774193549	3.4129010529052266
0.06451612903225806	0.8387096774193549	3.4166328202865324
0.0967741935483871	0.8387096774193549	3.407462783023757
0.12903225806451613	0.8387096774193549	3.404721265505126
0.16129032258064516	0.8387096774193549	3.40838717689356
0.1935483870967742	0.8387096774193549	3.4184423200147425
0.22580645161290322	0.8387096774193549	3.434870946468251
0.25806451612903225	0.8387096774193549	3.45765938393678
0.2903225806451613	0.8387096774193549	3.486795724238415
0.3225806451612903	0.8387096774193549	3.5222695621511635
0.3548387096774194	0.8387096774193549	3.5640717765097985
0.3870967741935484	0.8387096774193549	3.612194346426208
0.41935483870967744	0.8387096774193549	3.6601785837701457
0.45161290322580644	0.8387096774193549	3.7080182285820875
0.4838709677419355	0.8387096774193549	3.7621593388189054
0.5161290322580645	0.8387096774193549	3.822596971063895
0.5483870967741935	0.8387096774193549	3.8893267139397287
0.5806451612903226	0.8387096774193549	3.9623446203202914
0.6129032258064516	0.8387096774193549	4.0416471493527215
0.6451612903225806	0.8387096774193549	4.127231116725073
0.6774193548387096	0.8387096774193549	4.219093651883268
0.7096774193548387	0.8387096774193549	4.317232161120961
0.7419354838709677	0.8387096774193549	4.421644295646495
0.7741935483870968	0.8387096774193549	4.532327923879563
0.8064516129032258	0.8387096774193549	4.636377881545924
0.8387096774193549	0.8387096774193549	4.733792402271721
0.8709677419354839	0.8387096774193549	4.785860195978433
0.9032258064516129	0.8387096774193549	4.844192690835794
0.9354838709677419	0.8387096774193549	4.908788535232642
0.967741935483871	0.8387096774193549	4.979646488531586
1.0	0.8387096774193549	5.056765410058572
0.0	0.8709677419354839	3.4130166654704377
0.03225806451612903	0.8709677419354839	3.41955657970587
0.06451612903225806	0.8709677419354839	3.4132477311823775
0.0967741935483871	0.8709677419354839	3.4037375901324407
0.12903225806451613	0.8709677419354839	3.4006776005232306
0.16129032258064516	0.8709677419354839	3.4040452002911943
0.1935483870967742	0.8709677419354839	3.413820754992024
0.22580645161290322	0.8709677419354839	3.429987140294789
0.25806451612903225	0.8709677419354839	3.4525293850265193
0.2903225806451613	0.8709677419354839	3.4814343669973518
0.3225806451612903	0.8709677419354839	3.5166905542681377
0.3548387096774194	0.8709677419354839	3.5453845594123647
0.3870967741935484	0.8709677419354839	3.580410629952607
0.41935483870967744	0.8709677419354839	3.6217608118413205
0.45161290322580644	0.8709677419354839	3.6694280397176016
0.4838709677419355	0.8709677419354839	3.7234060212312228
0.5161290322580645	0.8709677419354839	3.7836891381376936
0.5483870967741935	0.8709677419354839	3.8502723615547176
0.5806451612903226	0.8709677419354839	3.9231511791895626
0.6129032258064516	0.8709677419354839	4.002321532700326
0.6451612903225806	0.8709677419354839	4.087779763650785
0.6774193548387096	0.8709677419354839	4.179522566766623
0.7096774193548387	0.8709677419354839	4.277546949408023
0.7419354838709677	0.8709677419354839	4.381850196346303
0.7741935483870968	0.8709677419354839	4.492429839076431
0.8064516129032258	0.8709677419354839	4.589928790307646
0.8387096774193549	0.8709677419354839	4.687248223729624
0.8709677419354839	0.8709677419354839	4.790837876009666
0.9032258064516129	0.8709677419354839	4.849083125465903
0.9354838709677419	0.8709677419354839	4.913595298694534
0.967741935483871	0.8709677419354839	4.984372946801201
1.0	0.8709677419354839	5.061414736153844
0.0	0.9032258064516129	3.4268426328324333
0.03225806451612903	0.9032258064516129	3.4329955712169706
0.06451612903225806	0.9032258064516129	3.4166442290300747
0.0967741935483871	0.9032258064516129	3.4067900730565808
0.12903225806451613	0.9032258064516129	3.4034061180841984
0.16129032258064516	0.9032258064516129	3.4064687027157463
0.1935483870967742	0.9032258064516129	3.4159570588749455
0.22580645161290322	0.9032258064516129	3.4318529323238773
0.25806451612903225	0.9032258064516129	3.447688638168981
0.2903225806451613	0.9032258064516129	3.4634499986719325
0.3225806451612903	0.9032258064516129	3.485576094127003
0.3548387096774194	0.9032258064516129	3.5140558221056106
0.3870967741935484	0.9032258064516129	3.5488793251579502
0.41935483870967744	0.9032258064516129	3.590037831329301
0.45161290322580644	0.9032258064516129	3.6375235168071014
0.4838709677419355	0.9032258064516129	3.691329387553939
0.5161290322580645	0.9032258064516129	3.7514491771984875
0.5483870967741935	0.9032258064516129	3.817877258835468
0.5806451612903226	0.9032258064516129	3.8906085687223877
0.6129032258064516	0.9032258064516129	3.969638540155226
0.6451612903225806	0.9032258064516129	4.054963046059649
0.6774193548387096	0.9032258064516129	4.14657834905273
0.7096774193548387	0.9032258064516129	4.244481057916362
0.7419354838709677	0.9032258064516129	4.348668089581979
0.7741935483870968	0.9032258064516129	4.459136635860421
0.8064516129032258	0.9032258064516129	4.550077682651618
0.8387096774193549	0.9032258064516129	4.647295339142404
0.8709677419354839	0.9032258064516129	4.750787460388593
0.9032258064516129	0.9032258064516129	4.860552079004441
0.9354838709677419	0.9032258064516129	4.924974484321554
0.967741935483871	0.9032258064516129	4.9956659164610295
1.0	0.9032258064516129	5.072624842804595
0.0	0.9354838709677419	3.4474031990238965
0.03225806451612903	0.9354838709677419	3.4434959280776085
0.06451612903225806	0.9354838709677419	3.4267810193883
0.0967741935483871	0.9354838709677419	3.416582161507349
0.12903225806451613	0.9354838709677419	3.41287177730965
0.16129032258064516	0.9354838709677419	3.415625461985058
0.1935483870967742	0.9354838709677419	3.41191838763618
0.22580645161290322	0.9354838709677419	3.4146346458537558
0.25806451612903225	0.9354838709677419	3.42375727077929
0.2903225806451613	0.9354838709677419	3.4392711994294274
0.3225806451612903	0.9354838709677419	3.461163037912444
0.3548387096774194	0.9354838709677419	3.4894208565003693
0.3870967741935484	0.9354838709677419	3.5240340105548933
0.41935483870967744	0.9354838709677419	3.5649929843578203
0.45161290322580644	0.9354838709677419	3.6122892550705084
0.4838709677419355	0.9354838709677419	3.66591517428189
0.5161290322580645	0.9354838709677419	3.7258638648636913
0.5483870967741935	0.9354838709677419	3.7921291311111354
0.5806451612903226	0.9354838709677419	3.864705380394489
0.6129032258064516	0.9354838709677419	3.9435875547743224
0.6451612903225806	0.9354838709677419	4.028771071238107
0.6774193548387096	0.9354838709677419	4.120251769397494
0.7096774193548387	0.9354838709677419	4.218025865644921
0.7419354838709677	0.9354838709677419	4.322089912906958
0.7741935483870968	0.9354838709677419	4.425989152348591
0.8064516129032258	0.9354838709677419	4.516817482195871
0.8387096774193549	0.9354838709677419	4.613927107642985
0.8709677419354839	0.9354838709677419	4.717315613305518
0.9032258064516129	0.9354838709677419	4.826980780392339
0.9354838709677419	0.9354838709677419	4.9429205675987085
0.967741935483871	0.9354838709677419	5.013520190900339
1.0	0.9354838709677419	5.09039081811442
0.0	0.967741935483871	3.4746537687723853
0.03225806451612903	0.967741935483871	3.460693216301328
0.06451612903225806	0.967741935483871	3.443619004680821
0.0967741935483871	0.967741935483871	3.426625845452485
0.12903225806451613	0.967741935483871	3.4096859409853373
0.16129032258064516	0.967741935483871	3.3992260826370253
0.1935483870967742	0.967741935483871	3.3952241174574276
0.22580645161290322	0.967741935483871	3.397660273927211
0.25806451612903225	0.967741935483871	3.406516898455781
0.2903225806451613	0.967741935483871	3.4217782166598227
0.3225806451612903	0.967741935483871	3.4434301191051517
0.3548387096774194	0.967741935483871	3.4714599703192404
0.3870967741935484	0.967741935483871	3.505856439394385
0.41935483870967744	0.967741935483871	3.546609350275655
0.45161290322580644	0.967741935483871	3.5937095497718023
0.4838709677419355	0.967741935483871	3.647148791377541
0.5161290322580645	0.967741935483871	3.7069196331075864
0.5483870967741935	0.967741935483871	3.7730153476873065
0.5806451612903226	0.967741935483871	3.8454298436022514
0.6129032258064516	0.967741935483871	3.924157595667108
0.6451612903225806	0.967741935483871	4.009193583926362
0.6774193548387096	0.967741935483871	4.1005332398400824
0.7096774193548387	0.967741935483871	4.198172398836851
0.7419354838709677	0.967741935483871	4.3021072584312705
0.7741935483870968	0.967741935483871	4.399431115399633
0.8064516129032258	0.967741935483871	4.490140784629928
0.8387096774193549	0.967741935483871	4.587136570083592
0.8709677419354839	0.967741935483871	4.690415787407751
0.9032258064516129	0.967741935483871	4.799975966829181
0.9354838709677419	0.967741935483871	4.915814832755325
0.967741935483871	0.967741935483871	5.037930285585298
1.0	0.967741935483871	5.1147074822407586
0.0	1.0	3.508553390593274
0.03225806451612903	1.0	3.4716453424587144
0.06451612903225806	1.0	3.4413150484436943
0.0967741935483871	1.0	3.4175318105833115
0.12903225806451613	1.0	3.4002679291566236
0.16129032258064516	1.0	3.389498455309873
0.1935483870967742	1.0	3.385200943498081
0.22580645161290322	1.0	3.3873552121350072
0.25806451612903225	1.0	3.3959431176566457
0.2903225806451613	1.0	3.4109483448949542
0.3225806451612903	1.0	3.432356215039209
0.3548387096774194	1.0	3.460153511366568
0.3870967741935484	1.0	3.494328322213947
0.41935483870967744	1.0	3.5348699002317985
0.45161290322580644	1.0	3.581768536723726
0.4838709677419355	1.0	3.6350154497723577
0.5161290322580645	1.0	3.694602684836421
0.5483870967741935	1.0	3.760523026544281
0.5806451612903226	1.0	3.8327699204828765
0.6129032258064516	1.0	3.9113374038724253
0.6451612903225806	1.0	3.996220044116175
0.6774193548387096	1.0	4.087412884314098
0.7096774193548387	1.0	4.184911394925575
0.7419354838709677	1.0	4.288711430856255
0.7741935483870968	1.0	4.379454354617681
0.8064516129032258	1.0	4.4700399056383375
0.8387096774193549	1.0	4.566916492646657
0.8709677419354839	1.0	4.670081166751911
0.9032258064516129	1.0	4.779531210321714
0.9354838709677419	1.0	4.895264115511625
0.967741935483871	1.0	5.017277565053469
1.0	1.0	5.145569415042095


==> res/cube/F3.csv <==
u	v	value
0.0	0.0	7.145569415042094
0.03225806451612903	0.0	6.965664661827662
0.06451612903225806	0.0	6.792038309060012
0.0967741935483871	0.0	6.624692500644294
0.12903225806451613	0.0	6.463629553848684
0.16129032258064516	0.0	6.308851976517625
0.1935483870967742	0.0	6.160362486283498
0.22580645161290322	0.0	6.018164032037036
0.25806451612903225	0.0	5.882259817953029
0.2903225806451613	0.0	5.752653330409446
0.3225806451612903	0.0	5.629348368185068
0.3548387096774194	0.0	5.512349076374238
0.3870967741935484	0.0	5.401659984517586
0.41935483870967744	0.0	5.297286049515133
0.45161290322580644	0.0	5.199232703963635
0.4838709677419355	0.0	5.107505910642872
0.5161290322580645	0.0	5.022112223965907
0.5483870967741935	0.0	4.943058859304371
0.5806451612903226	0.0	4.87035377119954
0.6129032258064516	0.0	4.804005741568786
0.6451612903225806	0.0	4.744024479108503
0.6774193548387096	0.0	4.690420731168241
0.7096774193548387	0.0	4.643206409411084
0.7419354838709677	0.0	4.6023947305598725
0.7741935483870968	0.0	4.568000373425329
0.8064516129032258	0.0	4.5400396531755005
0.8387096774193549	0.0	4.51853071337439
0.8709677419354839	0.0	4.493816316253398
0.9032258064516129	0.0	4.417531810583312
0.9354838709677419	0.0	4.341315048443694
0.967741935483871	0.0	4.271645342458715
1.0	0.0	4.2085533905932735
0.0	0.03225806451612903	7.082449417724629
0.03225806451612903	0.03225806451612903	6.908898027520781
0.06451612903225806	0.03225806451612903	6.735169671465002
0.0967741935483871	0.03225806451612903	6.567717902313053
0.12903225806451613	0.03225806451612903	6.406544819665815
0.16129032258064516	0.03225806451612903	6.2516526991158505
0.1935483870967742	0.03225806451612903	6.103044010436379
0.22580645161290322	0.03225806451612903	5.960721437980278
0.25806451612903225	0.03225806451612903	5.824687903592561
0.2903225806451613	0.03225806451612903	5.694946592385238
0.3225806451612903	0.03225806451612903	5.571500981775568
0.3548387096774194	0.03225806451612903	5.454354874248943
0.3870967741935484	0.03225806451612903	5.343512434376786
0.41935483870967744	0.03225806451612903	5.238978230699024
0.45161290322580644	0.03225806451612903	5.140757283171177
0.4838709677419355	0.03225806451612903	5.048855116978555
0.5161290322580645	0.03225806451612903	4.963277823635605
0.5483870967741935	0.03225806451612903	4.884032130416963
0.5806451612903226	0.03225806451612903	4.811125479307912
0.6129032258064516	0.03225806451612903	4.744566116813741
0.6451612903225806	0.03225806451612903	4.684363196125691
0.6774193548387096	0.03225806451612903	4.630526893298701
0.7096774193548387	0.03225806451612903	4.583068539240467
0.7419354838709677	0.03225806451612903	4.542000769423525
0.7741935483870968	0.03225806451612903	4.507337693282049
0.8064516129032258	0.03225806451612903	4.479095085199363
0.8387096774193549	0.03225806451612903	4.450838985862831
0.8709677419354839	0.03225806451612903	4.377427876469207
0.9032258064516129	0.03225806451612903	4.294367780936356
0.9354838709677419	0.03225806451612903	4.217812553067917
0.967741935483871	0.03225806451612903	4.147789990494877
1.0	0.03225806451612903	4.084331188127225
0.0	0.06451612903225806	7.025874689082161
0.03225806451612903	0.06451612903225806	6.858681481222918
0.06451612903225806	0.06451612903225806	6.684856051469675
0.0967741935483871	0.06451612903225806	6.5173033610374995
0.12903225806451613	0.06451612903225806	6.356025290724872
0.16129032258064516	0.06451612903225806	6.201023881836532
0.1935483870967742	0.06451612903225806	6.052301353163615
0.22580645161290322	0.06451612903225806	5.909860120090526
0.25806451612903225	0.06451612903225806	5.773702816132762
0.2903225806451613	0.06451612903225806	5.643832317257825
0.3225806451612903	0.06451612903225806	5.520251769397493
0.3548387096774194	0.06451612903225806	5.4029646196252035
0.3870967741935484	0.06451612903225806	5.291974651548516
0.41935483870967744	0.06451612903225806	5.187286025555778
0.45161290322580644	0.06451612903225806	5.088903324659522
0.4838709677419355	0.06451612903225806	4.996831606799176
0.5161290322580645	0.06451612903225806	4.911076464604469
0.5483870967741935	0.06451612903225806	4.831644093780185
0.5806451612903226	0.06451612903225806	4.758541371454595
0.6129032258064516	0.06451612903225806	4.691775946038763
0.6451612903225806	0.06451612903225806	4.631356340371337
0.6774193548387096	0.06451612903225806	4.5772920701705075
0.7096774193548387	0.06451612903225806	4.529593780074589
0.7419354838709677	0.06451612903225806	4.488273399811548
0.7741935483870968	0.06451612903225806	4.453344323273111
0.8064516129032258	0.06451612903225806	4.405466774732955
0.8387096774193549	0.06451612903225806	4.331754494243122
0.8709677419354839	0.06451612903225806	4.261258874083844
0.9032258064516129	0.06451612903225806	4.177872484087994
0.9354838709677419	0.06451612903225806	4.1009745677753955
0.967741935483871	0.06451612903225806	4.030592702271156
1.0	0.06451612903225806	3.9667580377335736
0.0	0.0967741935483871	6.975850649256209
0.03225806451612903	0.0967741935483871	6.815020755170706
0.06451612903225806	0.0967741935483871	6.6411035165796175
0.0967741935483871	0.0967741935483871	6.4734553048108925
0.12903225806451613	0.0967741935483871	6.3120777829692365
0.16129032258064516	0.0967741935483871	6.156972758497242
0.1935483870967742	0.0967741935483871	6.008142198780651
0.22580645161290322	0.0967741935483871	5.865588248763647
0.25806451612903225	0.0967741935483871	5.729313250872302
0.2903225806451613	0.0967741935483871	5.599319767593782
0.3225806451612903	0.0967741935483871	5.475610607117247
0.3548387096774194	0.0967741935483871	5.3581888525112635
0.3870967741935484	0.0967741935483871	5.247057894993936
0.41935483870967744	0.0967741935483871	5.1422214719481945
0.45161290322580644	0.0967741935483871	5.04368371044837
0.4838709677419355	0.0967741935483871	4.951449177198489
0.5161290322580645	0.0967741935483871	4.865522935941035
0.5483870967741935	0.0967741935483871	4.7859106135812945
0.5806451612903226	0.0967741935483871	4.712618476490592
0.6129032258064516	0.0967741935483871	4.645653518706336
0.6451612903225806	0.0967741935483871	4.585023564041096
0.6774193548387096	0.0967741935483871	4.530737384449584
0.7096774193548387	0.0967741935483871	4.48280483738161
0.7419354838709677	0.0967741935483871	4.441237025265756
0.7741935483870968	0.0967741935483871	4.373788416194846
0.8064516129032258	0.0967741935483871	4.293376413713656
0.8387096774193549	0.0967741935483871	4.219371928522198
0.8709677419354839	0.0967741935483871	4.151793214858391
0.9032258064516129	0.0967741935483871	4.068080395637226
0.9354838709677419	0.0967741935483871	3.9908377774171706
0.967741935483871	0.0967741935483871	3.920092345410519
1.0	0.0967741935483871	3.8558748908969487
0.0	0.12903225806451613	6.874317961960296
0.03225806451612903	0.12903225806451613	6.777921333897974
0.06451612903225806	0.12903225806451613	6.603917879339695
0.0967741935483871	0.12903225806451613	6.43617989965945
0.12903225806451613	0.12903225806451613	6.274708843751603
0.16129032258064516	0.12903225806451613	6.119506288245753
0.1935483870967742	0.12903225806451613	5.970573951597968
0.22580645161290322	0.12903225806451613	5.827913710044173
0.25806451612903225	0.12903225806451613	5.691527615701142
0.2903225806451613	0.12903225806451613	5.56141791714996
0.3225806451612903	0.12903225806451613	5.437587082895657
0.3548387096774194	0.12903225806451613	5.320037828166913
0.3870967741935484	0.12903225806451613	5.208773145603551
0.41935483870967744	0.12903225806451613	5.103796340479885
0.45161290322580644	0.12903225806451613	5.005111071232138
0.4838709677419355	0.12903225806451613	4.912721396202209
0.5161290322580645	0.12903225806451613	4.826631827682835
0.5483870967741935	0.12903225806451613	4.746847394556311
0.5806451612903226	0.12903225806451613	4.673373715067126
0.6129032258064516	0.12903225806451613	4.60621708156551
0.6451612903225806	0.12903225806451613	4.545384559412365
0.6774193548387096	0.12903225806451613	4.490884102655234
0.7096774193548387	0.12903225806451613	4.4427246895779975
0.7419354838709677	0.12903225806451613	4.355755191478132
0.7741935483870968	0.12903225806451613	4.268696817714144
0.8064516129032258	0.12903225806451613	4.188014303379121
0.8387096774193549	0.12903225806451613	4.113722619646033
0.8709677419354839	0.12903225806451613	4.045838890845811
0.9032258064516129	0.12903225806451613	3.9650279127130856
0.9354838709677419	0.12903225806451613	3.8874412795694737
0.967741935483871	0.12903225806451613	3.8163307732542564
1.0	0.12903225806451613	3.7517263428897927
0.0	0.16129032258064516	6.7728944423166375
0.03225806451612903	0.16129032258064516	6.69577552078965
0.06451612903225806	0.16129032258064516	6.5733046642649
0.0967741935483871	0.16129032258064516	6.40548301341644
0.12903225806451613	0.16129032258064516	6.243924712107465
0.16129032258064516	0.16129032258064516	6.088631111949142
0.1935483870967742	0.16129032258064516	5.939603687997536
0.22580645161290322	0.16129032258064516	5.796844052911822
0.25806451612903225	0.16129032258064516	5.660353973065852
0.2903225806451613	0.16129032258064516	5.530135386927412
0.3225806451612903	0.16129032258064516	5.406190426076819
0.3548387096774194	0.16129032258064516	5.288521439305719
0.3870967741935484	0.16129032258064516	5.177131020320465
0.41935483870967744	0.16129032258064516	5.07202203967513
0.45161290322580644	0.16129032258064516	4.973197681681666
0.4838709677419355	0.16129032258064516	4.880661487192928
0.5161290322580645	0.16129032258064516	4.794417403335036
0.5483870967741935	0.16129032258064516	4.714469841485315
0.5806451612903226	0.16129032258064516	4.640823745060469
0.6129032258064516	0.16129032258064516	4.573484669006853
0.6451612903225806	0.16129032258064516	4.512458873283991
0.6774193548387096	0.16129032258064516	4.45130182021568
0.7096774193548387	0.16129032258064516	4.351311853270674
0.7419354838709677	0.16129032258064516	4.257659383936781
0.7741935483870968	0.16129032258064516	4.170354817435993
0.8064516129032258	0.16129032258064516	4.089410061950226
0.8387096774193549	0.16129032258064516	4.014838789796785
0.8709677419354839	0.16129032258064516	3.9466567493760945
0.9032258064516129	0.16129032258064516	3.8687531056044033
0.9354838709677419	0.16129032258064516	3.7908263686736294
0.967741935483871	0.16129032258064516	3.7193526658084526
1.0	0.16129032258064516	3.6543605629720712
0.0	0.1935483870967742	6.6780363199325965
0.03225806451612903	0.1935483870967742	6.600846279183049
0.06451612903225806	0.1935483870967742	6.517011010543303
0.0967741935483871	0.1935483870967742	6.381370179695825
0.12903225806451613	0.1935483870967742	6.219731279110736
0.16129032258064516	0.1935483870967742	6.0643535085116005
0.1935483870967742	0.1935483870967742	5.91523810823985
0.22580645161290322	0.1935483870967742	5.772386436044671
0.25806451612903225	0.1935483870967742	5.635799981088293
0.2903225806451613	0.1935483870967742	5.505480379969225
0.3225806451612903	0.1935483870967742	5.38142943510409
0.3548387096774194	0.1935483870967742	5.263649135874508
0.3870967741935484	0.1935483870967742	5.152141683025566
0.41935483870967744	0.1935483870967742	5.046909516899984
0.45161290322580644	0.1935483870967742	4.9479553502117035
0.4838709677419355	0.1935483870967742	4.855282206209391
0.5161290322580645	0.1935483870967742	4.768893463261044
0.5483870967741935	0.1935483870967742	4.688792907114114
0.5806451612903226	0.1935483870967742	4.614984792361908
0.6129032258064516	0.1935483870967742	4.547473914989866
0.6451612903225806	0.1935483870967742	4.466910859592129
0.6774193548387096	0.1935483870967742	4.360398553121563
0.7096774193548387	0.1935483870967742	4.260202064149427
0.7419354838709677	0.1935483870967742	4.1663293938863
0.7741935483870968	0.1935483870967742	4.078789715917185
0.8064516129032258	0.1935483870967742	3.99759358738797
0.8387096774193549	0.1935483870967742	3.9227532043273103
0.8709677419354839	0.1935483870967742	3.8542827111696147
0.9032258064516129	0.1935483870967742	3.7792953510071006
0.9354838709677419	0.1935483870967742	3.70103618121953
0.967741935483871	0.1935483870967742	3.6292052110845234
1.0	0.1935483870967742	3.563829046744867
0.0	0.22580645161290322	6.563941438176386
0.03225806451612903	0.22580645161290322	6.512493009660825
0.06451612903225806	0.22580645161290322	6.435041768974616
0.0967741935483871	0.22580645161290322	6.3444917238060246
0.12903225806451613	0.22580645161290322	6.202134048819821
0.16129032258064516	0.22580645161290322	6.0466793516953485
0.1935483870967742	0.22580645161290322	5.897483488650692
0.22580645161290322	0.22580645161290322	5.754547574792866
0.25806451612903225	0.22580645161290322	5.617872834667228
0.2903225806451613	0.22580645161290322	5.487460615839378
0.3225806451612903	0.22580645161290322	5.363312404521071
0.3548387096774194	0.22580645161290322	5.245429843602251
0.3870967741935484	0.22580645161290322	5.133814753525116
0.41935483870967744	0.22580645161290322	5.028469156526899
0.45161290322580644	0.22580645161290322	4.929395304890181
0.4838709677419355	0.22580645161290322	4.8365957139785
0.5161290322580645	0.22580645161290322	4.750073201007924
0.5483870967741935	0.22580645161290322	4.669830930721407
0.5806451612903226	0.22580645161290322	4.595872469403595
0.6129032258064516	0.22580645161290322	4.495943784498805
0.6451612903225806	0.22580645161290322	4.382952675912954
0.6774193548387096	0.22580645161290322	4.276259190142751
0.7096774193548387	0.22580645161290322	4.175869278747752
0.7419354838709677	0.22580645161290322	4.0817897700183075
0.7741935483870968	0.22580645161290322	3.9940285302757306
0.8064516129032258	0.22580645161290322	3.9125946604293493
0.8387096774193549	0.22580645161290322	3.837498736553765
0.8709677419354839	0.22580645161290322	3.768753105604403
0.9032258064516129	0.22580645161290322	3.6966948310179872
0.9354838709677419	0.22580645161290322	3.6181151770076245
0.967741935483871	0.22580645161290322	3.5459375894856344
1.0	0.22580645161290322	3.4801861370549294
0.0	0.25806451612903225	6.449968583524457
0.03225806451612903	0.25806451612903225	6.398461844547834
0.06451612903225806	0.25806451612903225	6.35320785807687
0.0967741935483871	0.25806451612903225	6.2690459543024355
0.12903225806451613	0.25806451612903225	6.184686487448744
0.16129032258064516	0.25806451612903225	6.035614068056968
0.1935483870967742	0.25806451612903225	5.886345634885732
0.22580645161290322	0.25806451612903225	5.7433336891594315
0.25806451612903225	0.25806451612903225	5.60657920747254
0.2903225806451613	0.25806451612903225	5.476083265822229
0.3225806451612903	0.25806451612903225	5.351847052445877
0.3548387096774194	0.25806451612903225	5.233871882676721
0.3870967741935484	0.25806451612903225	5.122159216192719
0.41935483870967744	0.25806451612903225	5.016710677114388
0.45161290322580644	0.25806451612903225	4.917528077507695
0.4838709677419355	0.25806451612903225	4.824613444973421
0.5161290322580645	0.25806451612903225	4.737969055162041
0.5483870967741935	0.25806451612903225	4.657597470251776
0.5806451612903226	0.25806451612903225	4.538340294356955
0.6129032258064516	0.25806451612903225	4.418910486187218
0.6451612903225806	0.25806451612903225	4.305763392270065
0.6774193548387096	0.25806451612903225	4.198903277481856
0.7096774193548387	0.25806451612903225	4.0983350335430675
0.7419354838709677	0.25806451612903225	4.00406429541089
0.7741935483870968	0.25806451612903225	3.916097583761264
0.8064516129032258	0.25806451612903225	3.8344424803733683
0.8387096774193549	0.25806451612903225	3.759107845234774
0.8709677419354839	0.25806451612903225	3.690104086830938
0.9032258064516129	0.25806451612903225	3.6209918876732528
0.9354838709677419	0.25806451612903225	3.5421084368909748
0.967741935483871	0.25806451612903225	3.469600227769067
1.0	0.25806451612903225	3.4034882601921956
0.0	0.2903225806451613	6.342572945308269
0.03225806451612903	0.2903225806451613	6.291014653533244
0.06451612903225806	0.2903225806451613	6.245706879786509
0.0967741935483871	0.2903225806451613	6.187295259374326
0.12903225806451613	0.2903225806451613	6.115780309706426
0.16129032258064516	0.2903225806451613	6.031162596636687
0.1935483870967742	0.2903225806451613	5.881829837004999
0.22580645161290322	0.2903225806451613	5.738750453630272
0.25806451612903225	0.2903225806451613	5.601925195802283
0.2903225806451613	0.2903225806451613	5.471354889962058
0.3225806451612903	0.2903225806451613	5.347040449812088
0.3548387096774194	0.2903225806451613	5.2289828880449285
0.3870967741935484	0.2903225806451613	5.117183329997712
0.41935483870967744	0.2903225806451613	5.01164302960801
0.45161290322580644	0.2903225806451613	4.912363388131605
0.4838709677419355	0.2903225806451613	4.819345976189737
0.5161290322580645	0.2903225806451613	4.726140946945779
0.5483870967741935	0.2903225806451613	4.59404061548053
0.5806451612903226	0.2903225806451613	4.468208528043234
0.6129032258064516	0.2903225806451613	4.348647248365546
0.6451612903225806	0.2903225806451613	4.2353597014973055
0.6774193548387096	0.2903225806451613	4.128349238683834
0.7096774193548387	0.2903225806451613	4.027619716466944
0.7419354838709677	0.2903225806451613	3.9331755937017014
0.7741935483870968	0.2903225806451613	3.8450220512877653
0.8064516129032258	0.2903225806451613	3.763165140895787
0.8387096774193549	0.2903225806451613	3.6876119709655586
0.8709677419354839	0.2903225806451613	3.6183709409593803
0.9032258064516129	0.2903225806451613	3.5522262320941493
0.9354838709677419	0.2903225806451613	3.473060767835811
0.967741935483871	0.2903225806451613	3.400243799885543
1.0	0.2903225806451613	3.3337928333679083
0.0	0.3225806451612903	6.2417577061846785
0.03225806451612903	0.3225806451612903	6.19015482530481
0.06451612903225806	0.3225806451612903	6.14480051130573
0.0967741935483871	0.3225806451612903	6.092791882747353
0.12903225806451613	0.3225806451612903	6.034129315768679
0.16129032258064516	0.3225806451612903	5.975264834918801
0.1935483870967742	0.3225806451612903	5.883940827105369
0.22580645161290322	0.3225806451612903	5.740802949719967
0.25806451612903225	0.3225806451612903	5.603916265308566
0.2903225806451613	0.3225806451612903	5.473281377113074
0.3225806451612903	0.3225806451612903	5.348898952740941
0.3548387096774194	0.3225806451612903	5.2307697329316
0.3870967741935484	0.3225806451612903	5.118894541786125
0.41935483870967744	0.3225806451612903	5.0132742987511
0.45161290322580644	0.3225806451612903	4.913910032715228
0.4838709677419355	0.3225806451612903	4.801448059953073
0.5161290322580645	0.3225806451612903	4.662986455501211
0.5483870967741935	0.3225806451612903	4.530784754143428
0.5806451612903226	0.3225806451612903	4.404844623813424
0.6129032258064516	0.3225806451612903	4.285167964135052
0.6451612903225806	0.3225806451612903	4.171756947642514
0.6774193548387096	0.3225806451612903	4.064614070013645
0.7096774193548387	0.3225806451612903	3.9637422116692838
0.7419354838709677	0.3225806451612903	3.8691447138091184
0.7741935483870968	0.3225806451612903	3.780825472922908
0.8064516129032258	0.3225806451612903	3.698789059134411
0.8387096774193549	0.3225806451612903	3.623040865546579
0.8709677419354839	0.3225806451612903	3.5535872982674297
0.9032258064516129	0.3225806451612903	3.490436020309148
0.9354838709677419	0.3225806451612903	3.4110156223533656
0.967741935483871	0.3225806451612903	3.337917971414521
1.0	0.3225806451612903	3.2711568211786446
0.0	0.3548387096774194	6.147525634611323
0.03225806451612903	0.3548387096774194	6.09588530942619
0.06451612903225806	0.3548387096774194	6.0504918993176515
0.0967741935483871	0.3548387096774194	6.0048940247406515
0.12903225806451613	0.3548387096774194	5.94618871491894
0.16129032258064516	0.3548387096774194	5.893731087832462
0.1935483870967742	0.3548387096774194	5.847521449932449
0.22580645161290322	0.3548387096774194	5.749495622100325
0.25806451612903225	0.3548387096774194	5.612557201605353
0.2903225806451613	0.3548387096774194	5.481867889186951
0.3225806451612903	0.3548387096774194	5.357428139439578
0.3548387096774194	0.3548387096774194	5.239238457219115
0.3870967741935484	0.3548387096774194	5.127299404756045
0.41935483870967744	0.3548387096774194	5.021611610006058
0.45161290322580644	0.3548387096774194	4.8899177119794075
0.4838709677419355	0.3548387096774194	4.745121727239977
0.5161290322580645	0.3548387096774194	4.606579386361611
0.5483870967741935	0.3548387096774194	4.474291698910177
0.5806451612903226	0.3548387096774194	4.348259812105993
0.6129032258064516	0.3548387096774194	4.228485034948884
0.6451612903225806	0.3548387096774194	4.114968867562106
0.6774193548387096	0.3548387096774194	4.007713037110245
0.7096774193548387	0.3548387096774194	3.90671954205985
0.7419354838709677	0.3548387096774194	3.8119907071115176
0.7741935483870968	0.3548387096774194	3.7235292518970833
0.8064516129032258	0.3548387096774194	3.641338377591651
0.8387096774193549	0.3548387096774194	3.5654218770636192
0.8709677419354839	0.3548387096774194	3.4957842762652827
0.9032258064516129	0.3548387096774194	3.4324310175361354
0.9354838709677419	0.3548387096774194	3.356013861075636
0.967741935483871	0.3548387096774194	3.282669912940218
1.0	0.3548387096774194	3.215634955327075
0.0	0.3870967741935484	6.05987906671922
0.03225806451612903	0.3870967741935484	6.0082085962169485
0.06451612903225806	0.3870967741935484	5.96278370212345
0.0967741935483871	0.3870967741935484	5.923604526997823
0.12903225806451613	0.3870967741935484	5.86486477509556
0.16129032258064516	0.3870967741935484	5.812371068794718
0.1935483870967742	0.3870967741935484	5.7661235955770165
0.22580645161290322	0.3870967741935484	5.726122561733454
0.25806451612903225	0.3870967741935484	5.627852065746524
0.2903225806451613	0.3870967741935484	5.497118810763019
0.3225806451612903	0.3870967741935484	5.372632753003406
0.3548387096774194	0.3870967741935484	5.254394202324502
0.3870967741935484	0.3870967741935484	5.14240350407533
0.41935483870967744	0.3870967741935484	4.991499753991756
0.45161290322580644	0.3870967741935484	4.8403930624236375
0.4838709677419355	0.3870967741935484	4.695535529390172
0.5161290322580645	0.3870967741935484	4.556927704914955
0.5483870967741935	0.3870967741935484	4.424570212385953
0.5806451612903226	0.3870967741935484	4.298463761161496
0.6129032258064516	0.3870967741935484	4.178609161856923
0.6451612903225806	0.3870967741935484	4.065007344998266
0.6774193548387096	0.3870967741935484	3.95765938393678
0.7096774193548387	0.3870967741935484	3.856566523198441
0.7419354838709677	0.3870967741935484	3.7617302138252016
0.7741935483870968	0.3870967741935484	3.673152157792723
0.8064516129032258	0.3870967741935484	3.590834364325989
0.8387096774193549	0.3870967741935484	3.5147792219748424
0.8709677419354839	0.3870967741935484	3.44498959180069
0.9032258064516129	0.3870967741935484	3.381468929186599
0.9354838709677419	0.3870967741935484	3.3080924127080213
0.967741935483871	0.3870967741935484	3.2345426439107303
1.0	0.3870967741935484	3.167277682645261
0.0	0.41935483870967744	5.978819890755727
0.03225806451612903	0.41935483870967744	5.927126699463055
0.06451612903225806	0.41935483870967744	5.881678070385081
0.0967741935483871	0.41935483870967744	5.842474076795072
0.12903225806451613	0.41935483870967744	5.790159960124503
0.16129032258064516	0.41935483870967744	5.73763903401208
0.1935483870967742	0.41935483870967744	5.691363007828801
0.22580645161290322	0.41935483870967744	5.651331987764891
0.25806451612903225	0.41935483870967744	5.617546090988213
0.2903225806451613	0.41935483870967744	5.5190377051633215
0.3225806451612903	0.41935483870967744	5.394516651433641
0.3548387096774194	0.41935483870967744	5.269789541235694
0.3870967741935484	0.41935483870967744	5.106146875389456
0.41935483870967744	0.41935483870967744	4.9487501435998595
0.45161290322580644	0.41935483870967744	4.79759956961832
0.4838709677419355	0.41935483870967744	4.652695405399659
0.5161290322580645	0.41935483870967744	4.514037935682706
0.5483870967741935	0.41935483870967744	4.381627483491895
0.5806451612903226	0.41935483870967744	4.255464416783059
0.6129032258064516	0.41935483870967744	4.135549156520299
0.6451612903225806	0.41935483870967744	4.021882186556079
0.6774193548387096	0.41935483870967744	3.9144640658011323
0.7096774193548387	0.41935483870967744	3.813295443326501
0.7419354838709677	0.41935483870967744	3.7183770772538933
0.7741935483870968	0.41935483870967744	3.6297098585877476
0.8064516129032258	0.41935483870967744	3.5472948415605177
0.8387096774193549	0.41935483870967744	3.4711332826586707
0.8709677419354839	0.41935483870967744	3.4012266913587217
0.9032258064516129	0.41935483870967744	3.337576896868069
0.9354838709677419	0.41935483870967744	3.2672829112484782
0.967741935483871	0.41935483870967744	3.1935733076569397
1.0	0.41935483870967744	3.1261289659268137
0.0	0.45161290322580644	5.904349534335164
0.03225806451612903	0.45161290322580644	5.852641142232656
0.06451612903225806	0.45161290322580644	5.80717663130873
0.0967741935483871	0.45161290322580644	5.767956028072248
0.12903225806451613	0.45161290322580644	5.72207613571687
0.16129032258064516	0.45161290322580644	5.6695369860335365
0.1935483870967742	0.45161290322580644	5.623241839754361
0.22580645161290322	0.45161290322580644	5.583190735335716
0.25806451612903225	0.45161290322580644	5.54938371522223
0.2903225806451613	0.45161290322580644	5.521820826377368
0.3225806451612903	0.45161290322580644	5.403727927352595
0.3548387096774194	0.45161290322580644	5.233814753525115
0.3870967741935484	0.45161290322580644	5.070145885686569
0.41935483870967744	0.45161290322580644	4.912721396202209
0.45161290322580644	0.45161290322580644	4.761541366321458
0.4838709677419355	0.45161290322580644	4.616605887583627
0.5161290322580645	0.45161290322580644	4.477915063499143
0.5483870967741935	0.45161290322580644	4.3454690115712795
0.5806451612903226	0.45161290322580644	4.219267865741665
0.6129032258064516	0.45161290322580644	4.099311779366839
0.6451612903225806	0.45161290322580644	3.9856009288653462
0.6774193548387096	0.45161290322580644	3.878135518218303
0.7096774193548387	0.45161290322580644	3.7769157845657038
0.7419354838709677	0.45161290322580644	3.681942005222492
0.7741935483870968	0.45161290322580644	3.593214506552727
0.8064516129032258	0.45161290322580644	3.5107336753016765
0.8387096774193549	0.45161290322580644	3.434499973217445
0.8709677419354839	0.45161290322580644	3.364513956131034
0.9032258064516129	0.45161290322580644	3.300776299163053
0.9354838709677419	0.45161290322580644	3.233610411122664
0.967741935483871	0.45161290322580644	3.1597915126426677
1.0	0.45161290322580644	3.0922241189252446
0.0	0.4838709677419355	5.836468954695482
0.03225806451612903	0.4838709677419355	5.784752946027174
0.06451612903225806	0.4838709677419355	5.7392804765366865
0.0967741935483871	0.4838709677419355	5.7000515491767345
0.12903225806451613	0.4838709677419355	5.660614554274669
0.16129032258064516	0.4838709677419355	5.608066269565932
0.1935483870967742	0.4838709677419355	5.561761537651859
0.22580645161290322	0.4838709677419355	5.52170036281812
0.25806451612903225	0.4838709677419355	5.487882749795559
0.2903225806451613	0.4838709677419355	5.460308703819535
0.3225806451612903	0.4838709677419355	5.348655650053864
0.3548387096774194	0.4838709677419355	5.204536498187698
0.3870967741935484	0.4838709677419355	5.040854481240031
0.41935483870967744	0.4838709677419355	4.883416058897273
0.45161290322580644	0.4838709677419355	4.732221240226321
0.4838709677419355	0.4838709677419355	4.587270035445082
0.5161290322580645	0.4838709677419355	4.448562456111092
0.5483870967741935	0.4838709677419355	4.3160985153484805
0.5806451612903226	0.4838709677419355	4.189878228122701
0.6129032258064516	0.4838709677419355	4.069901611575158
0.6451612903225806	0.4838709677419355	3.956168685433565
0.6774193548387096	0.4838709677419355	3.848679472518796
0.7096774193548387	0.4838709677419355	3.747433999375784
0.7419354838709677	0.4838709677419355	3.6524322970653884
0.7741935483870968	0.4838709677419355	3.5636744021672575
0.8064516129032258	0.4838709677419355	3.481160358062333
0.8387096774193549	0.4838709677419355	3.4048902165903776
0.8709677419354839	0.4838709677419355	3.3348640402169956
0.9032258064516129	0.4838709677419355	3.271081904902692
0.9354838709677419	0.4838709677419355	3.207092291051175
0.967741935483871	0.4838709677419355	3.1332178952111316
1.0	0.4838709677419355	3.0655878954200806
0.0	0.5161290322580645	5.775178632114837
0.03225806451612903	0.5161290322580645	5.723462623446529
0.06451612903225806	0.5161290322580645	5.67799015395604
0.0967741935483871	0.5161290322580645	5.63876122659609
0.12903225806451613	0.5161290322580645	5.6057758445972485
0.16129032258064516	0.5161290322580645	5.553227559888514
0.1935483870967742	0.5161290322580645	5.50692282797444
0.22580645161290322	0.5161290322580645	5.4668616531406995
0.25806451612903225	0.5161290322580645	5.433044040118139
0.2903225806451613	0.5161290322580645	5.405469994142116
0.3225806451612903	0.5161290322580645	5.293816940376447
0.3548387096774194	0.5161290322580645	5.149697788510279
0.3870967741935484	0.5161290322580645	5.011822223175516
0.41935483870967744	0.5161290322580645	4.860835413735982
0.45161290322580644	0.5161290322580645	4.70964059506503
0.4838709677419355	0.5161290322580645	4.564689390283792
0.5161290322580645	0.5161290322580645	4.425981810949802
0.5483870967741935	0.5161290322580645	4.29351787018719
0.5806451612903226	0.5161290322580645	4.16729758296141
0.6129032258064516	0.5161290322580645	4.047320966413868
0.6451612903225806	0.5161290322580645	3.9335880402722747
0.6774193548387096	0.5161290322580645	3.826098827357505
0.7096774193548387	0.5161290322580645	3.724853354214494
0.7419354838709677	0.5161290322580645	3.629851651904098
0.7741935483870968	0.5161290322580645	3.541093757005967
0.8064516129032258	0.5161290322580645	3.458579712901042
0.8387096774193549	0.5161290322580645	3.3823095714290865
0.8709677419354839	0.5161290322580645	3.3122833950557053
0.9032258064516129	0.5161290322580645	3.2485012597414022
0.9354838709677419	0.5161290322580645	3.187737452341498
0.967741935483871	0.5161290322580645	3.113863056501454
1.0	0.5161290322580645	3.046233056710403
0.0	0.5483870967741935	5.720478566593229
0.03225806451612903	0.5483870967741935	5.668770174490721
0.06451612903225806	0.5483870967741935	5.623305663566794
0.0967741935483871	0.5483870967741935	5.584085060330313
0.12903225806451613	0.5483870967741935	5.551108393781386
0.16129032258064516	0.5483870967741935	5.505020857001279
0.1935483870967742	0.5483870967741935	5.4587257107221046
0.22580645161290322	0.5483870967741935	5.418674606303458
0.25806451612903225	0.5483870967741935	5.384867586189971
0.2903225806451613	0.5483870967741935	5.357304697345111
0.3225806451612903	0.5483870967741935	5.245663411223561
0.3548387096774194	0.5483870967741935	5.101556689008985
0.3870967741935484	0.5483870967741935	4.963694272783343
0.41935483870967744	0.5483870967741935	4.832076234911886
0.45161290322580644	0.5483870967741935	4.693799430837586
0.4838709677419355	0.5483870967741935	4.548863952099756
0.5161290322580645	0.5483870967741935	4.4101731280152725
0.5483870967741935	0.5483870967741935	4.277727076087409
0.5806451612903226	0.5483870967741935	4.151525930257794
0.6129032258064516	0.5483870967741935	4.031569843882969
0.6451612903225806	0.5483870967741935	3.9178589933814747
0.6774193548387096	0.5483870967741935	3.810393582734432
0.7096774193548387	0.5483870967741935	3.7091738490818327
0.7419354838709677	0.5483870967741935	3.6142000697386223
0.7741935483870968	0.5483870967741935	3.5254725710688555
0.8064516129032258	0.5483870967741935	3.4429917398178054
0.8387096774193549	0.5483870967741935	3.3667580377335735
0.8709677419354839	0.5483870967741935	3.2967720206471625
0.9032258064516129	0.5483870967741935	3.2330343636791823
0.9354838709677419	0.5483870967741935	3.1755458949936313
0.967741935483871	0.5483870967741935	3.1017269965136354
1.0	0.5483870967741935	3.0341596027962128
0.0	0.5806451612903226	5.672368277852501
0.03225806451612903	0.5806451612903226	5.62067508655983
0.06451612903225806	0.5806451612903226	5.575226457481856
0.0967741935483871	0.5806451612903226	5.536022463891846
0.12903225806451613	0.5806451612903226	5.503063185930955
0.16129032258064516	0.5806451612903226	5.463445485624983
0.1935483870967742	0.5806451612903226	5.417169459441704
0.22580645161290322	0.5806451612903226	5.377138439377795
0.25806451612903225	0.5806451612903226	5.343352542601116
0.2903225806451613	0.5806451612903226	5.257747382582676
0.3225806451612903	0.5806451612903226	5.159032780465898
0.3548387096774194	0.5806451612903226	5.060112121880855
0.3870967741935484	0.5806451612903226	4.922275907647521
0.41935483870967744	0.5806451612903226	4.790685627470827
0.45161290322580644	0.5806451612903226	4.66534150510219
0.4838709677419355	0.5806451612903226	4.539792179593209
0.5161290322580645	0.5806451612903226	4.401134709876254
0.5483870967741935	0.5806451612903226	4.268724257685443
0.5806451612903226	0.5806451612903226	4.142561190976607
0.6129032258064516	0.5806451612903226	4.022645930713847
0.6451612903225806	0.5806451612903226	3.9089789607496264
0.6774193548387096	0.5806451612903226	3.8015608399946808
0.7096774193548387	0.5806451612903226	3.700392217520049
0.7419354838709677	0.5806451612903226	3.605473851447442
0.7741935483870968	0.5806451612903226	3.5168066327812957
0.8064516129032258	0.5806451612903226	3.434391615754066
0.8387096774193549	0.5806451612903226	3.358230056852219
0.8709677419354839	0.5806451612903226	3.2883234655522697
0.9032258064516129	0.5806451612903226	3.2246736710616175
0.9354838709677419	0.5806451612903226	3.167282911248478
0.967741935483871	0.5806451612903226	3.096799114108552
1.0	0.5806451612903226	3.029354772378426
0.0	0.6129032258064516	5.630846808654705
0.03225806451612903	0.6129032258064516	5.579176338152433
0.06451612903225806	0.6129032258064516	5.533751444058933
0.0967741935483871	0.6129032258064516	5.494572268933307
0.12903225806451613	0.6129032258064516	5.461638968643945
0.16129032258064516	0.6129032258064516	5.428500101052783
0.1935483870967742	0.6129032258064516	5.382252627835081
0.22580645161290322	0.6129032258064516	5.342251593991517
0.25806451612903225	0.6129032258064516	5.263335936714265
0.2903225806451613	0.6129032258064516	5.158409133343665
0.3225806451612903	0.6129032258064516	5.0597295271969545
0.3548387096774194	0.6129032258064516	4.967297428130952
0.3870967741935484	0.6129032258064516	4.881113181494684
0.41935483870967744	0.6129032258064516	4.7560158830240145
0.45161290322580644	0.6129032258064516	4.630715643068799
0.4838709677419355	0.6129032258064516	4.511664561648236
0.5161290322580645	0.6129032258064516	4.3988631887859215
0.5483870967741935	0.6129032258064516	4.266505696256922
0.5806451612903226	0.6129032258064516	4.140399245032464
0.6129032258064516	0.6129032258064516	4.02054464572789
0.6451612903225806	0.6129032258064516	3.9069428288692336
0.6774193548387096	0.6129032258064516	3.7995948678077487
0.7096774193548387	0.6129032258064516	3.6985020070694095
0.7419354838709677	0.6129032258064516	3.6036656976961687
0.7741935483870968	0.6129032258064516	3.5150876416636914
0.8064516129032258	0.6129032258064516	3.4327698481969575
0.8387096774193549	0.6129032258064516	3.3567147058458104
0.8709677419354839	0.6129032258064516	3.2869250756716584
0.9032258064516129	0.6129032258064516	3.223404413057567
0.9354838709677419	0.6129032258064516	3.1661569288370535
0.967741935483871	0.6129032258064516	3.099058772942988
1.0	0.6129032258064516	3.031793811677519
0.0	0.6451612903225806	5.595912731385517
0.03225806451612903	0.6451612903225806	5.544272406200384
0.06451612903225806	0.6451612903225806	5.498878996091845
0.0967741935483871	0.6451612903225806	5.45973273441807
0.12903225806451613	0.6451612903225806	5.426833876209261
0.16129032258064516	0.6451612903225806	5.400182700735687
0.1935483870967742	0.6451612903225806	5.353973062835676
0.22580645161290322	0.6451612903225806	5.281753686616452
0.25806451612903225	0.6451612903225806	5.170621717734384
0.2903225806451613	0.6451612903225806	5.065738856928887
0.3225806451612903	0.6451612903225806	4.967105558794414
0.3548387096774194	0.6451612903225806	4.874722328186857
0.3870967741935484	0.6451612903225806	4.7885897273366895
0.41935483870967744	0.6451612903225806	4.708708384199607
0.45161290322580644	0.6451612903225806	4.602820937785858
0.4838709677419355	0.6451612903225806	4.48383140465933
0.5161290322580645	0.6451612903225806	4.371095515393869
0.5483870967741935	0.6451612903225806	4.264614279555339
0.5806451612903226	0.6451612903225806	4.14503400565438
0.6129032258064516	0.6451612903225806	4.02525922849727
0.6451612903225806	0.6451612903225806	3.911743061110494
0.6774193548387096	0.6451612903225806	3.804487230658632
0.7096774193548387	0.6451612903225806	3.703493735608237
0.7419354838709677	0.6451612903225806	3.6087649006599043
0.7741935483870968	0.6451612903225806	3.5203034454454705
0.8064516129032258	0.6451612903225806	3.4381125711400378
0.8387096774193549	0.6451612903225806	3.3621960706120064
0.8709677419354839	0.6451612903225806	3.29255846981367
0.9032258064516129	0.6451612903225806	3.229205211084522
0.9354838709677419	0.6451612903225806	3.1721428933337004
0.967741935483871	0.6451612903225806	3.1084763645531215
1.0	0.6451612903225806	3.0414414069399776
0.0	0.6774193548387096	5.567564157797581
0.03225806451612903	0.6774193548387096	5.515961276917712
0.06451612903225806	0.6774193548387096	5.470606962918633
0.0967741935483871	0.6774193548387096	5.431501560166707
0.12903225806451613	0.6774193548387096	5.398645444800935
0.16129032258064516	0.6774193548387096	5.372039028467188
0.1935483870967742	0.6774193548387096	5.312973085169887
0.22580645161290322	0.6774193548387096	5.195641659397385
0.25806451612903225	0.6774193548387096	5.0845614265988885
0.2903225806451613	0.6774193548387096	4.979732990016301
0.3225806451612903	0.6774193548387096	4.8811570172570695
0.3548387096774194	0.6774193548387096	4.788834249060633
0.3870967741935484	0.6774193548387096	4.702765509528061
0.41935483870967744	0.6774193548387096	4.622951718105939
0.45161290322580644	0.6774193548387096	4.5493939036829705
0.4838709677419355	0.6774193548387096	4.462738382533719
0.5161290322580645	0.6774193548387096	4.350083229694759
0.5483870967741935	0.6774193548387096	4.24368797994988
0.5806451612903226	0.6774193548387096	4.143554301232779
0.6129032258064516	0.6774193548387096	4.036780867360859
0.6451612903225806	0.6774193548387096	3.92336985086832
0.6774193548387096	0.6774193548387096	3.816226973239452
0.7096774193548387	0.6774193548387096	3.7153551148950896
0.7419354838709677	0.6774193548387096	3.620757617034925
0.7741935483870968	0.6774193548387096	3.5324383761487144
0.8064516129032258	0.6774193548387096	3.450401962360217
0.8387096774193549	0.6774193548387096	3.374653768772385
0.8709677419354839	0.6774193548387096	3.3052002014932356
0.9032258064516129	0.6774193548387096	3.242048923534954
0.9354838709677419	0.6774193548387096	3.185209170740462
0.967741935483871	0.6774193548387096	3.125014745608069
1.0	0.6774193548387096	3.058253595372192
0.0	0.7096774193548387	5.5457987517598815
0.03225806451612903	0.7096774193548387	5.494240459984857
0.06451612903225806	0.7096774193548387	5.448932686238121
0.0967741935483871	0.7096774193548387	5.409875904535616
0.12903225806451613	0.7096774193548387	5.377070632287071
0.16129032258064516	0.7096774193548387	5.344065822443138
0.1935483870967742	0.7096774193548387	5.233442740230805
0.22580645161290322	0.7096774193548387	5.116169808468981
0.25806451612903225	0.7096774193548387	5.005151002253895
0.2903225806451613	0.7096774193548387	4.9003871480265735
0.3225806451612903	0.7096774193548387	4.801879159489507
0.3548387096774194	0.7096774193548387	4.709628049335251
0.3870967741935484	0.7096774193548387	4.623634942900937
0.41935483870967744	0.7096774193548387	4.54390109412414
0.45161290322580644	0.7096774193548387	4.470427904260637
0.4838709677419355	0.7096774193548387	4.403216943931672
0.5161290322580645	0.7096774193548387	4.335818366300618
0.5483870967741935	0.7096774193548387	4.229524486448272
0.5806451612903226	0.7096774193548387	4.129498850623879
0.6129032258064516	0.7096774193548387	4.035744022559094
0.6451612903225806	0.7096774193548387	3.941811314400531
0.6774193548387096	0.7096774193548387	3.8348008515870595
0.7096774193548387	0.7096774193548387	3.734071329370171
0.7419354838709677	0.7096774193548387	3.6396272066049282
0.7741935483870968	0.7096774193548387	3.5514736641909908
0.8064516129032258	0.7096774193548387	3.4696167537990137
0.8387096774193549	0.7096774193548387	3.3940635838687845
0.8709677419354839	0.7096774193548387	3.3248225538626066
0.9032258064516129	0.7096774193548387	3.261903651448988
0.9354838709677419	0.7096774193548387	3.205318832351941
0.967741935483871	0.7096774193548387	3.1486308966597365
1.0	0.7096774193548387	3.0821799301421016
0.0	0.7419354838709677	5.530613744814779
0.03225806451612903	0.7419354838709677	5.479107005838156
0.06451612903225806	0.7419354838709677	5.433853019367192
0.0967741935483871	0.7419354838709677	5.394852405915339
0.12903225806451613	0.7419354838709677	5.362105842287454
0.16129032258064516	0.7419354838709677	5.2646463261214835
0.1935483870967742	0.7419354838709677	5.160539183272829
0.22580645161290322	0.7419354838709677	5.043333689159431
0.25806451612903225	0.7419354838709677	4.932385659085442
0.2903225806451613	0.7419354838709677	4.827696169048035
0.3225806451612903	0.7419354838709677	4.7292664072845865
0.3548387096774194	0.7419354838709677	4.637097689128334
0.3870967741935484	0.7419354838709677	4.551191474257234
0.41935483870967744	0.7419354838709677	4.471549386791808
0.45161290322580644	0.7419354838709677	4.398173238798018
0.4838709677419355	0.7419354838709677	4.331065057876647
0.5161290322580645	0.7419354838709677	4.27022711967817
0.5483870967741935	0.7419354838709677	4.215661986380808
0.5806451612903226	0.7419354838709677	4.12221126209889
0.6129032258064516	0.7419354838709677	4.028587905542057
0.6451612903225806	0.7419354838709677	3.941247263237808
0.6774193548387096	0.7419354838709677	3.860193600062501
0.7096774193548387	0.7419354838709677	3.7596253561237125
0.7419354838709677	0.7419354838709677	3.6653546179915346
0.7741935483870968	0.7419354838709677	3.5773879063419085
0.8064516129032258	0.7419354838709677	3.4957328029540133
0.8387096774193549	0.7419354838709677	3.4203981678154185
0.8709677419354839	0.7419354838709677	3.351394409411583
0.9032258064516129	0.7419354838709677	3.288733823157124
0.9354838709677419	0.7419354838709677	3.232431017536136
0.967741935483871	0.7419354838709677	3.179277647123906
1.0	0.7419354838709677	3.113165679547034
0.0	0.7741935483870968	5.522005954305417
0.03225806451612903	0.7741935483870968	5.470557525789857
0.06451612903225806	0.7741935483870968	5.425364349619778
0.0967741935483871	0.7741935483870968	5.3864272076769915
0.12903225806451613	0.7741935483870968	5.295682435916597
0.16129032258064516	0.7741935483870968	5.1918406420179295
0.1935483870967742	0.7741935483870968	5.094257682199079
0.22580645161290322	0.7741935483870968	4.977128219954156
0.25806451612903225	0.7741935483870968	4.86625993144142
0.2903225806451613	0.7741935483870968	4.761654164226474
0.3225806451612903	0.7741935483870968	4.66331240452107
0.3548387096774194	0.7741935483870968	4.571236295215154
0.3870967741935484	0.7741935483870968	4.485427656750922
0.41935483870967744	0.7741935483870968	4.405888511365608
0.45161290322580644	0.7741935483870968	4.332621111341795
0.4838709677419355	0.7741935483870968	4.265627972043017
0.5161290322580645	0.7741935483870968	4.204911910685343
0.5483870967741935	0.7741935483870968	4.150476092011728
0.5806451612903226	0.7741935483870968	4.10232408230682
0.6129032258064516	0.7741935483870968	4.028201849014935
0.6451612903225806	0.7741935483870968	3.941017192041986
0.6774193548387096	0.7741935483870968	3.860130157884687
0.7096774193548387	0.7741935483870968	3.7855466981025896
0.7419354838709677	0.7741935483870968	3.6979188022763725
0.7741935483870968	0.7741935483870968	3.610157562533795
0.8064516129032258	0.7741935483870968	3.528723692687413
0.8387096774193549	0.7741935483870968	3.4536277688118298
0.8709677419354839	0.7741935483870968	3.3848821378624665
0.9032258064516129	0.7741935483870968	3.322501282630891
0.9354838709677419	0.7741935483870968	3.2665022737818186
0.967741935483871	0.7741935483870968	3.216905331421118
1.0	0.7741935483870968	3.1511538789904137
0.0	0.8064516129032258	5.519971803803565
0.03225806451612903	0.8064516129032258	5.46858821466692
0.06451612903225806	0.8064516129032258	5.42346262344653
0.0967741935483871	0.8064516129032258	5.339434695824858
0.12903225806451613	0.8064516129032258	5.229408698465574
0.16129032258064516	0.8064516129032258	5.125643831092246
0.1935483870967742	0.8064516129032258	5.028141334046302
0.22580645161290322	0.8064516129032258	4.917547726367252
0.25806451612903225	0.8064516129032258	4.806767723023777
0.2903225806451613	0.8064516129032258	4.702254573517614
0.3225806451612903	0.8064516129032258	4.604010080265379
0.3548387096774194	0.8064516129032258	4.5120362326487005
0.3870967741935484	0.8064516129032258	4.426335231412664
0.41935483870967744	0.8064516129032258	4.346909516899983
0.45161290322580644	0.8064516129032258	4.273761801824607
0.4838709677419355	0.8064516129032258	4.206895109435198
0.5161290322580645	0.8064516129032258	4.1463128180997515
0.5483870967741935	0.8064516129032258	4.092018713565727
0.5806451612903226	0.8064516129032258	4.044017050426424
0.6129032258064516	0.8064516129032258	4.002312624667285
0.6451612903225806	0.8064516129032258	3.9475560208824527
0.6774193548387096	0.8064516129032258	3.866850166024789
0.7096774193548387	0.8064516129032258	3.7924601286655557
0.7419354838709677	0.8064516129032258	3.7243939100153316
0.7741935483870968	0.8064516129032258	3.649757457852669
0.8064516129032258	0.8064516129032258	3.5685613293234537
0.8387096774193549	0.8064516129032258	3.493720946262794
0.8709677419354839	0.8064516129032258	3.425250453105099
0.9032258064516129	0.8064516129032258	3.3631663187490366
0.9354838709677419	0.8064516129032258	3.307487794122755
0.967741935483871	0.8064516129032258	3.25823746914904
1.0	0.8064516129032258	3.196087111260996
0.0	0.8387096774193549	5.524507345542444
0.03225806451612903	0.8387096774193549	5.47319487562836
0.06451612903225806	0.8387096774193549	5.39588530942619
0.0967741935483871	0.8387096774193549	5.2796765618035355
0.12903225806451613	0.8387096774193549	5.1697311637203684
0.16129032258064516	0.8387096774193549	5.066050466787851
0.1935483870967742	0.8387096774193549	4.968635946062053
0.22580645161290322	0.8387096774193549	4.8645859883956915
0.25806451612903225	0.8387096774193549	4.753902360162624
0.2903225806451613	0.8387096774193549	4.6494902256370905
0.3225806451612903	0.8387096774193549	4.551351716399398
0.3548387096774194	0.8387096774193549	4.459489181241202
0.3870967741935484	0.8387096774193549	4.373905213868851
0.41935483870967744	0.8387096774193549	4.294602684836421
0.45161290322580644	0.8387096774193549	4.221584778455858
0.4838709677419355	0.8387096774193549	4.154855035580024
0.5161290322580645	0.8387096774193549	4.094417403335035
0.5483870967741935	0.8387096774193549	4.040276293098216
0.5806451612903226	0.8387096774193549	3.9924366482862745
0.6129032258064516	0.8387096774193549	3.9509040238455633
0.6451612903225806	0.8387096774193549	3.9156846797356044
0.6774193548387096	0.8387096774193549	3.880334078280196
0.7096774193548387	0.8387096774193549	3.806150562948093
0.7419354838709677	0.8387096774193549	3.7383045452271033
0.7741935483870968	0.8387096774193549	3.676806430339219
0.8064516129032258	0.8387096774193549	3.6152165135631305
0.8387096774193549	0.8387096774193549	3.5406452414096896
0.8709677419354839	0.8387096774193549	3.4724632009889973
0.9032258064516129	0.8387096774193549	3.410688589475371
0.9354838709677419	0.8387096774193549	3.355342497705888
0.967741935483871	0.8387096774193549	3.306449440002001
1.0	0.8387096774193549	3.247908950068845
0.0	0.8709677419354839	5.535608284540941
0.03225806451612903	0.8709677419354839	5.465018108091523
0.06451612903225806	0.8709677419354839	5.342627556759051
0.0967741935483871	0.8709677419354839	5.226502480304612
0.12903225806451613	0.8709677419354839	5.116644327622571
0.16129032258064516	0.8709677419354839	5.013054675342527
0.1935483870967742	0.8709677419354839	4.915735241920548
0.22580645161290322	0.8709677419354839	4.818236290689334
0.25806451612903225	0.8709677419354839	4.707656647959206
0.2903225806451613	0.8709677419354839	4.603353401020927
0.3225806451612903	0.8709677419354839	4.505329018379528
0.3548387096774194	0.8709677419354839	4.413586215263687
0.3870967741935484	0.8709677419354839	4.328127984313229
0.41935483870967744	0.8709677419354839	4.248957630802465
0.45161290322580644	0.8709677419354839	4.176078813167622
0.4838709677419355	0.8709677419354839	4.109495589750597
0.5161290322580645	0.8709677419354839	4.049212472844125
0.5483870967741935	0.8709677419354839	3.995234491330504
0.5806451612903226	0.8709677419354839	3.947567263454223
0.6129032258064516	0.8709677419354839	3.9062170815655097
0.6451612903225806	0.8709677419354839	3.8711910110252674
0.6774193548387096	0.8709677419354839	3.842497005881041
0.7096774193548387	0.8709677419354839	3.820144044416707
0.7419354838709677	0.8709677419354839	3.7589809979297453
0.7741935483870968	0.8709677419354839	3.6977290757786596
0.8064516129032258	0.8709677419354839	3.6428530130565404
0.8387096774193549	0.8709677419354839	3.594367780936356
0.8709677419354839	0.8709677419354839	3.5264840521361336
0.9032258064516129	0.8709677419354839	3.465027912713086
0.9354838709677419	0.8709677419354839	3.4100219247307644
0.967741935483871	0.8709677419354839	3.3614920635768373
1.0	0.8709677419354839	3.3065650525672132
0.0	0.9032258064516129	5.546818391191692
0.03225806451612903	0.9032258064516129	5.41824656162232
0.06451612903225806	0.9032258064516129	5.295942226257038
0.0967741935483871	0.9032258064516129	5.179906917714118
0.12903225806451613	0.9032258064516129	5.070142299098269
0.16129032258064516	0.9032258064516129	4.966650177852081
0.1935483870967742	0.9032258064516129	4.869432521361295
0.22580645161290322	0.9032258064516129	4.778491474570099
0.25806451612903225	0.9032258064516129	4.6680229282916565
0.2903225806451613	0.9032258064516129	4.563835896626039
0.3225806451612903	0.9032258064516129	4.465933187762407
0.3548387096774194	0.9032258064516129	4.374317884769327
0.3870967741935484	0.9032258064516129	4.2889933788649035
0.41935483870967744	0.9032258064516129	4.209963407432065
0.45161290322580644	0.9032258064516129	4.137232097545145
0.4838709677419355	0.9032258064516129	4.070804015908166
0.5161290322580645	0.9032258064516129	4.010684226263616
0.5483870967741935	0.9032258064516129	3.956878355516779
0.5806451612903226	0.9032258064516129	3.9093926700389785
0.6129032258064516	0.9032258064516129	3.868234163867627
0.6451612903225806	0.9032258064516129	3.8334106608152885
0.6774193548387096	0.9032258064516129	3.804930932836681
0.7096774193548387	0.9032258064516129	3.7828048373816094
0.7419354838709677	0.9032258064516129	3.7670434768786594
0.7741935483870968	0.9032258064516129	3.7254013194206523
0.8064516129032258	0.9032258064516129	3.6707957685523653
0.8387096774193549	0.9032258064516129	3.6225977349738105
0.8709677419354839	0.9032258064516129	3.580825472922908
0.9032258064516129	0.9032258064516129	3.526144911766259
0.9354838709677419	0.9032258064516129	3.4714829387074944
0.967741935483871	0.9032258064516129	3.4233181518621323
1.0	0.9032258064516129	3.3720039231550136
0.0	0.9354838709677419	5.506519850372485
0.03225806451612903	0.9354838709677419	5.378036319932598
0.06451612903225806	0.9354838709677419	5.25582379340516
0.0967741935483871	0.9354838709677419	5.13988400619879
0.12903225806451613	0.9354838709677419	5.03021883911197
0.16129032258064516	0.9354838709677419	4.926830333449437
0.1935483870967742	0.9354838709677419	4.8297207080023234
0.22580645161290322	0.9354838709677419	4.738892378155043
0.25806451612903225	0.9354838709677419	4.634993138713409
0.2903225806451613	0.9354838709677419	4.530929091451373
0.3225806451612903	0.9354838709677419	4.433154995203946
0.3548387096774194	0.9354838709677419	4.341674297044559
0.3870967741935484	0.9354838709677419	4.256490780580775
0.41935483870967744	0.9354838709677419	4.17760860620094
0.45161290322580644	0.9354838709677419	4.1050323569175875
0.4838709677419355	0.9354838709677419	4.038767090670143
0.5161290322580645	0.9354838709677419	3.9788184000883415
0.5483870967741935	0.9354838709677419	3.92519248087696
0.5806451612903226	0.9354838709677419	3.8778962101642724
0.6129032258064516	0.9354838709677419	3.8369372363613445
0.6451612903225806	0.9354838709677419	3.8023240823068205
0.6774193548387096	0.9354838709677419	3.774066263718895
0.7096774193548387	0.9354838709677419	3.75217442523588
0.7419354838709677	0.9354838709677419	3.736660496585741
0.7741935483870968	0.9354838709677419	3.727537871660209
0.8064516129032258	0.9354838709677419	3.7054667747329555
0.8387096774193549	0.9354838709677419	3.6575609458560256
0.8709677419354839	0.9354838709677419	3.6160975837612637
0.9032258064516129	0.9354838709677419	3.581098290539608
0.9354838709677419	0.9354838709677419	3.53968424519475
0.967741935483871	0.9354838709677419	3.4918830248518025
1.0	0.9354838709677419	3.444177392572284
0.0	0.967741935483871	5.47277199836979
0.03225806451612903	0.967741935483871	5.344381898488524
0.06451612903225806	0.967741935483871	5.222266445658551
0.0967741935483871	0.967741935483871	5.106427579732407
0.12903225806451613	0.967741935483871	4.996867400310977
0.16129032258064516	0.967741935483871	4.893588182986818
0.1935483870967742	0.967741935483871	4.7965923975331535
0.22580645161290322	0.967741935483871	4.70588272830286
0.25806451612903225	0.967741935483871	4.608558871334496
0.2903225806451613	0.967741935483871	4.504624011740075
0.3225806451612903	0.967741935483871	4.406984852743309
0.3548387096774194	0.967741935483871	4.315645196829588
0.3870967741935484	0.967741935483871	4.230609208570335
0.41935483870967744	0.967741935483871	4.1518814565054765
0.45161290322580644	0.967741935483871	4.0794669605905325
0.4838709677419355	0.967741935483871	4.013371246010813
0.5161290322580645	0.967741935483871	3.9536004042807664
0.5483870967741935	0.967741935483871	3.900161162675028
0.5806451612903226	0.967741935483871	3.853060963178881
0.6129032258064516	0.967741935483871	3.8123080522976114
0.6451612903225806	0.967741935483871	3.7779115832224663
0.6774193548387096	0.967741935483871	3.7498817320083777
0.7096774193548387	0.967741935483871	3.7282298295630483
0.7419354838709677	0.967741935483871	3.7129685113590076
0.7741935483870968	0.967741935483871	3.704111886830437
0.8064516129032258	0.967741935483871	3.7016757303606536
0.8387096774193549	0.967741935483871	3.6992260826370247
0.8709677419354839	0.967741935483871	3.658073037759531
0.9032258064516129	0.967741935483871	3.623400039000872
0.9354838709677419	0.967741935483871	3.5952319079066273
0.967741935483871	0.967741935483871	3.5671448292045533
1.0	0.967741935483871	3.523040865546579
0.0	1.0	5.445569415042096
0.03225806451612903	1.0	5.31727756505347
0.06451612903225806	1.0	5.195264115511625
0.0967741935483871	1.0	5.079531210321713
0.12903225806451613	1.0	4.9700811667519105
0.16129032258064516	1.0	4.8669164926466575
0.1935483870967742	1.0	4.770039905638338
0.22580645161290322	1.0	4.679454354617681
0.25806451612903225	1.0	4.5887114308562555
0.2903225806451613	1.0	4.484911394925576
0.3225806451612903	1.0	4.3874128843141
0.3548387096774194	1.0	4.296220044116174
0.3870967741935484	1.0	4.211337403872425
0.41935483870967744	1.0	4.132769920482875
0.45161290322580644	1.0	4.06052302654428
0.4838709677419355	1.0	3.994602684836421
0.5161290322580645	1.0	3.9350154497723575
0.5483870967741935	1.0	3.881768536723726
0.5806451612903226	1.0	3.8348699002317987
0.6129032258064516	1.0	3.794328322213947
0.6451612903225806	1.0	3.7601535113665667
0.6774193548387096	1.0	3.7323562150392093
0.7096774193548387	1.0	3.710948344894954
0.7419354838709677	1.0	3.695943117656646
0.7741935483870968	1.0	3.6873552121350075
0.8064516129032258	1.0	3.685200943498081
0.8387096774193549	1.0	3.6894984553098733
0.8709677419354839	1.0	3.700267929156624
0.9032258064516129	1.0	3.6723705202607304
0.9354838709677419	1.0	3.6445408548953067
0.967741935483871	1.0	3.623258245684521
1.0	1.0	3.6085533905932743


==> res/cube/F4.csv <==
u	v	value
0.0	0.0	4.2085533905932735
0.03225806451612903	0.0	4.113363446191741
0.06451612903225806	0.0	4.024822553862605
0.0967741935483871	0.0	3.9429716650904973
0.12903225806451613	0.0	3.8678553751478573
0.16129032258064516	0.0	3.7995218532946518
0.1935483870967742	0.0	3.738022595131963
0.22580645161290322	0.0	3.683411943506542
0.25806451612903225	0.0	3.6357463247083244
0.2903225806451613	0.0	3.595083155948554
0.3225806451612903	0.0	3.5614794018238056
0.3548387096774194	0.0	3.5349897940367523
0.3870967741935484	0.0	3.5156647794194544
0.41935483870967744	0.0	3.503548320765523
0.45161290322580644	0.0	3.4986757318284702
0.4838709677419355	0.0	3.501071766387823
0.5161290322580645	0.0	3.5107491857426614
0.5483870967741935	0.0	3.5277079898929866
0.5806451612903226	0.0	3.551935417539717
0.6129032258064516	0.0	3.583406714903325
0.6451612903225806	0.0	3.6220865682303005
0.6774193548387096	0.0	3.6679310147270314
0.7096774193548387	0.0	3.7208896075614564
0.7419354838709677	0.0	3.780907615030905
0.7741935483870968	0.0	3.8479280725388003
0.8064516129032258	0.0	3.921893562873899
0.8387096774193549	0.0	4.002747659746265
0.8709677419354839	0.0	4.090436020309148
0.9032258064516129	0.0	4.184907148961464
0.9354838709677419	0.0	4.286112876443251
0.967741935483871	0.0	4.394008607482063
1.0	0.0	4.508553390593273
0.0	0.03225806451612903	4.084331188127225
0.03225806451612903	0.03225806451612903	3.9952127972355393
0.06451612903225806	0.03225806451612903	3.906279914381336
0.0967741935483871	0.03225806451612903	3.8240269933878124
0.12903225806451613	0.03225806451612903	3.748501259741402
0.16129032258064516	0.03225806451612903	3.679754384749747
0.1935483870967742	0.03225806451612903	3.617842357192587
0.22580645161290322	0.03225806451612903	3.562825091432424
0.25806451612903225	0.03225806451612903	3.5147656915904006
0.2903225806451613	0.03225806451612903	3.4737292955484866
0.3225806451612903	0.03225806451612903	3.439781443807177
0.3548387096774194	0.03225806451612903	3.4129859625241195
0.3870967741935484	0.03225806451612903	3.393402419664654
0.41935483870967744	0.03225806451612903	3.381083302838932
0.45161290322580644	0.03225806451612903	3.3760711612125447
0.4838709677419355	0.03225806451612903	3.37839602600674
0.5161290322580645	0.03225806451612903	3.388073445361579
0.5483870967741935	0.03225806451612903	3.4051034192770606
0.5806451612903226	0.03225806451612903	3.429470399613125
0.6129032258064516	0.03225806451612903	3.461144355148525
0.6451612903225806	0.03225806451612903	3.5000827367176686
0.6774193548387096	0.03225806451612903	3.5462330567104035
0.7096774193548387	0.03225806451612903	3.59953574716139
0.7419354838709677	0.03225806451612903	3.6599269819129816
0.7741935483870968	0.03225806451612903	3.7273412204646825
0.8064516129032258	0.03225806451612903	3.8017133249345223
0.8387096774193549	0.03225806451612903	3.8829801912013595
0.8709677419354839	0.03225806451612903	3.971081904902692
0.9032258064516129	0.03225806451612903	4.065962477258781
0.9354838709677419	0.03225806451612903	4.167570236961981
0.967741935483871	0.03225806451612903	4.275857958525862
1.0	0.03225806451612903	4.384331188127224
0.0	0.06451612903225806	3.9667580377335736
0.03225806451612903	0.06451612903225806	3.8836992692200454
0.06451612903225806	0.06451612903225806	3.794359196593726
0.0967741935483871	0.06451612903225806	3.71168546008439
0.12903225806451613	0.06451612903225806	3.635727670853285
0.16129032258064516	0.06451612903225806	3.5665408806821537
0.1935483870967742	0.06451612903225806	3.5041856371466156
0.22580645161290322	0.06451612903225806	3.448727752414078
0.25806451612903225	0.06451612903225806	3.4002376699042127
0.2903225806451613	0.06451612903225806	3.3587893059193146
0.3225806451612903	0.06451612903225806	3.324458257986738
0.3548387096774194	0.06451612903225806	3.297319320287975
0.3870967741935484	0.06451612903225806	3.277443338246838
0.41935483870967744	0.06451612903225806	3.2648935675078703
0.45161290322580644	0.06451612903225806	3.2597218568800157
0.4838709677419355	0.06451612903225806	3.261965108568832
0.5161290322580645	0.06451612903225806	3.2716425279236705
0.5483870967741935	0.06451612903225806	3.288754114944532
0.5806451612903226	0.06451612903225806	3.3132806642820634
0.6129032258064516	0.06451612903225806	3.345185273730709
0.6451612903225806	0.06451612903225806	3.3844160944815234
0.6774193548387096	0.06451612903225806	3.430909870889963
0.7096774193548387	0.06451612903225806	3.484595757532217
0.7419354838709677	0.06451612903225806	3.545398960226793
0.7741935483870968	0.06451612903225806	3.6132438814463366
0.8064516129032258	0.06451612903225806	3.688056604888551
0.8387096774193549	0.06451612903225806	3.7697666871337665
0.8709677419354839	0.06451612903225806	3.8583083160145755
0.9032258064516129	0.06451612903225806	3.953620943955358
0.9354838709677419	0.06451612903225806	4.05564951917437
0.967741935483871	0.06451612903225806	4.164344430510368
1.0	0.06451612903225806	4.266758037733574
0.0	0.0967741935483871	3.8558748908969487
0.03225806451612903	0.0967741935483871	3.778865703065232
0.06451612903225806	0.0967741935483871	3.689104814923099
0.0967741935483871	0.0967741935483871	3.605992588667832
0.12903225806451613	0.0967741935483871	3.5295806036916506
0.16129032258064516	0.0967741935483871	3.459926981912981
0.1935483870967742	0.0967741935483871	3.3970967078622976
0.22580645161290322	0.0967741935483871	3.3411616598297393
0.25806451612903225	0.0967741935483871	3.292200193470609
0.2903225806451613	0.0967741935483871	3.2502960910050813
0.3225806451612903	0.0967741935483871	3.2155366851176783
0.3548387096774194	0.0967741935483871	3.1880100093252746
0.3870967741935484	0.0967741935483871	3.167800938896026
0.41935483870967744	0.0967741935483871	3.1549864788259314
0.45161290322580644	0.0967741935483871	3.1496306075298843
0.4838709677419355	0.0967741935483871	3.1517793319974508
0.5161290322580645	0.0967741935483871	3.1614567513522895
0.5483870967741935	0.0967741935483871	3.178662865594401
0.5806451612903226	0.0967741935483871	3.203373575600125
0.6129032258064516	0.0967741935483871	3.2355428743798966
0.6451612903225806	0.0967741935483871	3.275106783518823
0.6774193548387096	0.0967741935483871	3.3219882980209037
0.7096774193548387	0.0967741935483871	3.3761025426179843
0.7419354838709677	0.0967741935483871	3.437361483793189
0.7741935483870968	0.0967741935483871	3.505677788861998
0.8064516129032258	0.0967741935483871	3.5809676756042332
0.8387096774193549	0.0967741935483871	3.6631527883645942
0.8709677419354839	0.0967741935483871	3.752161248852942
0.9032258064516129	0.0967741935483871	3.8479280725388008
0.9354838709677419	0.0967741935483871	3.9503951375037443
0.967741935483871	0.0967741935483871	4.059510864355555
1.0	0.0967741935483871	4.155874890896948
0.0	0.12903225806451613	3.7517263428897927
0.03225806451612903	0.12903225806451613	3.6807593242575307
0.06451612903225806	0.12903225806451613	3.590566380530704
0.0967741935483871	0.12903225806451613	3.5069999585303604
0.12903225806451613	0.12903225806451613	3.4301129734578604
0.16129032258064516	0.12903225806451613	3.3599660544091154
0.1935483870967742	0.12903225806451613	3.296628226116267
0.22580645161290322	0.12903225806451613	3.240177335602668
0.25806451612903225	0.12903225806451613	3.1907000191207726
0.2903225806451613	0.12903225806451613	3.148290941322742
0.3225806451612903	0.12903225806451613	3.1130509949549636
0.3548387096774194	0.12903225806451613	3.0850841623788146
0.3870967741935484	0.12903225806451613	3.0644928583170192
0.41935483870967744	0.12903225806451613	3.0513718372394036
0.45161290322580644	0.12903225806451613	3.0458011543428922
0.4838709677419355	0.12903225806451613	3.047839124573289
0.5161290322580645	0.12903225806451613	3.057516543928127
0.5483870967741935	0.12903225806451613	3.0748334124074077
0.5806451612903226	0.12903225806451613	3.0997589340135967
0.6129032258064516	0.12903225806451613	3.1322347938008894
0.6451612903225806	0.12903225806451613	3.172180936572363
0.6774193548387096	0.12903225806451613	3.219502607858189
0.7096774193548387	0.12903225806451613	3.2740973929356447
0.7419354838709677	0.12903225806451613	3.3358613094433536
0.7741935483870968	0.12903225806451613	3.4046934646349265
0.8064516129032258	0.12903225806451613	3.4804991938582024
0.8387096774193549	0.12903225806451613	3.5631918608607283
0.8709677419354839	0.12903225806451613	3.652693618619151
0.9032258064516129	0.12903225806451613	3.7489354424013293
0.9354838709677419	0.12903225806451613	3.8518567031113493
0.967741935483871	0.12903225806451613	3.9614044855478534
1.0	0.12903225806451613	4.0517263428897925
0.0	0.16129032258064516	3.6543605629720712
0.03225806451612903	0.16129032258064516	3.589431804104586
0.06451612903225806	0.16129032258064516	3.498798945198283
0.0967741935483871	0.16129032258064516	3.4147656915904
0.12903225806451613	0.16129032258064516	3.3373854092478252
0.16129032258064516	0.16129032258064516	3.2667203509638103
0.1935483870967742	0.16129032258064516	3.202842804377573
0.22580645161290322	0.16129032258064516	3.1458360763107676
0.25806451612903225	0.16129032258064516	3.095795070196401
0.2903225806451613	0.16129032258064516	3.052826097862686
0.3225806451612903	0.16129032258064516	3.0170454512617173
0.3548387096774194	0.16129032258064516	2.9885761963697566
0.3870967741935484	0.16129032258064516	2.9675427295152286
0.41935483870967744	0.16129032258064516	2.954062962407027
0.45161290322580644	0.16129032258064516	2.9482386333255697
0.4838709677419355	0.16129032258064516	2.950145077338837
0.5161290322580645	0.16129032258064516	2.9598224966936755
0.5483870967741935	0.16129032258064516	2.9772708913900856
0.5806451612903226	0.16129032258064516	3.0024500591812195
0.6129032258064516	0.16129032258064516	3.035284664999099
0.6451612903225806	0.16129032258064516	3.0756729705633044
0.6774193548387096	0.16129032258064516	3.1234970641649427
0.7096774193548387	0.16129032258064516	3.1786325494755894
0.7419354838709677	0.16129032258064516	3.240956360518982
0.7741935483870968	0.16129032258064516	3.3103522053430257
0.8064516129032258	0.16129032258064516	3.386713772119508
0.8387096774193549	0.16129032258064516	3.469946157415423
0.8709677419354839	0.16129032258064516	3.5599660544091156
0.9032258064516129	0.16129032258064516	3.656701175461368
0.9354838709677419	0.16129032258064516	3.7600892677789277
0.967741935483871	0.16129032258064516	3.8700769653949076
1.0	0.16129032258064516	3.9543605629720706
0.0	0.1935483870967742	3.563829046744867
0.03225806451612903	0.1935483870967742	3.504939131386135
0.06451612903225806	0.1935483870967742	3.4138630565014543
0.0967741935483871	0.1935483870967742	3.3293547723784256
0.12903225806451613	0.1935483870967742	3.2514669357936863
0.16129032258064516	0.1935483870967742	3.1802621592162827
0.1935483870967742	0.1935483870967742	3.1158147211856804
0.22580645161290322	0.1935483870967742	3.058212285277545
0.25806451612903225	0.1935483870967742	3.0075573733320593
0.2903225806451613	0.1935483870967742	2.9639681568313536
0.3225806451612903	0.1935483870967742	2.927577900729215
0.3548387096774194	0.1935483870967742	2.8985321741130305
0.3870967741935484	0.1935483870967742	2.8769828716625425
0.41935483870967744	0.1935483870967742	2.863078398500532
0.45161290322580644	0.1935483870967742	2.8569502876981816
0.4838709677419355	0.1935483870967742	2.8586980294754563
0.5161290322580645	0.1935483870967742	2.868375448830295
0.5483870967741935	0.1935483870967742	2.8859825457626975
0.5806451612903226	0.1935483870967742	2.911465495274725
0.6129032258064516	0.1935483870967742	2.944724807146413
0.6451612903225806	0.1935483870967742	2.9856289483065783
0.6774193548387096	0.1935483870967742	3.034029513632441
0.7096774193548387	0.1935483870967742	3.0897746084442566
0.7419354838709677	0.1935483870967742	3.15271866365464
0.7741935483870968	0.1935483870967742	3.2227284143098025
0.8064516129032258	0.1935483870967742	3.2996856889276156
0.8387096774193549	0.1935483870967742	3.3834879656678956
0.8709677419354839	0.1935483870967742	3.474047580954977
0.9032258064516129	0.1935483870967742	3.5712902562493944
0.9354838709677419	0.1935483870967742	3.675153379082099
0.967741935483871	0.1935483870967742	3.785584292676458
1.0	0.1935483870967742	3.863829046744866
0.0	0.22580645161290322	3.4801861370549294
0.03225806451612903	0.22580645161290322	3.4208896075614565
0.06451612903225806	0.22580645161290322	3.335824526607626
0.0967741935483871	0.22580645161290322	3.2508390791845776
0.12903225806451613	0.22580645161290322	3.1724354001187964
0.16129032258064516	0.22580645161290322	3.100674785988187
0.1935483870967742	0.22580645161290322	3.0356316401162546
0.22580645161290322	0.22580645161290322	2.9773960841234706
0.25806451612903225	0.22580645161290322	2.926076641785324
0.2903225806451613	0.22580645161290322	2.881802541969306
0.3225806451612903	0.22580645161290322	2.844724807146413
0.3548387096774194	0.22580645161290322	2.815014803827214
0.3870967741935484	0.22580645161290322	2.7928584978242346
0.41935483870967744	0.22580645161290322	2.7784446929101843
0.45161290322580644	0.22580645161290322	2.771946662734285
0.4838709677419355	0.22580645161290322	2.773499213669021
0.5161290322580645	0.22580645161290322	2.7831766330238596
0.5483870967741935	0.22580645161290322	2.8009789207988014
0.5806451612903226	0.22580645161290322	2.8268317896843778
0.6129032258064516	0.22580645161290322	2.860600433308105
0.6451612903225806	0.22580645161290322	2.902111578020762
0.6774193548387096	0.22580645161290322	2.951176420049639
0.7096774193548387	0.22580645161290322	3.007608993582209
0.7419354838709677	0.22580645161290322	3.071237932107905
0.7741935483870968	0.22580645161290322	3.141912213155729
0.8064516129032258	0.22580645161290322	3.21950260785819
0.8387096774193549	0.22580645161290322	3.3039005924398
0.8709677419354839	0.22580645161290322	3.3950160452800877
0.9032258064516129	0.22580645161290322	3.4927745630555465
0.9354838709677419	0.22580645161290322	3.5971148491882716
0.967741935483871	0.22580645161290322	3.7015347688517792
1.0	0.22580645161290322	3.780186137054929
0.0	0.25806451612903225	3.4034882601921956
0.03225806451612903	0.25806451612903225	3.343797949654917
0.06451612903225806	0.25806451612903225	3.2647537989364706
0.0967741935483871	0.25806451612903225	3.179296967664157
0.12903225806451613	0.25806451612903225	3.1003774384756118
0.16129032258064516	0.25806451612903225	3.0280531347125303
0.1935483870967742	0.25806451612903225	2.962396083009478
0.22580645161290322	0.25806451612903225	2.9034959966240343
0.25806451612903225	0.25806451612903225	2.8514644397771827
0.2903225806451613	0.25806451612903225	2.8064392378979326
0.3225806451612903	0.25806451612903225	2.768588275850647
0.3548387096774194	0.25806451612903225	2.7381109589543744
0.3870967741935484	0.25806451612903225	2.715234470883104
0.41935483870967744	0.25806451612903225	2.700201102322086
0.45161290322580644	0.25806451612903225	2.6932437083153298
0.4838709677419355	0.25806451612903225	2.694550517099261
0.5161290322580645	0.25806451612903225	2.7042279364541
0.5483870967741935	0.25806451612903225	2.722275966379846
0.5806451612903226	0.25806451612903225	2.7485881990962793
0.6129032258064516	0.25806451612903225	2.7829764063669744
0.6451612903225806	0.25806451612903225	2.8252077331479217
0.6774193548387096	0.25806451612903225	2.8750398887538724
0.7096774193548387	0.25806451612903225	2.9322456895108355
0.7419354838709677	0.25806451612903225	2.996625730099763
0.7741935483870968	0.25806451612903225	3.0680121256562924
0.8064516129032258	0.25806451612903225	3.1462670507514128
0.8387096774193549	0.25806451612903225	3.2312789411641427
0.8709677419354839	0.25806451612903225	3.322958083636902
0.9032258064516129	0.25806451612903225	3.421232451535125
0.9354838709677419	0.25806451612903225	3.526044121517115
0.967741935483871	0.25806451612903225	3.624443110945239
1.0	0.25806451612903225	3.703488260192195
0.0	0.2903225806451613	3.3337928333679083
0.03225806451612903	0.2903225806451613	3.2737292955484865
0.06451612903225806	0.2903225806451613	3.200724789790282
0.0967741935483871	0.2903225806451613	3.114812220037339
0.12903225806451613	0.2903225806451613	3.0353877155162903
0.16129032258064516	0.2903225806451613	2.962503517217525
0.1935483870967742	0.2903225806451613	2.896226221347483
0.22580645161290322	0.2903225806451613	2.836641251646726
0.25806451612903225	0.2903225806451613	2.783858592736643
0.2903225806451613	0.2903225806451613	2.7380197881468153
0.3225806451612903	0.2903225806451613	2.6993056652819245
0.3548387096774194	0.2903225806451613	2.667943037805957
0.3870967741935484	0.2903225806451613	2.6442064294659824
0.41935483870967744	0.2903225806451613	2.628407917948155
0.45161290322580644	0.2903225806451613	2.6208666977075743
0.4838709677419355	0.2903225806451613	2.6218549815615413
0.5161290322580645	0.2903225806451613	2.63153240091638
0.5483870967741935	0.2903225806451613	2.6498989557720902
0.5806451612903226	0.2903225806451613	2.6767950147223485
0.6129032258064516	0.2903225806451613	2.711948364949853
0.6451612903225806	0.2903225806451613	2.7550398119995054
0.6774193548387096	0.2903225806451613	2.80575727818515
0.7096774193548387	0.2903225806451613	2.8638262397597183
0.7419354838709677	0.2903225806451613	2.929019883059223
0.7741935483870968	0.2903225806451613	3.0011573806789835
0.8064516129032258	0.2903225806451613	3.0800971890894178
0.8387096774193549	0.2903225806451613	3.165729323669138
0.8709677419354839	0.2903225806451613	3.2579683606775807
0.9032258064516129	0.2903225806451613	3.356747703908307
0.9354838709677419	0.2903225806451613	3.462015112370927
0.967741935483871	0.2903225806451613	3.5543744568388096
1.0	0.2903225806451613	3.633792833367908
0.0	0.3225806451612903	3.2711568211786446
0.03225806451612903	0.3225806451612903	3.2107491857426615
0.06451612903225806	0.3225806451612903	3.143813096696415
0.0967741935483871	0.3225806451612903	3.057472168988646
0.12903225806451613	0.3225806451612903	2.977567123987222
0.16129032258064516	0.3225806451612903	2.904142225455266
0.1935483870967742	0.3225806451612903	2.8372553200840547
0.22580645161290322	0.3225806451612903	2.7769828716625424
0.25806451612903225	0.3225806451612903	2.723426985528066
0.2903225806451613	0.3225806451612903	2.676725020120634
0.3225806451612903	0.3225806451612903	2.637062129232369
0.3548387096774194	0.3225806451612903	2.604685947583275
0.3870967741935484	0.3225806451612903	2.5799194976905735
0.41935483870967744	0.3225806451612903	2.5631619212230574
0.45161290322580644	0.3225806451612903	2.554858059776465
0.4838709677419355	0.3225806451612903	2.5554178437910524
0.5161290322580645	0.3225806451612903	2.565095263145891
0.5483870967741935	0.3225806451612903	2.5838903178409813
0.5806451612903226	0.3225806451612903	2.6115490179972505
0.6129032258064516	0.3225806451612903	2.647661433174444
0.6451612903225806	0.3225806451612903	2.6917827217768227
0.6774193548387096	0.3225806451612903	2.743513742135594
0.7096774193548387	0.3225806451612903	2.8025314717335372
0.7419354838709677	0.3225806451612903	2.8685882758506462
0.7741935483870968	0.3225806451612903	2.941499000694801
0.8064516129032258	0.3225806451612903	3.021126287825989
0.8387096774193549	0.3225806451612903	3.1073680319068786
0.8709677419354839	0.3225806451612903	3.2001477691485123
0.9032258064516129	0.3225806451612903	3.299407652859614
0.9354838709677419	0.3225806451612903	3.40510341927706
0.967741935483871	0.3225806451612903	3.4913943470329842
1.0	0.3225806451612903	3.5711568211786435
0.0	0.3548387096774194	3.215634955327075
0.03225806451612903	0.3548387096774194	3.1549214463950874
0.06451612903225806	0.3548387096774194	3.0940935138363623
0.0967741935483871	0.3548387096774194	3.0073648480349524
0.12903225806451613	0.3548387096774194	2.9270196462497826
0.16129032258064516	0.3548387096774194	2.8530923254020144
0.1935483870967742	0.3548387096774194	2.785628948306578
0.22580645161290322	0.3548387096774194	2.7246922231820525
0.25806451612903225	0.3548387096774194	2.670369023470503
0.2903225806451613	0.3548387096774194	2.622781747483376
0.3225806451612903	0.3548387096774194	2.582105302421984
0.3548387096774194	0.3548387096774194	2.5485914630338433
0.3870967741935484	0.3548387096774194	2.522599995260336
0.41935483870967744	0.3548387096774194	2.5046265698154517
0.45161290322580644	0.3548387096774194	2.495294438708548
0.4838709677419355	0.3548387096774194	2.4952489436218155
0.5161290322580645	0.3548387096774194	2.504926362976654
0.5483870967741935	0.3548387096774194	2.524326696773064
0.5806451612903226	0.3548387096774194	2.553013666589645
0.6129032258064516	0.3548387096774194	2.5903419307442066
0.6451612903225806	0.3548387096774194	2.635688237227391
0.6774193548387096	0.3548387096774194	2.6885569153252096
0.7096774193548387	0.3548387096774194	2.7485881990962793
0.7419354838709677	0.3548387096774194	2.815530313793084
0.7741935483870968	0.3548387096774194	2.8892083522143106
0.8064516129032258	0.3548387096774194	2.9694999160485134
0.8387096774193549	0.3548387096774194	3.056318131853627
0.8709677419354839	0.3548387096774194	3.149600291411073
0.9032258064516129	0.3548387096774194	3.24930033190592
0.9354838709677419	0.3548387096774194	3.3553838364170074
0.967741935483871	0.3548387096774194	3.4355666076854097
1.0	0.3548387096774194	3.5156349553270747
0.0	0.3870967741935484	3.167277682645261
0.03225806451612903	0.3870967741935484	3.1063056454711058
0.06451612903225806	0.3870967741935484	3.0516368866339345
0.0967741935483871	0.3870967741935484	2.9645751324444127
0.12903225806451613	0.3870967741935484	2.8838476970266957
0.16129032258064516	0.3870967741935484	2.809478213386196
0.1935483870967742	0.3870967741935484	2.7414990006948003
0.22580645161290322	0.3870967741935484	2.679955272017783
0.25806451612903225	0.3870967741935484	2.6249118902379425
0.2903225806451613	0.3870967741935484	2.5764644939821113
0.3225806451612903	0.3870967741935484	2.5347582073679926
0.3548387096774194	0.3870967741935484	2.5000193500990457
0.3870967741935484	0.3870967741935484	2.4726077895512386
0.41935483870967744	0.3870967741935484	2.453093674109865
0.45161290322580644	0.3870967741935484	2.4423280349328254
0.4838709677419355	0.3870967741935484	2.441369173300684
0.5161290322580645	0.3870967741935484	2.4510465926555227
0.5483870967741935	0.3870967741935484	2.4713602929973417
0.5806451612903226	0.3870967741935484	2.501480770884058
0.6129032258064516	0.3870967741935484	2.5403497250351093
0.6451612903225806	0.3870967741935484	2.587116124292594
0.6774193548387096	0.3870967741935484	2.641209820271218
0.7096774193548387	0.3870967741935484	2.7022709455950142
0.7419354838709677	0.3870967741935484	2.7700731805605234
0.7741935483870968	0.3870967741935484	2.844471401050041
0.8064516129032258	0.3870967741935484	2.9253699684367356
0.8387096774193549	0.3870967741935484	3.012704019837809
0.8709677419354839	0.3870967741935484	3.1064283421879866
0.9032258064516129	0.3870967741935484	3.206510616315381
0.9354838709677419	0.3870967741935484	3.312927209214579
0.967741935483871	0.3870967741935484	3.386950806761428
1.0	0.3870967741935484	3.4672776826452605
0.0	0.41935483870967744	3.1261289659268137
0.03225806451612903	0.41935483870967744	3.0649542705808672
0.06451612903225806	0.41935483870967744	3.0100548578304505
0.0967741935483871	0.41935483870967744	2.929180027213028
0.12903225806451613	0.41935483870967744	2.848146030787791
0.16129032258064516	0.41935483870967744	2.7734178011167034
0.1935483870967742	0.41935483870967744	2.7050138823715
0.22580645161290322	0.41935483870967744	2.642960821942443
0.25806451612903225	0.41935483870967744	2.5872978765156347
0.2903225806451613	0.41935483870967744	2.538085337302994
0.3225806451612903	0.41935483870967744	2.495419985739186
0.3548387096774194	0.41935483870967744	2.4594652794928713
0.3870967741935484	0.41935483870967744	2.4305130289485746
0.41935483870967744	0.41935483870967744	2.409111108784555
0.45161290322580644	0.41935483870967744	2.396300600608794
0.4838709677419355	0.41935483870967744	2.3938318431117
0.5161290322580645	0.41935483870967744	2.403509262466539
0.5483870967741935	0.41935483870967744	2.4253328586733103
0.5806451612903226	0.41935483870967744	2.457498205558749
0.6129032258064516	0.41935483870967744	2.4982549644324457
0.6451612903225806	0.41935483870967744	2.546562053686419
0.6774193548387096	0.41935483870967744	2.6018715986424112
0.7096774193548387	0.41935483870967744	2.6638917889158966
0.7419354838709677	0.41935483870967744	2.732459166838215
0.7741935483870968	0.41935483870967744	2.8074769509747006
0.8064516129032258	0.41935483870967744	2.8888848501134348
0.8387096774193549	0.41935483870967744	2.9766436075683167
0.8709677419354839	0.41935483870967744	3.0707266759490817
0.9032258064516129	0.41935483870967744	3.171115511083996
0.9354838709677419	0.41935483870967744	3.2713451804110956
0.967741935483871	0.41935483870967744	3.3455994318711895
1.0	0.41935483870967744	3.426128965926813
0.0	0.45161290322580644	3.0922241189252446
0.03225806451612903	0.45161290322580644	3.0309098708899636
0.06451612903225806	0.45161290322580644	2.9758508891380804
0.0967741935483871	0.45161290322580644	2.9012435107556915
0.12903225806451613	0.45161290322580644	2.8199947027299883
0.16129032258064516	0.45161290322580644	2.745012826873957
0.1935483870967742	0.45161290322580644	2.67630512640786
0.22580645161290322	0.45161290322580644	2.613882146605253
0.25806451612903225	0.45161290322580644	2.557759837347588
0.2903225806451613	0.45161290322580644	2.5079634719011232
0.3225806451612903	0.45161290322580644	2.464535479131304
0.3548387096774194	0.45161290322580644	2.4275525032246774
0.3870967741935484	0.45161290322580644	2.397166744610245
0.41935483870967744	0.45161290322580644	2.373719955447504
0.45161290322580644	0.45161290322580644	2.3581014207337923
0.4838709677419355	0.45161290322580644	2.352822738674615
0.5161290322580645	0.45161290322580644	2.362500158029454
0.5483870967741935	0.45161290322580644	2.387133678798309
0.5806451612903226	0.45161290322580644	2.422107052221697
0.6129032258064516	0.45161290322580644	2.4649086800941156
0.6451612903225806	0.45161290322580644	2.514649277418225
0.6774193548387096	0.45161290322580644	2.5709870920345295
0.7096774193548387	0.45161290322580644	2.633769923514026
0.7419354838709677	0.45161290322580644	2.7029211276701686
0.7741935483870968	0.45161290322580644	2.778398275637511
0.8064516129032258	0.45161290322580644	2.8601760941497942
0.8387096774193549	0.45161290322580644	2.9482386333255697
0.8709677419354839	0.45161290322580644	3.0425753478912796
0.9032258064516129	0.45161290322580644	3.1431789946266595
0.9354838709677419	0.45161290322580644	3.237141211718725
0.967741935483871	0.45161290322580644	3.3115550321802867
1.0	0.45161290322580644	3.3922241189252444
0.0	0.4838709677419355	3.0655878954200806
0.03225806451612903	0.4838709677419355	3.004202477619643
0.06451612903225806	0.4838709677419355	2.94906188276238
0.0967741935483871	0.4838709677419355	2.880811590061967
0.12903225806451613	0.4838709677419355	2.799452027799095
0.16129032258064516	0.4838709677419355	2.7243386257259337
0.1935483870967742	0.4838709677419355	2.6554722230238434
0.22580645161290322	0.4838709677419355	2.5928540523786987
0.25806451612903225	0.4838709677419355	2.5364860009702284
0.2903225806451613	0.4838709677419355	2.486371110593799
0.3225806451612903	0.4838709677419355	2.4425146179846005
0.3548387096774194	0.4838709677419355	2.4049263629766546
0.3870967741935484	0.4838709677419355	2.3736272378168137
0.41935483870967744	0.4838709677419355	2.3486705527891196
0.45161290322580644	0.4838709677419355	2.330242093513325
0.4838709677419355	0.4838709677419355	2.31957872539895
0.5161290322580645	0.4838709677419355	2.3292561447537894
0.5483870967741935	0.4838709677419355	2.3592743515778407
0.5806451612903226	0.4838709677419355	2.3970576495633127
0.6129032258064516	0.4838709677419355	2.441369173300684
0.6451612903225806	0.4838709677419355	2.4920231371702024
0.6774193548387096	0.4838709677419355	2.548966230887826
0.7096774193548387	0.4838709677419355	2.6121775622067025
0.7419354838709677	0.4838709677419355	2.6816472912928093
0.7741935483870968	0.4838709677419355	2.757370181410957
0.8064516129032258	0.4838709677419355	2.8393431907657787
0.8387096774193549	0.4838709677419355	2.9275644321775465
0.8709677419354839	0.4838709677419355	3.022032672960386
0.9032258064516129	0.4838709677419355	3.1227470739329353
0.9354838709677419	0.4838709677419355	3.2103522053430256
0.967741935483871	0.4838709677419355	3.284847638909966
1.0	0.4838709677419355	3.3655878954200804
0.0	0.5161290322580645	3.046233056710403
0.03225806451612903	0.5161290322580645	2.9848476389099656
0.06451612903225806	0.5161290322580645	2.929707044052703
0.0967741935483871	0.5161290322580645	2.8679083642555154
0.12903225806451613	0.5161290322580645	2.7865488019926437
0.16129032258064516	0.5161290322580645	2.7114353999194822
0.1935483870967742	0.5161290322580645	2.642568997217392
0.22580645161290322	0.5161290322580645	2.5799508265722473
0.25806451612903225	0.5161290322580645	2.523582775163777
0.2903225806451613	0.5161290322580645	2.4734678847873477
0.3225806451612903	0.5161290322580645	2.429611392178149
0.3548387096774194	0.5161290322580645	2.3920231371702023
0.3870967741935484	0.5161290322580645	2.360724012010361
0.41935483870967744	0.5161290322580645	2.3357673269826678
0.45161290322580644	0.5161290322580645	2.3173388677068734
0.4838709677419355	0.5161290322580645	2.306675499592499
0.5161290322580645	0.5161290322580645	2.3163529189473375
0.5483870967741935	0.5161290322580645	2.3463711257713893
0.5806451612903226	0.5161290322580645	2.3841544237568613
0.6129032258064516	0.5161290322580645	2.428465947494232
0.6451612903225806	0.5161290322580645	2.4791199113637505
0.6774193548387096	0.5161290322580645	2.5360630050813744
0.7096774193548387	0.5161290322580645	2.599274336400251
0.7419354838709677	0.5161290322580645	2.6687440654863575
0.7741935483870968	0.5161290322580645	2.7444669556045054
0.8064516129032258	0.5161290322580645	2.826439964959327
0.8387096774193549	0.5161290322580645	2.914661206371095
0.8709677419354839	0.5161290322580645	3.009129447153934
0.9032258064516129	0.5161290322580645	3.1098438481264834
0.9354838709677419	0.5161290322580645	3.1909973666333484
0.967741935483871	0.5161290322580645	3.2654928002002883
1.0	0.5161290322580645	3.3462330567104033
0.0	0.5483870967741935	3.0341596027962128
0.03225806451612903	0.5483870967741935	2.9728453547609317
0.06451612903225806	0.5483870967741935	2.9177863730090485
0.0967741935483871	0.5483870967741935	2.862533833336337
0.12903225806451613	0.5483870967741935	2.781285025310634
0.16129032258064516	0.5483870967741935	2.7063031494546017
0.1935483870967742	0.5483870967741935	2.6375954489885043
0.22580645161290322	0.5483870967741935	2.5751724691858984
0.25806451612903225	0.5483870967741935	2.519050159928234
0.2903225806451613	0.5483870967741935	2.469253794481768
0.3225806451612903	0.5483870967741935	2.425825801711949
0.3548387096774194	0.5483870967741935	2.3888428258053227
0.3870967741935484	0.5483870967741935	2.3584570671908907
0.41935483870967744	0.5483870967741935	2.335010278028149
0.45161290322580644	0.5483870967741935	2.3193917433144375
0.4838709677419355	0.5483870967741935	2.3141130612552603
0.5161290322580645	0.5483870967741935	2.3237904806100986
0.5483870967741935	0.5483870967741935	2.348424001378954
0.5806451612903226	0.5483870967741935	2.383397374802342
0.6129032258064516	0.5483870967741935	2.426199002674761
0.6451612903225806	0.5483870967741935	2.475939599998871
0.6774193548387096	0.5483870967741935	2.5322774146151747
0.7096774193548387	0.5483870967741935	2.5950602460946715
0.7419354838709677	0.5483870967741935	2.664211450250814
0.7741935483870968	0.5483870967741935	2.739688598218156
0.8064516129032258	0.5483870967741935	2.82146641673044
0.8387096774193549	0.5483870967741935	2.909528955906215
0.8709677419354839	0.5483870967741935	3.0038656704719253
0.9032258064516129	0.5483870967741935	3.104469317207305
0.9354838709677419	0.5483870967741935	3.179076695589693
0.967741935483871	0.5483870967741935	3.253490516051254
1.0	0.5483870967741935	3.3341596027962126
0.0	0.5806451612903226	3.029354772378426
0.03225806451612903	0.5806451612903226	2.9681800770324798
0.06451612903225806	0.5806451612903226	2.913280664282063
0.0967741935483871	0.5806451612903226	2.86466389818077
0.12903225806451613	0.5806451612903226	2.783629901755533
0.16129032258064516	0.5806451612903226	2.708901672084446
0.1935483870967742	0.5806451612903226	2.6404977533392415
0.22580645161290322	0.5806451612903226	2.5784446929101845
0.25806451612903225	0.5806451612903226	2.5227817474833762
0.2903225806451613	0.5806451612903226	2.4735692082707357
0.3225806451612903	0.5806451612903226	2.4309038567069283
0.3548387096774194	0.5806451612903226	2.3949491504606133
0.3870967741935484	0.5806451612903226	2.365996899916317
0.41935483870967744	0.5806451612903226	2.3445949797522974
0.45161290322580644	0.5806451612903226	2.331784471576536
0.4838709677419355	0.5806451612903226	2.3293157140794425
0.5161290322580645	0.5806451612903226	2.338993133434281
0.5483870967741935	0.5806451612903226	2.3608167296410523
0.5806451612903226	0.5806451612903226	2.3929820765264904
0.6129032258064516	0.5806451612903226	2.433738835400187
0.6451612903225806	0.5806451612903226	2.482045924654161
0.6774193548387096	0.5806451612903226	2.5373554696101537
0.7096774193548387	0.5806451612903226	2.5993756598836395
0.7419354838709677	0.5806451612903226	2.6679430378059568
0.7741935483870968	0.5806451612903226	2.7429608219424426
0.8064516129032258	0.5806451612903226	2.8243687210811768
0.8387096774193549	0.5806451612903226	2.9121274785360587
0.8709677419354839	0.5806451612903226	3.006210546916823
0.9032258064516129	0.5806451612903226	3.106599382051738
0.9354838709677419	0.5806451612903226	3.1745709868627086
0.967741935483871	0.5806451612903226	3.2488252383228025
1.0	0.5806451612903226	3.3293547723784256
0.0	0.6129032258064516	3.031793811677519
0.03225806451612903	0.6129032258064516	2.9708217745033636
0.06451612903225806	0.6129032258064516	2.9161530156661923
0.0967741935483871	0.6129032258064516	2.8678009388960266
0.12903225806451613	0.6129032258064516	2.793525116381535
0.16129032258064516	0.6129032258064516	2.719155632741035
0.1935483870967742	0.6129032258064516	2.6511764200496395
0.22580645161290322	0.6129032258064516	2.5896326913726218
0.25806451612903225	0.6129032258064516	2.534589309592781
0.2903225806451613	0.6129032258064516	2.4861419133369504
0.3225806451612903	0.6129032258064516	2.4444356267228313
0.3548387096774194	0.6129032258064516	2.409696769453884
0.3870967741935484	0.6129032258064516	2.3822852089060778
0.41935483870967744	0.6129032258064516	2.362771093464704
0.45161290322580644	0.6129032258064516	2.3520054542876645
0.4838709677419355	0.6129032258064516	2.351046592655523
0.5161290322580645	0.6129032258064516	2.3607240120103614
0.5483870967741935	0.6129032258064516	2.381037712352181
0.5806451612903226	0.6129032258064516	2.411158190238897
0.6129032258064516	0.6129032258064516	2.450027144389948
0.6451612903225806	0.6129032258064516	2.496793543647433
0.6774193548387096	0.6129032258064516	2.550887239626057
0.7096774193548387	0.6129032258064516	2.611948364949853
0.7419354838709677	0.6129032258064516	2.679750599915362
0.7741935483870968	0.6129032258064516	2.75414882040488
0.8064516129032258	0.6129032258064516	2.8350473877915747
0.8387096774193549	0.6129032258064516	2.922381439192648
0.8709677419354839	0.6129032258064516	3.016105761542826
0.9032258064516129	0.6129032258064516	3.1097364227669946
0.9354838709677419	0.6129032258064516	3.177443338246837
0.967741935483871	0.6129032258064516	3.251466935793686
1.0	0.6129032258064516	3.318890585871067
0.0	0.6451612903225806	3.0414414069399776
0.03225806451612903	0.6451612903225806	2.980727898007991
0.06451612903225806	0.6451612903225806	2.926351578352491
0.0967741935483871	0.6451612903225806	2.878332589970436
0.12903225806451613	0.6451612903225806	2.810890613991718
0.16129032258064516	0.6451612903225806	2.7369632931439494
0.1935483870967742	0.6451612903225806	2.669499916048514
0.22580645161290322	0.6451612903225806	2.6085631909239884
0.25806451612903225	0.6451612903225806	2.5542399912124383
0.2903225806451613	0.6451612903225806	2.5066527152253117
0.3225806451612903	0.6451612903225806	2.4659762701639196
0.3548387096774194	0.6451612903225806	2.4324624307757787
0.3870967741935484	0.6451612903225806	2.4064709630022714
0.41935483870967744	0.6451612903225806	2.3884975375573876
0.45161290322580644	0.6451612903225806	2.379165406450484
0.4838709677419355	0.6451612903225806	2.379119911363751
0.5161290322580645	0.6451612903225806	2.3887973307185897
0.5483870967741935	0.6451612903225806	2.408197664515
0.5806451612903226	0.6451612903225806	2.4368846343315806
0.6129032258064516	0.6451612903225806	2.474212898486143
0.6451612903225806	0.6451612903225806	2.519559204969327
0.6774193548387096	0.6451612903225806	2.5724278830671454
0.7096774193548387	0.6451612903225806	2.632459166838215
0.7419354838709677	0.6451612903225806	2.6994012815350192
0.7741935483870968	0.6451612903225806	2.773079319956247
0.8064516129032258	0.6451612903225806	2.8533708837904497
0.8387096774193549	0.6451612903225806	2.9401890995955626
0.8709677419354839	0.6451612903225806	3.033471259153009
0.9032258064516129	0.6451612903225806	3.1138164609381787
0.9354838709677419	0.6451612903225806	3.168287062223459
0.967741935483871	0.6451612903225806	3.2291149947821842
1.0	0.6451612903225806	3.296280116617398
0.0	0.6774193548387096	3.058253595372192
0.03225806451612903	0.6774193548387096	2.99784595993621
0.06451612903225806	0.6774193548387096	2.9438130966964153
0.0967741935483871	0.6774193548387096	2.8961818464080005
0.12903225806451613	0.6774193548387096	2.8356316401162545
0.16129032258064516	0.6774193548387096	2.7622067415842975
0.1935483870967742	0.6774193548387096	2.6953198362130864
0.22580645161290322	0.6774193548387096	2.635047387791575
0.25806451612903225	0.6774193548387096	2.5814915016570987
0.2903225806451613	0.6774193548387096	2.5347895362496664
0.3225806451612903	0.6774193548387096	2.4951266453614007
0.3548387096774194	0.6774193548387096	2.462750463712307
0.3870967741935484	0.6774193548387096	2.437984013819606
0.41935483870967744	0.6774193548387096	2.421226437352089
0.45161290322580644	0.6774193548387096	2.4129225759054975
0.4838709677419355	0.6774193548387096	2.4134823599200845
0.5161290322580645	0.6774193548387096	2.423159779274923
0.5483870967741935	0.6774193548387096	2.441954833970014
0.5806451612903226	0.6774193548387096	2.4696135341262826
0.6129032258064516	0.6774193548387096	2.5057259493034763
0.6451612903225806	0.6774193548387096	2.5498472379058557
0.6774193548387096	0.6774193548387096	2.6015782582646265
0.7096774193548387	0.6774193548387096	2.66059598786257
0.7419354838709677	0.6774193548387096	2.7266527919796797
0.7741935483870968	0.6774193548387096	2.799563516823833
0.8064516129032258	0.6774193548387096	2.8791908039550216
0.8387096774193549	0.6774193548387096	2.9525293222294597
0.8709677419354839	0.6774193548387096	3.032405833664642
0.9032258064516129	0.6774193548387096	3.099407652859614
0.9354838709677419	0.6774193548387096	3.1534905160512543
0.967741935483871	0.6774193548387096	3.213974992194274
1.0	0.6774193548387096	3.2808342405334825
0.0	0.7096774193548387	3.0821799301421016
0.03225806451612903	0.7096774193548387	3.0221163923226806
0.06451612903225806	0.7096774193548387	2.968466725274153
0.0967741935483871	0.7096774193548387	2.9212638329405647
0.12903225806451613	0.7096774193548387	2.8676457800324195
0.16129032258064516	0.7096774193548387	2.794761581733654
0.1935483870967742	0.7096774193548387	2.728484285863612
0.22580645161290322	0.7096774193548387	2.6688993161628547
0.25806451612903225	0.7096774193548387	2.6161166572527716
0.2903225806451613	0.7096774193548387	2.570277852662944
0.3225806451612903	0.7096774193548387	2.5315637297980538
0.3548387096774194	0.7096774193548387	2.500201102322086
0.3870967741935484	0.7096774193548387	2.476464493982111
0.41935483870967744	0.7096774193548387	2.460665982464284
0.45161290322580644	0.7096774193548387	2.453124762223703
0.4838709677419355	0.7096774193548387	2.45411304607767
0.5161290322580645	0.7096774193548387	2.463790465432509
0.5483870967741935	0.7096774193548387	2.4821570202882195
0.5806451612903226	0.7096774193548387	2.5090530792384773
0.6129032258064516	0.7096774193548387	2.544206429465982
0.6451612903225806	0.7096774193548387	2.587297876515634
0.6774193548387096	0.7096774193548387	2.638015342701279
0.7096774193548387	0.7096774193548387	2.696084304275847
0.7419354838709677	0.7096774193548387	2.7548263346721265
0.7741935483870968	0.7096774193548387	2.814060606485435
0.8064516129032258	0.7096774193548387	2.880097189089418
0.8387096774193549	0.7096774193548387	2.952826097862687
0.8709677419354839	0.7096774193548387	3.0321619090646776
0.9032258064516129	0.7096774193548387	3.092231574876049
0.9354838709677419	0.7096774193548387	3.145886080112863
0.967741935483871	0.7096774193548387	3.205987360064616
1.0	0.7096774193548387	3.272502510787263
0.0	0.7419354838709677	3.113165679547034
0.03225806451612903	0.7419354838709677	3.053475369009756
0.06451612903225806	0.7419354838709677	3.0002376699042124
0.0967741935483871	0.7419354838709677	2.953490516051254
0.12903225806451613	0.7419354838709677	2.9068290513788377
0.16129032258064516	0.7419354838709677	2.8345047476157554
0.1935483870967742	0.7419354838709677	2.768847695912704
0.22580645161290322	0.7419354838709677	2.70994760952726
0.25806451612903225	0.7419354838709677	2.6579160526804086
0.2903225806451613	0.7419354838709677	2.612890850801159
0.3225806451612903	0.7419354838709677	2.5750398887538726
0.3548387096774194	0.7419354838709677	2.5445625718575995
0.3870967741935484	0.7419354838709677	2.5216860837863297
0.41935483870967744	0.7419354838709677	2.5066527152253117
0.45161290322580644	0.7419354838709677	2.499695321218556
0.4838709677419355	0.7419354838709677	2.501002130002487
0.5161290322580645	0.7419354838709677	2.5106795493573255
0.5483870967741935	0.7419354838709677	2.5287275792830726
0.5806451612903226	0.7419354838709677	2.5550398119995053
0.6129032258064516	0.7419354838709677	2.5894280192702
0.6451612903225806	0.7419354838709677	2.6316593460511477
0.6774193548387096	0.7419354838709677	2.6685882758506465
0.7096774193548387	0.7419354838709677	2.712890850801159
0.7419354838709677	0.7419354838709677	2.7643676655836336
0.7741935483870968	0.7419354838709677	2.8228508353337114
0.8064516129032258	0.7419354838709677	2.8882025346223807
0.8387096774193549	0.7419354838709677	2.9603111992286597
0.8709677419354839	0.7419354838709677	3.0390871158949664
0.9032258064516129	0.7419354838709677	3.0922001934706094
0.9354838709677419	0.7419354838709677	3.145398960226793
0.967741935483871	0.7419354838709677	3.205088272235562
1.0	0.7419354838709677	3.2712301956760665
0.0	0.7741935483870968	3.1511538789904137
0.03225806451612903	0.7741935483870968	3.0918573494969404
0.06451612903225806	0.7741935483870968	3.0390503330592393
0.0967741935483871	0.7741935483870968	2.9927745630555456
0.12903225806451613	0.7741935483870968	2.953080561409119
0.16129032258064516	0.7741935483870968	2.8813199472785094
0.1935483870967742	0.7741935483870968	2.816276801406577
0.22580645161290322	0.7741935483870968	2.7580412454137937
0.25806451612903225	0.7741935483870968	2.7067218030756477
0.2903225806451613	0.7741935483870968	2.662447703259629
0.3225806451612903	0.7741935483870968	2.6253699684367353
0.3548387096774194	0.7741935483870968	2.595659965117537
0.3870967741935484	0.7741935483870968	2.573503659114557
0.41935483870967744	0.7741935483870968	2.5590898542005074
0.45161290322580644	0.7741935483870968	2.552591824024608
0.4838709677419355	0.7741935483870968	2.5541443749593435
0.5161290322580645	0.7741935483870968	2.563821794314183
0.5483870967741935	0.7741935483870968	2.581624082089124
0.5806451612903226	0.7741935483870968	2.601025338071475
0.6129032258064516	0.7741935483870968	2.6218907558887503
0.6451612903225806	0.7741935483870968	2.6504986747949557
0.6774193548387096	0.7741935483870968	2.686660291017381
0.7096774193548387	0.7741935483870968	2.7301896387435
0.7419354838709677	0.7741935483870968	2.780915351462744
0.7741935483870968	0.7741935483870968	2.8386864067041158
0.8064516129032258	0.7741935483870968	2.903373575600125
0.8387096774193549	0.7741935483870968	2.974868334375284
0.8709677419354839	0.7741935483870968	3.0530805614091197
0.9032258064516129	0.7741935483870968	3.0992261759587723
0.9354838709677419	0.7741935483870968	3.151953558865691
0.967741935483871	0.7741935483870968	3.2112121882066176
1.0	0.7741935483870968	3.2769603306033166
0.0	0.8064516129032258	3.196087111260996
0.03225806451612903	0.8064516129032258	3.1371971959022646
0.06451612903225806	0.8064516129032258	3.0848307984369376
0.0967741935483871	0.8064516129032258	3.039032191733264
0.12903225806451613	0.8064516129032258	2.999854032567879
0.16129032258064516	0.8064516129032258	2.9351008688937026
0.1935483870967742	0.8064516129032258	2.8706534308630998
0.22580645161290322	0.8064516129032258	2.8130509949549634
0.25806451612903225	0.8064516129032258	2.7623960830094774
0.2903225806451613	0.8064516129032258	2.7188068665087735
0.3225806451612903	0.8064516129032258	2.682416610406634
0.3548387096774194	0.8064516129032258	2.6533708837904495
0.3870967741935484	0.8064516129032258	2.6318215813399624
0.41935483870967744	0.8064516129032258	2.617917108177951
0.45161290322580644	0.8064516129032258	2.6117889973756014
0.4838709677419355	0.8064516129032258	2.613536739152875
0.5161290322580645	0.8064516129032258	2.6103109327012626
0.5483870967741935	0.8064516129032258	2.615014803827214
0.5806451612903226	0.8064516129032258	2.6275945275327897
0.6129032258064516	0.8064516129032258	2.647950613598027
0.6451612903225806	0.8064516129032258	2.6759515289517397
0.6774193548387096	0.8064516129032258	2.7114488684711504
0.7096774193548387	0.8064516129032258	2.754290737476515
0.7419354838709677	0.8064516129032258	2.804331566880445
0.7741935483870968	0.8064516129032258	2.8614380917291573
0.8064516129032258	0.8064516129032258	2.925492140540518
0.8387096774193549	0.8064516129032258	2.9963911914743475
0.8709677419354839	0.8064516129032258	3.067595968051751
0.9032258064516129	0.8064516129032258	3.113225740120362
0.9354838709677419	0.8064516129032258	3.1654759597272606
0.967741935483871	0.8064516129032258	3.224293970095812
1.0	0.8064516129032258	3.2896354983577694
0.0	0.8387096774193549	3.247908950068845
0.03225806451612903	0.8387096774193549	3.189431804104586
0.06451612903225806	0.8387096774193549	3.137508622617638
0.0967741935483871	0.8387096774193549	3.0921850464291096
0.12903225806451613	0.8387096774193549	3.0535144415058895
0.16129032258064516	0.8387096774193549	2.9957526090283255
0.1935483870967742	0.8387096774193549	2.931875062442089
0.22580645161290322	0.8387096774193549	2.8748683343752828
0.25806451612903225	0.8387096774193549	2.8248273282609166
0.2903225806451613	0.8387096774193549	2.781858355927202
0.3225806451612903	0.8387096774193549	2.7460777093262334
0.3548387096774194	0.8387096774193549	2.7176084544342722
0.3870967741935484	0.8387096774193549	2.6965749875797442
0.41935483870967744	0.8387096774193549	2.676643607568317
0.45161290322580644	0.8387096774193549	2.657916052680408
0.4838709677419355	0.8387096774193549	2.6469192708872233
0.5161290322580645	0.8387096774193549	2.6436934644356107
0.5483870967741935	0.8387096774193549	2.6482386333255694
0.5806451612903226	0.8387096774193549	2.660514575310252
0.6129032258064516	0.8387096774193549	2.6804459553216797
0.6451612903225806	0.8387096774193549	2.7079310350794334
0.6774193548387096	0.8387096774193549	2.74285190287462
0.7096774193548387	0.8387096774193549	2.785084162378815
0.7419354838709677	0.8387096774193549	2.8345047476157554
0.7741935483870968	0.8387096774193549	2.8909973666333477
0.8064516129032258	0.8387096774193549	2.9544557076033793
0.8387096774193549	0.8387096774193549	3.024784867092842
0.8709677419354839	0.8387096774193549	3.088998312473632
0.9032258064516129	0.8387096774193549	3.134120530300078
0.9354838709677419	0.8387096774193549	3.185895719391831
0.967741935483871	0.8387096774193549	3.244270513782005
1.0	0.8387096774193549	3.30919927264949
0.0	0.8709677419354839	3.3065650525672132
0.03225806451612903	0.8709677419354839	3.248501259741402
0.06451612903225806	0.8709677419354839	3.197017993433931
0.0967741935483871	0.8709677419354839	3.1521612488529414
0.12903225806451613	0.8709677419354839	3.1139839411997965
0.16129032258064516	0.8709677419354839	3.0631918608607283
0.1935483870967742	0.8709677419354839	2.99985403256788
0.22580645161290322	0.8709677419354839	2.9434031420542803
0.25806451612903225	0.8709677419354839	2.8939258255723854
0.2903225806451613	0.8709677419354839	2.851516747774354
0.3225806451612903	0.8709677419354839	2.8162768014065764
0.3548387096774194	0.8709677419354839	2.775406743023976
0.3870967741935484	0.8709677419354839	2.7419122131557288
0.41935483870967744	0.8709677419354839	2.715887966271662
0.45161290322580644	0.8709677419354839	2.6974140575686993
0.4838709677419355	0.8709677419354839	2.686548801992644
0.5161290322580645	0.8709677419354839	2.683322995541031
0.5483870967741935	0.8709677419354839	2.6877366382138606
0.5806451612903226	0.8709677419354839	2.6997589340135972
0.6129032258064516	0.8709677419354839	2.7193315679944376
0.6451612903225806	0.8709677419354839	2.74637448495946
0.6774193548387096	0.8709677419354839	2.7807929304388344
0.7096774193548387	0.8709677419354839	2.8224844897098387
0.7419354838709677	0.8709677419354839	2.871345180411095
0.7741935483870968	0.8709677419354839	2.9272741097962167
0.8064516129032258	0.8709677419354839	2.990176613213041
0.8387096774193549	0.8709677419354839	3.0599660544091156
0.8709677419354839	0.8709677419354839	3.117209747651409
0.9032258064516129	0.8709677419354839	3.16183866820778
0.9354838709677419	0.8709677419354839	3.2131470256919945
0.967741935483871	0.8709677419354839	3.2710819049026925
1.0	0.8709677419354839	3.3355973106317283
0.0	0.9032258064516129	3.3720039231550136
0.03225806451612903	0.9032258064516129	3.314349574032974
0.06451612903225806	0.9032258064516129	3.263298363310196
0.0967741935483871	0.9032258064516129	3.2188958144742843
0.12903225806451613	0.9032258064516129	3.1811935069174577
0.16129032258064516	0.9032258064516129	3.137346336751691
0.1935483870967742	0.9032258064516129	3.074516062701007
0.22580645161290322	0.9032258064516129	3.0185810146684493
0.25806451612903225	0.9032258064516129	2.9631679354060934
0.2903225806451613	0.9032258064516129	2.9083606071341137
0.3225806451612903	0.9032258064516129	2.8606979754402584
0.3548387096774194	0.9032258064516129	2.820268073841404
0.3870967741935484	0.9032258064516129	2.7871557776057037
0.41935483870967744	0.9032258064516129	2.7614380917291577
0.45161290322580644	0.9032258064516129	2.7431789946266596
0.4838709677419355	0.9032258064516129	2.7324244932877737
0.5161290322580645	0.9032258064516129	2.7291986868361606
0.5483870967741935	0.9032258064516129	2.7335015752718204
0.5806451612903226	0.9032258064516129	2.7453090594710927
0.6129032258064516	0.9032258064516129	2.764575132444413
0.6451612903225806	0.9032258064516129	2.7912358157768877
0.6774193548387096	0.9032258064516129	2.8252141044725163
0.7096774193548387	0.9032258064516129	2.866425123263146
0.7419354838709677	0.9032258064516129	2.9147808386318994
0.7741935483870968	0.9032258064516129	2.9701939178942554
0.8064516129032258	0.9032258064516129	3.0325805788300384
0.8387096774193549	0.9032258064516129	3.101862465783949
0.8709677419354839	0.9032258064516129	3.1521612488529422
0.9032258064516129	0.9032258064516129	3.1963151693129945
0.9354838709677419	0.9032258064516129	3.2471693310521315
0.967741935483871	0.9032258064516129	3.3046721546781357
1.0	0.9032258064516129	3.368778116703401
0.0	0.9354838709677419	3.444177392572284
0.03225806451612903	0.9354838709677419	3.3869250756716585
0.06451612903225806	0.9354838709677419	3.336294680464693
0.0967741935483871	0.9354838709677419	3.292330621374712
0.12903225806451613	0.9354838709677419	3.255082509562962
0.16129032258064516	0.9354838709677419	3.21815378390796
0.1935483870967742	0.9354838709677419	3.14289531456597
0.22580645161290322	0.9354838709677419	3.074534204026981
0.25806451612903225	0.9354838709677419	3.013140895710664
0.2903225806451613	0.9354838709677419	2.9587893059193138
0.3225806451612903	0.9354838709677419	2.911555032180286
0.3548387096774194	0.9354838709677419	2.871512868675072
0.3870967741935484	0.9354838709677419	2.838733660827482
0.41935483870967744	0.9354838709677419	2.8132806642820634
0.45161290322580644	0.9354838709677419	2.795205727847757
0.4838709677419355	0.9354838709677419	2.784545753730122
0.5161290322580645	0.9354838709677419	2.7813199472785093
0.5483870967741935	0.9354838709677419	2.7855283084929185
0.5806451612903226	0.9354838709677419	2.7971516320239984
0.6129032258064516	0.9354838709677419	2.816153015666192
0.6451612903225806	0.9354838709677419	2.8424806106105556
0.6774193548387096	0.9354838709677419	2.876071161212544
0.7096774193548387	0.9354838709677419	2.9168538220483464
0.7419354838709677	0.9354838709677419	2.9647537989364703
0.7741935483870968	0.9354838709677419	3.0196954943495613
0.8064516129032258	0.9354838709677419	3.081604991985324
0.8387096774193549	0.9354838709677419	3.1504118484240884
0.8709677419354839	0.9354838709677419	3.193792186982318
0.9032258064516129	0.9354838709677419	3.2374919116972936
0.9354838709677419	0.9354838709677419	3.2879075836905
0.967741935483871	0.9354838709677419	3.3449895918006907
1.0	0.9354838709677419	3.4086935216045413
0.0	0.967741935483871	3.523040865546579
0.03225806451612903	0.967741935483871	3.466180539171023
0.06451612903225806	0.967741935483871	3.4159573337361744
0.0967741935483871	0.967741935483871	3.36596247725878
0.12903225806451613	0.967741935483871	3.316243195225273
0.16129032258064516	0.967741935483871	3.273302771846521
0.1935483870967742	0.967741935483871	3.198487518482909
0.22580645161290322	0.967741935483871	3.130567026916295
0.25806451612903225	0.967741935483871	3.0696044012678203
0.2903225806451613	0.967741935483871	3.0156647794194544
0.3225806451612903	0.967741935483871	2.9688137018716936
0.3548387096774194	0.967741935483871	2.929114994782185
0.3870967741935484	0.967741935483871	2.8966282261162672
0.41935483870967744	0.967741935483871	2.8714058834840936
0.45161290322580644	0.967741935483871	2.8534905160512545
0.4838709677419355	0.967741935483871	2.8429121550389986
0.5161290322580645	0.967741935483871	2.8396863485873856
0.5483870967741935	0.967741935483871	2.8438130966964157
0.5806451612903226	0.967741935483871	2.855276851226029
0.6129032258064516	0.967741935483871	2.8740475809549766
0.6451612903225806	0.967741935483871	2.9000827367176685
0.6774193548387096	0.967741935483871	2.933329830903952
0.7096774193548387	0.967741935483871	2.9737292955484866
0.7419354838709677	0.967741935483871	3.0212173044936264
0.7741935483870968	0.967741935483871	3.075728317238876
0.8064516129032258	0.967741935483871	3.137197195902264
0.8387096774193549	0.967741935483871	3.2055608363626504
0.8709677419354839	0.967741935483871	3.2420496468381765
0.9032258064516129	0.967741935483871	3.285317315968458
0.9354838709677419	0.967741935483871	3.3353121724458528
0.967741935483871	0.967741935483871	3.391986990783926
1.0	0.967741935483871	3.455298930062708
0.0	1.0	3.6085533905932743
0.03225806451612903	1.0	3.539169897804644
0.06451612903225806	1.0	3.4764354570884124
0.0967741935483871	1.0	3.4203910199292067
0.12903225806451613	1.0	3.3710811815994703
0.16129032258064516	1.0	3.3285541113591677
0.1935483870967742	1.0	3.260603240293253
0.22580645161290322	1.0	3.19308936286138
0.25806451612903225	1.0	3.1325205182567113
0.2903225806451613	1.0	3.078954123690489
0.3225806451612903	1.0	3.0324471437592893
0.3548387096774194	1.0	2.9930543101657845
0.3870967741935484	1.0	2.960826069742035
0.41935483870967744	1.0	2.935806385281652
0.45161290322580644	1.0	2.918030570538148
0.4838709677419355	1.0	2.907523379291048
0.5161290322580645	1.0	2.9042975728394356
0.5483870967741935	1.0	2.9083531511833094
0.5806451612903226	1.0	2.9196773530235873
0.6129032258064516	1.0	2.938245424580745
0.6451612903225806	1.0	2.964022052101268
0.6774193548387096	1.0	2.9969632727915467
0.7096774193548387	1.0	3.037018639819521
0.7419354838709677	1.0	3.0841334214825182
0.7741935483870968	1.0	3.1382506531839613
0.8064516129032258	1.0	3.199312917712608
0.8387096774193549	1.0	3.2608121758752966
0.8709677419354839	1.0	3.296887633212374
0.9032258064516129	1.0	3.3397458586388846
0.9354838709677419	1.0	3.3893386828948637
0.967741935483871	1.0	3.445621510707869
1.0	1.0	3.508553390593274


==> res/cube/F5.csv <==
u	v	value
0.0	0.0	6.645569415042095
0.03225806451612903	0.0	6.637288127402048
0.06451612903225806	0.0	6.635552108437
0.0967741935483871	0.0	6.614560326675564
0.12903225806451613	0.0	6.583995381315134
0.16129032258064516	0.0	6.559991216510186
0.1935483870967742	0.0	6.542552448964854
0.22580645161290322	0.0	6.531683373660256
0.25806451612903225	0.0	6.527387938363166
0.2903225806451613	0.0	6.5296697195018165
0.3225806451612903	0.0	6.538531899733065
0.3548387096774194	0.0	6.553977247514549
0.3870967741935484	0.0	6.576008098977284
0.41935483870967744	0.0	6.60462634236863
0.45161290322580644	0.0	6.639833405302906
0.4838709677419355	0.0	6.681630245018061
0.5161290322580645	0.0	6.730017341792255
0.5483870967741935	0.0	6.784994695625486
0.5806451612903226	0.0	6.846561826239597
0.6129032258064516	0.0	6.914717776396638
0.6451612903225806	0.0	6.98946111848229
0.6774193548387096	0.0	7.0578867384427415
0.7096774193548387	0.0	7.107089074340526
0.7419354838709677	0.0	7.146742777072843
0.7741935483870968	0.0	7.13490918011187
0.8064516129032258	0.0	7.116745997351951
0.8387096774193549	0.0	7.105152506832766
0.8709677419354839	0.0	7.100124413573198
0.9032258064516129	0.0	7.101657100869112
0.9354838709677419	0.0	7.109745656824097
0.967741935483871	0.0	7.124384901595597
1.0	0.0	7.145569415042094
0.0	0.03225806451612903	6.511481675789145
0.03225806451612903	0.03225806451612903	6.6074349506701555
0.06451612903225806	0.03225806451612903	6.6122405231611205
0.0967741935483871	0.03225806451612903	6.594559526321597
0.12903225806451613	0.03225806451612903	6.570525888932172
0.16129032258064516	0.03225806451612903	6.553047475166729
0.1935483870967742	0.03225806451612903	6.542128640350196
0.22580645161290322	0.03225806451612903	6.531321819687384
0.25806451612903225	0.03225806451612903	6.527082343797883
0.2903225806451613	0.03225806451612903	6.529413578119484
0.3225806451612903	0.03225806451612903	6.538318515496695
0.3548387096774194	0.03225806451612903	6.553799757712026
0.3870967741935484	0.03225806451612903	6.5758594991205115
0.41935483870967744	0.03225806451612903	6.6044995126218184
0.45161290322580644	0.03225806451612903	6.639721138175521
0.4838709677419355	0.03225806451612903	6.681525274031055
0.5161290322580645	0.03225806451612903	6.729912370805249
0.5483870967741935	0.03225806451612903	6.7848824284981015
0.5806451612903226	0.03225806451612903	6.8464349964927855
0.6129032258064516	0.03225806451612903	6.9145691765398665
0.6451612903225806	0.03225806451612903	6.989283628679769
0.6774193548387096	0.03225806451612903	7.070576580012825
0.7096774193548387	0.03225806451612903	7.145542610377548
0.7419354838709677	0.03225806451612903	7.1819210534753015
0.7741935483870968	0.03225806451612903	7.157128271300288
0.8064516129032258	0.03225806451612903	7.138902833898582
0.8387096774193549	0.03225806451612903	7.127241023553828
0.8709677419354839	0.03225806451612903	7.12213879215798
0.9032258064516129	0.03225806451612903	7.123591784386112
0.9354838709677419	0.03225806451612903	7.131595361870797
0.967741935483871	0.03225806451612903	7.146144628089509
1.0	0.03225806451612903	7.056642966111726
0.0	0.06451612903225806	6.3839392052111945
0.03225806451612903	0.06451612903225806	6.479982458644991
0.06451612903225806	0.06451612903225806	6.58229362886035
0.0967741935483871	0.06451612903225806	6.561468659755204
0.12903225806451613	0.06451612903225806	6.537511721681643
0.16129032258064516	0.06451612903225806	6.520104618209749
0.1935483870967742	0.06451612903225806	6.509251462201245
0.22580645161290322	0.06451612903225806	6.504956073105963
0.25806451612903225	0.06451612903225806	6.507221955860454
0.2903225806451613	0.06451612903225806	6.516052280997793
0.3225806451612903	0.06451612903225806	6.531449866218187
0.3548387096774194	0.06451612903225806	6.553417159660112
0.3870967741935484	0.06451612903225806	6.581956225096443
0.41935483870967744	0.06451612903225806	6.61061711635636
0.45161290322580644	0.06451612903225806	6.645852705667762
0.4838709677419355	0.06451612903225806	6.687663837036651
0.5161290322580645	0.06451612903225806	6.736050933810845
0.5483870967741935	0.06451612903225806	6.791013995990342
0.5806451612903226	0.06451612903225806	6.852552600227326
0.6129032258064516	0.06451612903225806	6.920665902515797
0.6451612903225806	0.06451612903225806	6.9953526435310796
0.6774193548387096	0.06451612903225806	7.037901479121413
0.7096774193548387	0.06451612903225806	7.074116797126827
0.7419354838709677	0.06451612903225806	7.116899375215293
0.7741935483870968	0.06451612903225806	7.13398833117048
0.8064516129032258	0.06451612903225806	7.154412752523829
0.8387096774193549	0.06451612903225806	7.1555884891774895
0.8709677419354839	0.06451612903225806	7.150414947488095
0.9032258064516129	0.06451612903225806	7.151791240400366
0.9354838709677419	0.06451612903225806	7.159712983699059
0.967741935483871	0.06451612903225806	7.063853426386926
1.0	0.06451612903225806	6.9742617858563545
0.0	0.0967741935483871	6.2629474234497575
0.03225806451612903	0.0967741935483871	6.3590756553538546
0.06451612903225806	0.0967741935483871	6.461468659755204
0.0967741935483871	0.0967741935483871	6.534641355826084
0.12903225806451613	0.0967741935483871	6.510758281717854
0.16129032258064516	0.0967741935483871	6.4934198151869245
0.1935483870967742	0.0967741935483871	6.4826298439091286
0.22580645161290322	0.0967741935483871	6.47839197527425
0.25806451612903225	0.0967741935483871	6.480709517143555
0.2903225806451613	0.0967741935483871	6.489585459744776
0.3225806451612903	0.0967741935483871	6.50502245892426
0.3548387096774194	0.0967741935483871	6.527022820966506
0.3870967741935484	0.0967741935483871	6.555588489177492
0.41935483870967744	0.0967741935483871	6.590721032409853
0.45161290322580644	0.0967741935483871	6.632421635685423
0.4838709677419355	0.0967741935483871	6.680691093044525
0.5161290322580645	0.0967741935483871	6.735529802721944
0.5483870967741935	0.0967741935483871	6.796937764717681
0.5806451612903226	0.0967741935483871	6.864914580796949
0.6129032258064516	0.0967741935483871	6.92010461820975
0.6451612903225806	0.0967741935483871	6.943151853224571
0.6774193548387096	0.0967741935483871	6.972764394408132
0.7096774193548387	0.0967741935483871	7.008940298454455
0.7419354838709677	0.0967741935483871	7.051677259079041
0.7741935483870968	0.0967741935483871	7.078391975274252
0.8064516129032258	0.0967741935483871	7.098758876167193
0.8387096774193549	0.0967741935483871	7.125677879703054
0.8709677419354839	0.0967741935483871	7.159145378492049
0.9032258064516129	0.0967741935483871	7.186254259051889
0.9354838709677419	0.0967741935483871	7.084049304916496
0.967741935483871	0.0967741935483871	6.988107913418371
1.0	0.0967741935483871	6.898431294417499
0.0	0.12903225806451613	6.148511510347393
0.03225806451612903	0.12903225806451613	6.2447194373192705
0.06451612903225806	0.12903225806451613	6.347189141036482
0.0967741935483871	0.12903225806451613	6.41720989462108
0.12903225806451613	0.12903225806451613	6.490264597377596
0.16129032258064516	0.12903225806451613	6.47299223819682
0.1935483870967742	0.12903225806451613	6.4622630940602575
0.22580645161290322	0.12903225806451613	6.458080575444641
0.25806451612903225	0.12903225806451613	6.460447807438987
0.2903225806451613	0.12903225806451613	6.469367613238563
0.3225806451612903	0.12903225806451613	6.484842498899691
0.3548387096774194	0.12903225806451613	6.506874639540186
0.3870967741935484	0.12903225806451613	6.535465867157667
0.41935483870967744	0.12903225806451613	6.570617660221478
0.45161290322580644	0.12903225806451613	6.612331135174074
0.4838709677419355	0.12903225806451613	6.660607039954652
0.5161290322580645	0.12903225806451613	6.715445749632071
0.5483870967741935	0.12903225806451613	6.776847264206333
0.5806451612903226	0.12903225806451613	6.806101531189221
0.6129032258064516	0.12903225806451613	6.829014254254441
0.6451612903225806	0.12903225806451613	6.858487542765992
0.6774193548387096	0.12903225806451613	6.894519918254529
0.7096774193548387	0.12903225806451613	6.937109548722435
0.7419354838709677	0.12903225806451613	6.986254259051892
0.7741935483870968	0.12903225806451613	7.029048317380126
0.8064516129032258	0.12903225806451613	7.049359868253807
0.8387096774193549	0.12903225806451613	7.076218044648433
0.8709677419354839	0.12903225806451613	7.109619436087275
0.9032258064516129	0.12903225806451613	7.091403443008178
0.9354838709677419	0.12903225806451613	7.014931076520353
0.967741935483871	0.12903225806451613	6.918912985706368
1.0	0.12903225806451613	6.829156671637714
0.0	0.16129032258064516	6.0406363778005066
0.03225806451612903	0.16129032258064516	6.136918442908666
0.06451612903225806	0.16129032258064516	6.239459456919426
0.0967741935483871	0.16129032258064516	6.306323040993375
0.12903225806451613	0.16129032258064516	6.379443851100047
0.16129032258064516	0.16129032258064516	6.458821120305004
0.1935483870967742	0.16129032258064516	6.448150572645289
0.22580645161290322	0.16129032258064516	6.4440213522352074
0.25806451612903225	0.16129032258064516	6.4464364144382245
0.2903225806451613	0.16129032258064516	6.455398427503876
0.3225806451612903	0.16129032258064516	6.470909758667919
0.3548387096774194	0.16129032258064516	6.492972461586781
0.3870967741935484	0.16129032258064516	6.521588265257627
0.41935483870967744	0.16129032258064516	6.556758564560665
0.45161290322580644	0.16129032258064516	6.598484412542593
0.4838709677419355	0.16129032258064516	6.646766514539774
0.5161290322580645	0.16129032258064516	6.688701998410741
0.5483870967741935	0.16129032258064516	6.698484412542592
0.5806451612903226	0.16129032258064516	6.714823080689698
0.6129032258064516	0.16129032258064516	6.73771729751569
0.6451612903225806	0.16129032258064516	6.767166009973877
0.6774193548387096	0.16129032258064516	6.803167823184049
0.7096774193548387	0.16129032258064516	6.845721008149038
0.7419354838709677	0.16129032258064516	6.89482351121242
0.7741935483870968	0.16129032258064516	6.947247158686821
0.8064516129032258	0.16129032258064516	6.973957024258192
0.8387096774193549	0.16129032258064516	7.007208217079199
0.8709677419354839	0.16129032258064516	6.989121270454886
0.9032258064516129	0.16129032258064516	6.97729078292886
0.9354838709677419	0.16129032258064516	6.945911069822651
0.967741935483871	0.16129032258064516	6.856273281618342
1.0	0.16129032258064516	6.7664428294134105
0.0	0.1935483870967742	5.939326642513241
0.03225806451612903	0.1935483870967742	6.035677027446969
0.06451612903225806	0.1935483870967742	6.135057913814148
0.0967741935483871	0.1935483870967742	6.201984682618805
0.12903225806451613	0.1935483870967742	6.275166319866708
0.16129032258064516	0.1935483870967742	6.354602185548513
0.1935483870967742	0.1935483870967742	6.440291686408787
0.22580645161290322	0.1935483870967742	6.436213822669754
0.25806451612903225	0.1935483870967742	6.438674956430136
0.2903225806451613	0.1935483870967742	6.447677612017884
0.3225806451612903	0.1935483870967742	6.463224027839321
0.3548387096774194	0.1935483870967742	6.4853161449184595
0.3870967741935484	0.1935483870967742	6.513955596802009
0.41935483870967744	0.1935483870967742	6.549143700950166
0.45161290322580644	0.1935483870967742	6.5908814517175225
0.4838709677419355	0.1935483870967742	6.600459837591155
0.5161290322580645	0.1935483870967742	6.603685644042769
0.5483870967741935	0.1935483870967742	6.613462096878813
0.5806451612903226	0.1935483870967742	6.629788862240488
0.6129032258064516	0.1935483870967742	6.652665274221363
0.6451612903225806	0.1935483870967742	6.682090338466846
0.6774193548387096	0.1935483870967742	6.71806273751674
0.7096774193548387	0.1935483870967742	6.760580837824336
0.7419354838709677	0.1935483870967742	6.8096426983656215
0.7741935483870968	0.1935483870967742	6.865246080734271
0.8064516129032258	0.1935483870967742	6.898356202537819
0.8387096774193549	0.1935483870967742	6.873957024258192
0.8709677419354839	0.1935483870967742	6.8558114811570325
0.9032258064516129	0.1935483870967742	6.843920166489774
0.9354838709677419	0.1935483870967742	6.838283720265762
0.967741935483871	0.1935483870967742	6.761483479059873
1.0	0.1935483870967742	6.6780363199325965
0.0	0.22580645161290322	5.844586599466708
0.03225806451612903	0.22580645161290322	5.940999239042223
0.06451612903225806	0.22580645161290322	6.037214137622093
0.0967741935483871	0.22580645161290322	6.104198426887155
0.12903225806451613	0.22580645161290322	6.177435414154319
0.16129032258064516	0.22580645161290322	6.256924578041658
0.1935483870967742	0.22580645161290322	6.342665435572979
0.22580645161290322	0.22580645161290322	6.434657538727949
0.25806451612903225	0.22580645161290322	6.437163079528351
0.2903225806451613	0.22580645161290322	6.446204897568665
0.3225806451612903	0.22580645161290322	6.4617851115406255
0.3548387096774194	0.22580645161290322	6.483905557881227
0.3870967741935484	0.22580645161290322	6.512567781559971
0.41935483870967744	0.22580645161290322	6.534869802422268
0.45161290322580644	0.22580645161290322	6.525006108793683
0.4838709677419355	0.22580645161290322	6.521687007453192
0.5161290322580645	0.22580645161290322	6.524912813904805
0.5483870967741935	0.22580645161290322	6.534683528148522
0.5806451612903226	0.22580645161290322	6.550998834680332
0.6129032258064516	0.22580645161290322	6.5738581041406166
0.6451612903225806	0.22580645161290322	6.603260396590905
0.6774193548387096	0.22580645161290322	6.639204466379335
0.7096774193548387	0.22580645161290322	6.681688768536407
0.7419354838709677	0.22580645161290322	6.730711466625126
0.7741935483870968	0.22580645161290322	6.786270441953758
0.8064516129032258	0.22580645161290322	6.771697693637497
0.8387096774193549	0.22580645161290322	6.747247158686821
0.8709677419354839	0.22580645161290322	6.729048317380126
0.9032258064516129	0.22580645161290322	6.717101652693608
0.9354838709677419	0.22580645161290322	6.711407686009189
0.967741935483871	0.22580645161290322	6.673257303558352
1.0	0.22580645161290322	6.5897478897892885
0.0	0.25806451612903225	5.756420196427683
0.03225806451612903	0.25806451612903225	5.852888795410786
0.06451612903225806	0.25806451612903225	5.945931633279809
0.0967741935483871	0.25806451612903225	6.012967581659683
0.12903225806451613	0.25806451612903225	6.0862542590518895
0.16129032258064516	0.25806451612903225	6.165791253147901
0.1935483870967742	0.25806451612903225	6.251578182236589
0.22580645161290322	0.25806451612903225	6.343614692431577
0.25806451612903225	0.25806451612903225	6.4419004551932915
0.2903225806451613	0.25806451612903225	6.450980034343267
0.3225806451612903	0.25806451612903225	6.4665928290139965
0.3548387096774194	0.25806451612903225	6.488740578398821
0.3870967741935484	0.25806451612903225	6.478715067738414
0.41935483870967744	0.25806451612903225	6.462323927602673
0.45161290322580644	0.25806451612903225	6.452471273214472
0.4838709677419355	0.25806451612903225	6.449157700011129
0.5161290322580645	0.25806451612903225	6.452383506462741
0.5483870967741935	0.25806451612903225	6.4621486925693095
0.5806451612903226	0.25806451612903225	6.478452959860738
0.6129032258064516	0.25806451612903225	6.5012957128997035
0.6451612903225806	0.25806451612903225	6.530676062269788
0.6774193548387096	0.25806451612903225	6.566592829013999
0.7096774193548387	0.25806451612903225	6.609044550472301
0.7419354838709677	0.25806451612903225	6.658029487451357
0.7741935483870968	0.25806451612903225	6.65651791823803
0.8064516129032258	0.25806451612903225	6.651578182236589
0.8387096774193549	0.25806451612903225	6.627081575728548
0.8709677419354839	0.25806451612903225	6.608834904213181
0.9032258064516129	0.25806451612903225	6.596838549401621
0.9354838709677419	0.25806451612903225	6.591092923602391
0.967741935483871	0.25806451612903225	6.591598472830141
1.0	0.25806451612903225	6.508033099653488
0.0	0.2903225806451613	5.6748310098243975
0.03225806451612903	0.2903225806451613	5.771349061990452
0.06451612903225806	0.2903225806451613	5.861213571320374
0.0967741935483871	0.2903225806451613	5.928295137164131
0.12903225806451613	0.2903225806451613	6.001625677754691
0.16129032258064516	0.2903225806451613	6.08120487911678
0.1935483870967742	0.2903225806451613	6.167032450727562
0.22580645161290322	0.2903225806451613	6.259108123375117
0.25806451612903225	0.2903225806451613	6.357431647246492
0.2903225806451613	0.2903225806451613	6.462002790217281
0.3225806451612903	0.2903225806451613	6.464743786558386
0.3548387096774194	0.2903225806451613	6.435304964086454
0.3870967741935484	0.2903225806451613	6.4123973862963135
0.41935483870967744	0.2903225806451613	6.396022170117369
0.45161290322580644	0.2903225806451613	6.386180157996319
0.4838709677419355	0.2903225806451613	6.382871913841412
0.5161290322580645	0.2903225806451613	6.386097720293026
0.5483870967741935	0.2903225806451613	6.395857577351157
0.5806451612903226	0.2903225806451613	6.412151202375434
0.6129032258064516	0.2903225806451613	6.434978031457602
0.6451612903225806	0.2903225806451613	6.46433722215097
0.6774193548387096	0.2903225806451613	6.500227657526128
0.7096774193548387	0.2903225806451613	6.542647951507605
0.7419354838709677	0.2903225806451613	6.534851002085203
0.7741935483870968	0.2903225806451613	6.533301671762214
0.8064516129032258	0.2903225806451613	6.5380001926630475
0.8387096774193549	0.2903225806451613	6.513462943632908
0.8709677419354839	0.2903225806451613	6.495174064851469
0.9032258064516129	0.2903225806451613	6.483133846841551
0.9354838709677419	0.2903225806451613	6.47734260357844
0.967741935483871	0.2903225806451613	6.477800674893677
1.0	0.2903225806451613	6.4328955259534295
0.0	0.3225806451612903	5.59982222231371
0.03225806451612903	0.3225806451612903	5.696383031625728
0.06451612903225806	0.3225806451612903	5.783062769443994
0.0967741935483871	0.3225806451612903	5.850183749246841
0.12903225806451613	0.3225806451612903	5.923552176319045
0.16129032258064516	0.3225806451612903	6.003167823184048
0.1935483870967742	0.3225806451612903	6.089030479452224
0.22580645161290322	0.3225806451612903	6.181139950250302
0.25806451612903225	0.3225806451612903	6.279496054820449
0.2903225806451613	0.3225806451612903	6.3711953994616115
0.3225806451612903	0.3225806451612903	6.404624924795076
0.3548387096774194	0.3225806451612903	6.3752115127767786
0.3870967741935484	0.3225806451612903	6.352324350475629
0.41935483870967744	0.3225806451612903	6.335964497060373
0.45161290322580644	0.3225806451612903	6.326132751253862
0.4838709677419355	0.3225806451612903	6.322829647621262
0.5161290322580645	0.3225806451612903	6.326055454072874
0.5483870967741935	0.3225806451612903	6.3358101706087
0.5806451612903226	0.3225806451612903	6.352093529318437
0.6129032258064516	0.3225806451612903	6.374904995636919
0.6451612903225806	0.3225806451612903	6.404243770841294
0.6774193548387096	0.3225806451612903	6.440108795762817
0.7096774193548387	0.3225806451612903	6.426034109139032
0.7419354838709677	0.3225806451612903	6.418205732239805
0.7741935483870968	0.3225806451612903	6.416623821218046
0.8064516129032258	0.3225806451612903	6.421288543968354
0.8387096774193549	0.3225806451612903	6.406393629635662
0.8709677419354839	0.3225806451612903	6.388068305351304
0.9032258064516129	0.3225806451612903	6.3759902008597455
0.9354838709677419	0.3225806451612903	6.370159543637543
0.967741935483871	0.3225806451612903	6.370576580012825
1.0	0.3225806451612903	6.3643383513459675
0.0	0.3548387096774194	5.531396602353258
0.03225806451612903	0.3548387096774194	5.627993306099123
0.06451612903225806	0.3548387096774194	5.711481675789145
0.0967741935483871	0.3548387096774194	5.778635724192312
0.12903225806451613	0.3548387096774194	5.852035929862765
0.16129032258064516	0.3548387096774194	5.931682139006134
0.1935483870967742	0.3548387096774194	6.017574209434587
0.22580645161290322	0.3548387096774194	6.10971200949413
0.25806451612903225	0.3548387096774194	6.208095417108497
0.2903225806451613	0.3548387096774194	6.248208189892905
0.3225806451612903	0.3548387096774194	6.281663125680003
0.3548387096774194	0.3548387096774194	6.321363352156962
0.3870967741935484	0.3548387096774194	6.298495900542136
0.41935483870967744	0.3548387096774194	6.2821508778092126
0.45161290322580644	0.3548387096774194	6.272329041927821
0.4838709677419355	0.3548387096774194	6.269030900119906
0.5161290322580645	0.3548387096774194	6.272256706571517
0.5483870967741935	0.3548387096774194	6.282006461282659
0.5806451612903226	0.3548387096774194	6.298279910067277
0.6129032258064516	0.3548387096774194	6.321076545703425
0.6451612903225806	0.3548387096774194	6.3503956102214785
0.6774193548387096	0.3548387096774194	6.330050222454198
0.7096774193548387	0.3548387096774194	6.3159501253767765
0.7419354838709677	0.3548387096774194	6.308095417108498
0.7741935483870968	0.3548387096774194	6.306486203042517
0.8064516129032258	0.3548387096774194	6.311122596531362
0.8387096774193549	0.3548387096774194	6.3058756873932325
0.8709677419354839	0.3548387096774194	6.287519800830508
0.9032258064516129	0.3548387096774194	6.275409917740699
0.9354838709677419	0.3548387096774194	6.269546191918177
0.967741935483871	0.3548387096774194	6.269928789970092
1.0	0.3548387096774194	6.276557892675839
0.0	0.3870967741935484	5.469556486074058
0.03225806451612903	0.3870967741935484	5.566182079765673
0.06451612903225806	0.3870967741935484	5.6464723541287
0.0967741935483871	0.3870967741935484	5.713653005306523
0.12903225806451613	0.3870967741935484	5.787078770383473
0.16129032258064516	0.3870967741935484	5.866749555580205
0.1935483870967742	0.3870967741935484	5.952665274221363
0.22580645161290322	0.3870967741935484	6.044825846076099
0.25806451612903225	0.3870967741935484	6.104521519351316
0.2903225806451613	0.3870967741935484	6.131752225005988
0.3225806451612903	0.3870967741935484	6.1652275762820805
0.3548387096774194	0.3870967741935484	6.2049475134453616
0.3870967741935484	0.3870967741935484	6.250911980827124
0.41935483870967744	0.3870967741935484	6.234581283830322
0.45161290322580644	0.3870967741935484	6.224769019714463
0.4838709677419355	0.3870967741935484	6.221475670190721
0.5161290322580645	0.3870967741935484	6.224701476642333
0.5483870967741935	0.3870967741935484	6.234446439069301
0.5806451612903226	0.3870967741935484	6.250710316088386
0.6129032258064516	0.3870967741935484	6.273492625988414
0.6451612903225806	0.3870967741935484	6.2468829973163285
0.6774193548387096	0.3870967741935484	6.226517898862726
0.7096774193548387	0.3870967741935484	6.212397386296312
0.7419354838709677	0.3870967741935484	6.204521519351316
0.7741935483870968	0.3870967741935484	6.202890362205133
0.8064516129032258	0.3870967741935484	6.207503983898784
0.8387096774193549	0.3870967741935484	6.211910845902787
0.8709677419354839	0.3870967741935484	6.1935303832867
0.9032258064516129	0.3870967741935484	6.181394940790396
0.9354838709677419	0.3870967741935484	6.175504612193217
0.967741935483871	0.3870967741935484	6.17585949912051
1.0	0.3870967741935484	6.18245971188051
0.0	0.41935483870967744	5.414303761723469
0.03225806451612903	0.41935483870967744	5.510951125525044
0.06451612903225806	0.41935483870967744	5.5880364711950685
0.0967741935483871	0.41935483870967744	5.65523716144211
0.12903225806451613	0.41935483870967744	5.7286821763505085
0.16129032258064516	0.41935483870967744	5.80837146778647
0.1935483870967742	0.41935483870967744	5.8943049912727465
0.22580645161290322	0.41935483870967744	5.9735794798416215
0.25806451612903225	0.41935483870967744	5.994581992118801
0.2903225806451613	0.41935483870967744	6.021828621730273
0.3225806451612903	0.41935483870967744	6.05531933577005
0.3548387096774194	0.41935483870967744	6.095054103615665
0.3870967741935484	0.41935483870967744	6.141032896733547
0.41935483870967744	0.41935483870967744	6.193255688503978
0.45161290322580644	0.41935483870967744	6.183452675002169
0.4838709677419355	0.41935483870967744	6.1801639567641615
0.5161290322580645	0.41935483870967744	6.183389763215774
0.5483870967741935	0.41935483870967744	6.193130094357008
0.5806451612903226	0.41935483870967744	6.209384720762043
0.6129032258064516	0.41935483870967744	6.1765167677012895
0.6451612903225806	0.41935483870967744	6.149892813293083
0.6774193548387096	0.41935483870967744	6.129512884157146
0.7096774193548387	0.41935483870967744	6.115377008827047
0.7419354838709677	0.41935483870967744	6.107485217925254
0.7741935483870968	0.41935483870967744	6.105837544357751
0.8064516129032258	0.41935483870967744	6.110434023530812
0.8387096774193549	0.41935483870967744	6.121274693592922
0.8709677419354839	0.41935483870967744	6.1061015311892195
0.9032258064516129	0.41935483870967744	6.093946838861466
0.9354838709677419	0.41935483870967744	6.0880364711950685
0.967741935483871	0.41935483870967744	6.088370480363754
1.0	0.41935483870967744	6.09494892301379
0.0	0.45161290322580644	5.365639856915809
0.03225806451612903	0.45161290322580644	5.4623017833368115
0.06451612903225806	0.45161290322580644	5.536175286312923
0.0967741935483871	0.45161290322580644	5.603389377620907
0.12903225806451613	0.45161290322580644	5.676847264206332
0.16129032258064516	0.45161290322580644	5.756548928671624
0.1935483870967742	0.45161290322580644	5.842494354943328
0.22580645161290322	0.45161290322580644	5.870167399116262
0.25806451612903225	0.45161290322580644	5.891180950633825
0.2903225806451613	0.45161290322580644	5.918438222512446
0.3225806451612903	0.45161290322580644	5.9519392028667655
0.3548387096774194	0.45161290322580644	5.9916838806375
0.3870967741935484	0.45161290322580644	6.037672245520915
0.41935483870967744	0.45161290322580644	6.089904287905394
0.45161290322580644	0.45161290322580644	6.148379998814299
0.4838709677419355	0.45161290322580644	6.1450957588413875
0.5161290322580645	0.45161290322580644	6.148321565293
0.5483870967741935	0.45161290322580644	6.158057418169138
0.5806451612903226	0.45161290322580644	6.118936545969911
0.6129032258064516	0.45161290322580644	6.0860593422951075
0.6451612903225806	0.45161290322580644	6.05942581612137
0.6774193548387096	0.45161290322580644	6.039035977060313
0.7096774193548387	0.45161290322580644	6.024889835415673
0.7419354838709677	0.45161290322580644	6.01698740224673
0.7741935483870968	0.45161290322580644	6.015328689438844
0.8064516129032258	0.45161290322580644	6.019913709782038
0.8387096774193549	0.45161290322580644	6.030742477058721
0.8709677419354839	0.45161290322580644	6.0252343609805274
0.9032258064516129	0.45161290322580644	6.013066796975746
0.9354838709677419	0.45161290322580644	6.0071430282484055
0.967741935483871	0.45161290322580644	6.007463073659393
1.0	0.45161290322580644	6.014026953690003
0.0	0.4838709677419355	5.323565728889031
0.03225806451612903	0.4838709677419355	5.420234951450411
0.06451612903225806	0.4838709677419355	5.490889643488265
0.0967741935483871	0.4838709677419355	5.558110447883234
0.12903225806451613	0.4838709677419355	5.631574781890135
0.16129032258064516	0.4838709677419355	5.71128264357203
0.1935483870967742	0.4838709677419355	5.758524353720188
0.22580645161290322	0.4838709677419355	5.773299910678998
0.25806451612903225	0.4838709677419355	5.794318990333709
0.2903225806451613	0.4838709677419355	5.821581591260767
0.3225806451612903	0.4838709677419355	5.855087712137389
0.3548387096774194	0.4838709677419355	5.894837351732809
0.3870967741935484	0.4838709677419355	5.940830508900398
0.41935483870967744	0.4838709677419355	5.993067182570614
0.45161290322580644	0.4838709677419355	6.051547371744613
0.4838709677419355	0.4838709677419355	6.11627107548852
0.5161290322580645	0.4838709677419355	6.119496881940134
0.5483870967741935	0.4838709677419355	6.074128016905903
0.5806451612903226	0.4838709677419355	6.035002666441581
0.6129032258064516	0.4838709677419355	6.002120831481043
0.6451612903225806	0.4838709677419355	5.975482513023131
0.6774193548387096	0.4838709677419355	5.95508771213739
0.7096774193548387	0.4838709677419355	5.940936429970445
0.7419354838709677	0.4838709677419355	5.933028667753065
0.7741935483870968	0.4838709677419355	5.931364426808031
0.8064516129032258	0.4838709677419355	5.935943708558898
0.8387096774193549	0.4838709677419355	5.946766514539773
0.8709677419354839	0.4838709677419355	5.950929620599813
0.9032258064516129	0.4838709677419355	5.938755609173557
0.9354838709677419	0.4838709677419355	5.932825127359233
0.967741935483871	0.4838709677419355	5.933138177256863
1.0	0.4838709677419355	5.939694761147095
0.0	0.5161290322580645	5.28808185792129
0.03225806451612903	0.5161290322580645	5.384751080482668
0.06451612903225806	0.5161290322580645	5.452179966068909
0.0967741935483871	0.5161290322580645	5.5194007704638794
0.12903225806451613	0.5161290322580645	5.59286510447078
0.16129032258064516	0.5161290322580645	5.659669740346226
0.1935483870967742	0.5161290322580645	5.668201773075026
0.22580645161290322	0.5161290322580645	5.682977330033837
0.25806451612903225	0.5161290322580645	5.703996409688548
0.2903225806451613	0.5161290322580645	5.731259010615606
0.3225806451612903	0.5161290322580645	5.764765131492228
0.3548387096774194	0.5161290322580645	5.804514771087647
0.3870967741935484	0.5161290322580645	5.8505079282552375
0.41935483870967744	0.5161290322580645	5.902744601925452
0.45161290322580644	0.5161290322580645	5.961224791099451
0.4838709677419355	0.5161290322580645	6.025948494843358
0.5161290322580645	0.5161290322580645	6.042077527101423
0.5483870967741935	0.5161290322580645	5.996708662067194
0.5806451612903226	0.5161290322580645	5.957583311602871
0.6129032258064516	0.5161290322580645	5.924701476642334
0.6451612903225806	0.5161290322580645	5.898063158184421
0.6774193548387096	0.5161290322580645	5.877668357298681
0.7096774193548387	0.5161290322580645	5.863517075131735
0.7419354838709677	0.5161290322580645	5.855609312914354
0.7741935483870968	0.5161290322580645	5.853945071969321
0.8064516129032258	0.5161290322580645	5.858524353720187
0.8387096774193549	0.5161290322580645	5.869347159701064
0.8709677419354839	0.5161290322580645	5.883187685115942
0.9032258064516129	0.5161290322580645	5.871013673689687
0.9354838709677419	0.5161290322580645	5.865083191875361
0.967741935483871	0.5161290322580645	5.8653962417729915
1.0	0.5161290322580645	5.871952825663223
0.0	0.5483870967741935	5.259188244012584
0.03225806451612903	0.5483870967741935	5.355850170433586
0.06451612903225806	0.5483870967741935	5.420046254054859
0.0967741935483871	0.5483870967741935	5.4872603453628415
0.12903225806451613	0.5483870967741935	5.560718231948267
0.16129032258064516	0.5483870967741935	5.575903767381301
0.1935483870967742	0.5483870967741935	5.584429838814296
0.22580645161290322	0.5483870967741935	5.59919965718078
0.25806451612903225	0.5483870967741935	5.620213208698342
0.2903225806451613	0.5483870967741935	5.647470480576962
0.3225806451612903	0.5483870967741935	5.68097146093128
0.3548387096774194	0.5483870967741935	5.720716138702016
0.3870967741935484	0.5483870967741935	5.766704503585431
0.41935483870967744	0.5483870967741935	5.818936545969911
0.45161290322580644	0.5483870967741935	5.877412256878815
0.4838709677419355	0.5483870967741935	5.887031242712355
0.5161290322580645	0.5483870967741935	5.9031602749704195
0.5483870967741935	0.5483870967741935	5.925799353653009
0.5806451612903226	0.5483870967741935	5.8866784814537825
0.6129032258064516	0.5483870967741935	5.853801277778979
0.6451612903225806	0.5483870967741935	5.827167751605241
0.6774193548387096	0.5483870967741935	5.8067779125441845
0.7096774193548387	0.5483870967741935	5.792631770899543
0.7419354838709677	0.5483870967741935	5.7847293377306
0.7741935483870968	0.5483870967741935	5.783070624922715
0.8064516129032258	0.5483870967741935	5.78765564526591
0.8387096774193549	0.5483870967741935	5.798484412542592
0.8709677419354839	0.5483870967741935	5.815556941625688
0.9032258064516129	0.5483870967741935	5.809840990524133
0.9354838709677419	0.5483870967741935	5.8039172217967945
0.967741935483871	0.5483870967741935	5.80423726720778
1.0	0.5483870967741935	5.810801147238391
0.0	0.5806451612903226	5.2368844068847595
0.03225806451612903	0.5806451612903226	5.333531770686334
0.06451612903225806	0.5806451612903226	5.3944880840982945
0.0967741935483871	0.5806451612903226	5.461688774345336
0.12903225806451613	0.5806451612903226	5.496424111834381
0.16129032258064516	0.5806451612903226	5.4986940484316325
0.1935483870967742	0.5806451612903226	5.507208217079199
0.22580645161290322	0.5806451612903226	5.521966576615815
0.25806451612903225	0.5806451612903226	5.542969088892995
0.2903225806451613	0.5806451612903226	5.570215718504468
0.3225806451612903	0.5806451612903226	5.603706432544244
0.3548387096774194	0.5806451612903226	5.6434412003898595
0.3870967741935484	0.5806451612903226	5.689419993507742
0.41935483870967744	0.5806451612903226	5.741642785278172
0.45161290322580644	0.5806451612903226	5.744742997582814
0.4838709677419355	0.5806451612903226	5.754357505151258
0.5161290322580645	0.5806451612903226	5.770486537409323
0.5483870967741935	0.5806451612903226	5.793130094357008
0.5806451612903226	0.5806451612903226	5.822287946568495
0.6129032258064516	0.5806451612903226	5.789419993507741
0.6451612903225806	0.5806451612903226	5.762796039099536
0.6774193548387096	0.5806451612903226	5.742416109963599
0.7096774193548387	0.5806451612903226	5.728280234633499
0.7419354838709677	0.5806451612903226	5.720388443731706
0.7741935483870968	0.5806451612903226	5.718740770164203
0.8064516129032258	0.5806451612903226	5.723337249337264
0.8387096774193549	0.5806451612903226	5.734177919399374
0.8709677419354839	0.5806451612903226	5.7512628215118
0.9032258064516129	0.5806451612903226	5.755237161442111
0.9354838709677419	0.5806451612903226	5.749326793775714
0.967741935483871	0.5806451612903226	5.749660802944399
1.0	0.5806451612903226	5.756239245594436
0.0	0.6129032258064516	5.221169389299865
0.03225806451612903	0.6129032258064516	5.314569176539866
0.06451612903225806	0.6129032258064516	5.375504612193217
0.0967741935483871	0.6129032258064516	5.429782037564588
0.12903225806451613	0.6129032258064516	5.425788447802828
0.16129032258064516	0.6129032258064516	5.428039878160852
0.1935483870967742	0.6129032258064516	5.436536241963299
0.22580645161290322	0.6129032258064516	5.451277458979326
0.25806451612903225	0.6129032258064516	5.472263454835188
0.2903225806451613	0.6129032258064516	5.499494160489861
0.3225806451612903	0.6129032258064516	5.532969511765952
0.3548387096774194	0.6129032258064516	5.572689448929232
0.3870967741935484	0.6129032258064516	5.618653916310996
0.41935483870967744	0.6129032258064516	5.615226445120645
0.45161290322580644	0.6129032258064516	5.618317406811237
0.4838709677419355	0.6129032258064516	5.627927283093948
0.5161290322580645	0.6129032258064516	5.644056315352011
0.5483870967741935	0.6129032258064516	5.666704503585431
0.5806451612903226	0.6129032258064516	5.695871606410968
0.6129032258064516	0.6129032258064516	5.731557142117447
0.6451612903225806	0.6129032258064516	5.7049475134453616
0.6774193548387096	0.6129032258064516	5.684582414991759
0.7096774193548387	0.6129032258064516	5.670461902425344
0.7419354838709677	0.6129032258064516	5.6625860354803494
0.7741935483870968	0.6129032258064516	5.660954878334165
0.8064516129032258	0.6129032258064516	5.665568500027816
0.8387096774193549	0.6129032258064516	5.676426974935046
0.8709677419354839	0.6129032258064516	5.6935303832867
0.9032258064516129	0.6129032258064516	5.707201392403299
0.9354838709677419	0.6129032258064516	5.70131106380612
0.967741935483871	0.6129032258064516	5.701665950733415
1.0	0.6129032258064516	5.708266163493414
0.0	0.6451612903225806	5.212041763643581
0.03225806451612903	0.6451612903225806	5.30218685448622
0.06451612903225806	0.6451612903225806	5.363094579014952
0.0967741935483871	0.6451612903225806	5.36573249838586
0.12903225806451613	0.6451612903225806	5.361713349217605
0.16129032258064516	0.6451612903225806	5.363940203522264
0.1935483870967742	0.6451612903225806	5.372412919112008
0.22580645161290322	0.6451612903225806	5.3871313643328405
0.25806451612903225	0.6451612903225806	5.408095417108498
0.2903225806451613	0.6451612903225806	5.435304964086454
0.3225806451612903	0.6451612903225806	5.468759899873553
0.3548387096774194	0.6451612903225806	5.508460126350511
0.3870967741935484	0.6451612903225806	5.498495900542135
0.41935483870967744	0.6451612903225806	5.495054103615665
0.45161290322580644	0.6451612903225806	5.498135493540725
0.4838709677419355	0.6451612903225806	5.507740577539261
0.5161290322580645	0.6451612903225806	5.523869609797325
0.5483870967741935	0.6451612903225806	5.546522590314919
0.5806451612903226	0.6451612903225806	5.575699264905988
0.6129032258064516	0.6451612903225806	5.611399126348587
0.6451612903225806	0.6451612903225806	5.653621416673091
0.6774193548387096	0.6451612903225806	5.633276028905811
0.7096774193548387	0.6451612903225806	5.619175931828391
0.7419354838709677	0.6451612903225806	5.611321223560112
0.7741935483870968	0.6451612903225806	5.609712009494131
0.8064516129032258	0.6451612903225806	5.614348402982976
0.8387096774193549	0.6451612903225806	5.62523052610291
0.8709677419354839	0.6451612903225806	5.642358510507927
0.9032258064516129	0.6451612903225806	5.665732498385862
0.9354838709677419	0.6451612903225806	5.659868772563339
0.967741935483871	0.6451612903225806	5.660251370615253
1.0	0.6451612903225806	5.666880473321
0.0	0.6774193548387096	5.209499641668549
0.03225806451612903	0.6774193548387096	5.296383031625727
0.06451612903225806	0.6774193548387096	5.3185466404117365
0.0967741935483871	0.6774193548387096	5.308248265375873
0.12903225806451613	0.6774193548387096	5.304197337609368
0.16129032258064516	0.6774193548387096	5.306393629635661
0.1935483870967742	0.6774193548387096	5.314836931065128
0.22580645161290322	0.6774193548387096	5.329527047024496
0.25806451612903225	0.6774193548387096	5.350463796755933
0.2903225806451613	0.6774193548387096	5.377647012364837
0.3225806451612903	0.6774193548387096	5.411076537698301
0.3548387096774194	0.6774193548387096	5.394566351486457
0.3870967741935484	0.6774193548387096	5.384582414991758
0.41935483870967744	0.6774193548387096	5.381125787382954
0.45161290322580644	0.6774193548387096	5.384197267382894
0.4838709677419355	0.6774193548387096	5.393797389556745
0.5161290322580645	0.6774193548387096	5.40992642181481
0.5483870967741935	0.6774193548387096	5.432584364157089
0.5806451612903226	0.6774193548387096	5.461770948673277
0.6129032258064516	0.6774193548387096	5.49748564079821
0.6451612903225806	0.6774193548387096	5.539727641809037
0.6774193548387096	0.6774193548387096	5.588495892537011
0.7096774193548387	0.6774193548387096	5.574421205913225
0.7419354838709677	0.6774193548387096	5.566592829013998
0.7741935483870968	0.6774193548387096	5.565010917992239
0.8064516129032258	0.6774193548387096	5.569675640742548
0.8387096774193549	0.6774193548387096	5.580587178022757
0.8709677419354839	0.6774193548387096	5.597745724706143
0.9032258064516129	0.6774193548387096	5.621151491182326
0.9354838709677419	0.6774193548387096	5.6249982533149625
0.967741935483871	0.6774193548387096	5.6254152896902445
1.0	0.6774193548387096	5.632080286829839
0.0	0.7096774193548387	5.213540687243753
0.03225806451612903	0.7096774193548387	5.284252287796903
0.06451612903225806	0.7096774193548387	5.2676651842236
0.0967741935483871	0.7096774193548387	5.257327395228647
0.12903225806451613	0.7096774193548387	5.253238580980498
0.16129032258064516	0.7096774193548387	5.255398427503876
0.1935483870967742	0.7096774193548387	5.263806644275949
0.22580645161290322	0.7096774193548387	5.278462962084794
0.25806451612903225	0.7096774193548387	5.299367131117461
0.2903225806451613	0.7096774193548387	5.32651891924954
0.3225806451612903	0.7096774193548387	5.303453463977741
0.3548387096774194	0.7096774193548387	5.28691786731226
0.3870967741935484	0.7096774193548387	5.27691351532857
0.41935483870967744	0.7096774193548387	5.273441524956079
0.45161290322580644	0.7096774193548387	5.2765027386414785
0.4838709677419355	0.7096774193548387	5.286097720293024
0.5161290322580645	0.7096774193548387	5.302226752551089
0.5483870967741935	0.7096774193548387	5.3248898354156715
0.5806451612903226	0.7096774193548387	5.354086686246401
0.6129032258064516	0.7096774193548387	5.3898167411350215
0.6451612903225806	0.7096774193548387	5.43207915763484
0.6774193548387096	0.7096774193548387	5.480872818816449
0.7096774193548387	0.7096774193548387	5.536196338604378
0.7419354838709677	0.7096774193548387	5.528399389181978
0.7741935483870968	0.7096774193548387	5.5268500588589875
0.8064516129032258	0.7096774193548387	5.53154857975982
0.8387096774193549	0.7096774193548387	5.542495201697425
0.8709677419354839	0.7096774193548387	5.559690193883725
0.9032258064516129	0.7096774193548387	5.583133846841551
0.9354838709677419	0.7096774193548387	5.596697442288115
0.967741935483871	0.7096774193548387	5.597155513603354
1.0	0.7096774193548387	5.603863267888914
0.0	0.7419354838709677	5.224162131911553
0.03225806451612903	0.7419354838709677	5.239985569604334
0.06451612903225806	0.7419354838709677	5.2233509881185185
0.0967741935483871	0.7419354838709677	5.212967581659684
0.12903225806451613	0.7419354838709677	5.20883490421318
0.16129032258064516	0.7419354838709677	5.210952543470483
0.1935483870967742	0.7419354838709677	5.219320117720459
0.22580645161290322	0.7419354838709677	5.233937273076738
0.25806451612903225	0.7419354838709677	5.254803680999744
0.2903225806451613	0.7419354838709677	5.225173582730364
0.3225806451612903	0.7419354838709677	5.202076699981738
0.3548387096774194	0.7419354838709677	5.185514771947207
0.3870967741935484	0.7419354838709677	5.175489261286799
0.41935483870967744	0.7419354838709677	5.1720013469575115
0.45161290322580644	0.7419354838709677	5.175051918375761
0.4838709677419355	0.7419354838709677	5.18464157097887
0.5161290322580645	0.7419354838709677	5.2007706032369345
0.5483870967741935	0.7419354838709677	5.223439015149954
0.5806451612903226	0.7419354838709677	5.2526465082478335
0.6129032258064516	0.7419354838709677	5.288392487093251
0.6451612903225806	0.7419354838709677	5.330676062269788
0.6774193548387096	0.7419354838709677	5.379496054820448
0.7096774193548387	0.7419354838709677	5.434851002085202
0.7419354838709677	0.7419354838709677	5.496739164870712
0.7741935483870968	0.7419354838709677	5.495227595657384
0.8064516129032258	0.7419354838709677	5.499965279010782
0.8387096774193549	0.7419354838709677	5.5109525434704825
0.8709677419354839	0.7419354838709677	5.528189742922857
0.9032258064516129	0.7419354838709677	5.55167725907904
0.9354838709677419	0.7419354838709677	5.574963891344326
0.967741935483871	0.7419354838709677	5.575469440572077
1.0	0.7419354838709677	5.582226648040585
0.0	0.7741935483870968	5.20265111559574
0.03225806451612903	0.7741935483870968	5.202289561622869
0.06451612903225806	0.7741935483870968	5.185601234396286
0.0967741935483871	0.7741935483870968	5.1751661688226385
0.12903225806451613	0.7741935483870968	5.170983801251093
0.16129032258064516	0.7741935483870968	5.173053610299723
0.1935483870967742	0.7741935483870968	5.181375112992335
0.22580645161290322	0.7741935483870968	5.1959478613085945
0.25806451612903225	0.7741935483870968	5.159743724689641
0.2903225806451613	0.7741935483870968	5.1300758653106
0.3225806451612903	0.7741935483870968	5.106946401863206
0.3548387096774194	0.7741935483870968	5.090357170784452
0.3870967741935484	0.7741935483870968	5.080309717043842
0.41935483870967744	0.7741935483870968	5.076805286293234
0.45161290322580644	0.7741935483870968	5.079844818471102
0.4838709677419355	0.7741935483870968	5.089428942937062
0.5161290322580645	0.7741935483870968	5.1055579751951266
0.5483870967741935	0.7741935483870968	5.128231915245296
0.5806451612903226	0.7741935483870968	5.157450447583557
0.6129032258064516	0.7741935483870968	5.193212942850293
0.6451612903225806	0.7741935483870968	5.2355184611070325
0.6774193548387096	0.7741935483870968	5.284365756701915
0.7096774193548387	0.7741935483870968	5.339753284665439
0.7419354838709677	0.7741935483870968	5.4016792085606085
0.7741935483870968	0.7741935483870968	5.470141409695692
0.8064516129032258	0.7741935483870968	5.474923500089109
0.8387096774193549	0.7741935483870968	5.485956836106174
0.8709677419354839	0.7741935483870968	5.503241865767222
0.9032258064516129	0.7741935483870968	5.526779072048446
0.9354838709677419	0.7741935483870968	5.55656897633177
0.967741935483871	0.7741935483870968	5.560354077751901
1.0	0.7741935483870968	5.567167244627997
0.0	0.8064516129032258	5.174810513480984
0.03225806451612903	0.8064516129032258	5.171160898414712
0.06451612903225806	0.8064516129032258	5.154412752523827
0.0967741935483871	0.8064516129032258	5.1439201664897745
0.12903225806451613	0.8064516129032258	5.1396824488989665
0.16129032258064516	0.8064516129032258	5.141698959742063
0.1935483870967742	0.8064516129032258	5.149969105763625
0.22580645161290322	0.8064516129032258	5.107181564605237
0.25806451612903225	0.8064516129032258	5.070933020946265
0.2903225806451613	0.8064516129032258	5.041225999114658
0.3225806451612903	0.8064516129032258	5.0180627375167415
0.3548387096774194	0.8064516129032258	5.001445177176523
0.3870967741935484	0.8064516129032258	4.991374951640718
0.41935483870967744	0.8064516129032258	4.987853378369521
0.45161290322580644	0.8064516129032258	4.990881451717522
0.4838709677419355	0.8064516129032258	5.000459837591156
0.5161290322580645	0.8064516129032258	5.016588869849219
0.5483870967741935	0.8064516129032258	5.039268548491716
0.5806451612903226	0.8064516129032258	5.068498539659843
0.6129032258064516	0.8064516129032258	5.10427817744717
0.6451612903225806	0.8064516129032258	5.146606467499104
0.6774193548387096	0.8064516129032258	5.19548209235545
0.7096774193548387	0.8064516129032258	5.2509034184694965
0.7419354838709677	0.8064516129032258	5.312868504817233
0.7741935483870968	0.8064516129032258	5.381375112992334
0.8064516129032258	0.8064516129032258	5.456420718666851
0.8387096774193549	0.8064516129032258	5.467505411354966
0.8709677419354839	0.8064516129032258	5.484843739221548
0.9032258064516129	0.8064516129032258	5.508436295522033
0.9354838709677419	0.8064516129032258	5.5382837202657615
0.967741935483871	0.8064516129032258	5.551806059705033
1.0	0.8064516129032258	5.558681481222919
0.0	0.8387096774193549	5.15353960360696
0.03225806451612903	0.8387096774193549	5.146595862263505
0.06451612903225806	0.8387096774193549	5.1297820375645875
0.0967741935483871	0.8387096774193549	5.119226266799827
0.12903225806451613	0.8387096774193549	5.1149277220677885
0.16129032258064516	0.8387096774193549	5.116885636434036
0.1935483870967742	0.8387096774193549	5.067505411354965
0.22580645161290322	0.8387096774193549	5.02466651352553
0.25806451612903225	0.8387096774193549	4.988371898309193
0.2903225806451613	0.8387096774193549	4.95862423395549
0.3225806451612903	0.8387096774193549	4.935425887700177
0.3548387096774194	0.8387096774193549	4.918778913199683
0.3870967741935484	0.8387096774193549	4.908685039451174
0.41935483870967744	0.8387096774193549	4.905145661334858
0.45161290322580644	0.8387096774193549	4.90816183189743
0.4838709677419355	0.8387096774193549	4.917734256475256
0.5161290322580645	0.8387096774193549	4.9338632887333205
0.5483870967741935	0.8387096774193549	4.956548928671625
0.5806451612903226	0.8387096774193549	4.985790822625181
0.6129032258064516	0.8387096774193549	5.021588265257624
0.6451612903225806	0.8387096774193549	5.063940203522264
0.6774193548387096	0.8387096774193549	5.112845242538887
0.7096774193548387	0.8387096774193549	5.168301653310328
0.7419354838709677	0.8387096774193549	5.230307382180161
0.7741935483870968	0.8387096774193549	5.2988600619126265
0.8064516129032258	0.8387096774193549	5.37395702425819
0.8387096774193549	0.8387096774193549	5.455595313853391
0.8709677419354839	0.8387096774193549	5.47299223819682
0.9032258064516129	0.8387096774193549	5.496645621638537
0.9354838709677419	0.8387096774193549	5.526556231112976
0.967741935483871	0.8387096774193549	5.549821668715118
1.0	0.8387096774193549	5.550313797155347
0.0	0.8709677419354839	5.138834090992553
0.03225806451612903	0.8709677419354839	5.128590405061206
0.06451612903225806	0.8709677419354839	5.1117052700687395
0.0967741935483871	0.8709677419354839	5.101080862363015
0.12903225806451613	0.8709677419354839	5.096716210280823
0.16129032258064516	0.8709677419354839	5.040734173680692
0.1935483870967742	0.8709677419354839	4.991295352124773
0.22580645161290322	0.8709677419354839	4.948403156089803
0.25806451612903225	0.8709677419354839	4.912060710664793
0.2903225806451613	0.8709677419354839	4.882270839045016
0.3225806451612903	0.8709677419354839	4.8590360472867875
0.3548387096774194	0.8709677419354839	4.842358510507927
0.3870967741935484	0.8709677419354839	4.832240060706054
0.41935483870967744	0.8709677419354839	4.82868217635051
0.45161290322580644	0.8709677419354839	4.831685973883752
0.4838709677419355	0.8709677419354839	4.841252201244974
0.5161290322580645	0.8709677419354839	4.857381233503038
0.5483870967741935	0.8709677419354839	4.880073070657946
0.5806451612903226	0.8709677419354839	4.909327337640832
0.6129032258064516	0.8709677419354839	4.945143286512505
0.6451612903225806	0.8709677419354839	4.9875198008305075
0.6774193548387096	0.8709677419354839	5.036455402125497
0.7096774193548387	0.8709677419354839	5.091948258399854
0.7419354838709677	0.8709677419354839	5.153996194535761
0.7741935483870968	0.8709677419354839	5.222596704476899
0.8064516129032258	0.8709677419354839	5.291295352124773
0.8387096774193549	0.8709677419354839	5.366540625293595
0.8709677419354839	0.8709677419354839	5.448329113506629
0.9032258064516129	0.8709677419354839	5.465596991395274
0.9354838709677419	0.8709677419354839	5.48912462490745
0.967741935483871	0.8709677419354839	5.515687179254754
1.0	0.8709677419354839	5.516253445831262
0.0	0.9032258064516129	5.130689358933628
0.03225806451612903	0.9032258064516129	5.1171401714828875
0.06451612903225806	0.9032258064516129	5.100178337174559
0.0967741935483871	0.9032258064516129	5.089480065503502
0.12903225806451613	0.9032258064516129	5.0268873139759185
0.16129032258064516	0.9032258064516129	4.970839170025634
0.1935483870967742	0.9032258064516129	4.921339521328483
0.22580645161290322	0.9032258064516129	4.878391975274252
0.25806451612903225	0.9032258064516129	4.841999839724201
0.2903225806451613	0.9032258064516129	4.812166104906067
0.3225806451612903	0.9032258064516129	4.788893426666196
0.3548387096774194	0.9032258064516129	4.772184111289086
0.3870967741935484	0.9032258064516129	4.762040102080718
0.41935483870967744	0.9032258064516129	4.758462967893723
0.45161290322580644	0.9032258064516129	4.761453893749939
0.4838709677419355	0.9032258064516129	4.771013673689687
0.5161290322580645	0.9032258064516129	4.787142705947751
0.5483870967741935	0.9032258064516129	4.8098409905241315
0.5806451612903226	0.9032258064516129	4.839108129184046
0.6129032258064516	0.9032258064516129	4.868491714983943
0.6451612903225806	0.9032258064516129	4.904442175805214
0.6774193548387096	0.9032258064516129	4.946957942795228
0.7096774193548387	0.9032258064516129	4.996037072648002
0.7419354838709677	0.9032258064516129	5.05167725907904
0.7741935483870968	0.9032258064516129	5.113875846241994
0.8064516129032258	0.9032258064516129	5.18262984390913
0.8387096774193549	0.9032258064516129	5.257935944219182
0.8709677419354839	0.9032258064516129	5.3397905397823715
0.9032258064516129	0.9032258064516129	5.428189742922857
0.9354838709677419	0.9032258064516129	5.4517912404003654
0.967741935483871	0.9032258064516129	5.481656300515145
1.0	0.9032258064516129	5.48875387506266
0.0	0.9354838709677419	5.129100495533774
0.03225806451612903	0.9354838709677419	5.11224052316112
0.06451612903225806	0.9354838709677419	5.095196854666801
0.0967741935483871	0.9354838709677419	5.025984788787462
0.12903225806451613	0.9354838709677419	4.963318173294547
0.16129032258064516	0.9354838709677419	4.907201392403298
0.1935483870967742	0.9354838709677419	4.85763855897544
0.22580645161290322	0.9354838709677419	4.8146334924608025
0.25806451612903225	0.9354838709677419	4.778189697795939
0.2903225806451613	0.9354838709677419	4.748310345513922
0.3225806451612903	0.9354838709677419	4.724998253314961
0.3548387096774194	0.9354838709677419	4.708255869337533
0.3870967741935484	0.9354838709677419	4.698085257354506
0.41935483870967744	0.9354838709677419	4.688036471195068
0.45161290322580644	0.9354838709677419	4.684562383087116
0.4838709677419355	0.9354838709677419	4.687663837036651
0.5161290322580645	0.9354838709677419	4.69734125639149
0.5483870967741935	0.9354838709677419	4.713594641151633
0.5806451612903226	0.9354838709677419	4.736423567969262
0.6129032258064516	0.9354838709677419	4.765827192838377
0.6451612903225806	0.9354838709677419	4.801804256434307
0.6774193548387096	0.9354838709677419	4.844353092024639
0.7096774193548387	0.9354838709677419	4.893471635836503
0.7419354838709677	0.9354838709677419	4.949157439731422
0.7741935483870968	0.9354838709677419	5.011407686009189
0.8064516129032258	0.9354838709677419	5.0802192041367285
0.8387096774193549	0.9354838709677419	5.155588489177491
0.8709677419354839	0.9354838709677419	5.237511721681644
0.9032258064516129	0.9354838709677419	5.325984788787463
0.9354838709677419	0.9354838709677419	5.4210033062797045
0.967741935483871	0.9354838709677419	5.450950200580475
1.0	0.9354838709677419	5.467810172953129
0.0	0.967741935483871	5.134062320950436
0.03225806451612903	0.967741935483871	5.113886563573381
0.06451612903225806	0.967741935483871	5.038046974774024
0.0967741935483871	0.967741935483871	4.968753074708693
0.12903225806451613	0.967741935483871	4.9060097598999155
0.16129032258064516	0.967741935483871	4.849821668715118
0.1935483870967742	0.967741935483871	4.800193156479228
0.22580645161290322	0.967741935483871	4.7506766583970625
0.25806451612903225	0.967741935483871	4.707727505088204
0.2903225806451613	0.967741935483871	4.671349061990451
0.3225806451612903	0.967741935483871	4.641544321948309
0.3548387096774194	0.967741935483871	4.618315886744285
0.3870967741935484	0.967741935483871	4.601665950733414
0.41935483870967744	0.967741935483871	4.591596286815367
0.45161290322580644	0.967741935483871	4.588108234949716
0.4838709677419355	0.967741935483871	4.591202693385895
0.5161290322580645	0.967741935483871	4.600880112740733
0.5483870967741935	0.967741935483871	4.617140493014231
0.5806451612903226	0.967741935483871	4.63998338358956
0.6129032258064516	0.967741935483871	4.669407886217286
0.6451612903225806	0.967741935483871	4.705412660937832
0.6774193548387096	0.967741935483871	4.747995934851534
0.7096774193548387	0.967741935483871	4.7971555136033555
0.7419354838709677	0.967741935483871	4.852888795410786
0.7741935483870968	0.967741935483871	4.91519278742932
0.8064516129032258	0.967741935483871	4.984064124221163
0.8387096774193549	0.967741935483871	5.059499088069956
0.8709677419354839	0.967741935483871	5.141493630867657
0.9032258064516129	0.967741935483871	5.230043397289339
0.9354838709677419	0.967741935483871	5.325143748967571
0.967741935483871	0.967741935483871	5.426789789379832
1.0	0.967741935483871	5.453417159660113
0.0	1.0	5.145569415042095
0.03225806451612903	1.0	5.056642966111726
0.06451612903225806	1.0	4.974261785856356
0.0967741935483871	1.0	4.898431294417499
0.12903225806451613	1.0	4.8291566716377154
0.16129032258064516	1.0	4.7664428294134105
0.1935483870967742	1.0	4.710294384448726
0.22580645161290322	1.0	4.6607156317247735
0.25806451612903225	1.0	4.6177105190083285
0.2903225806451613	1.0	4.581282622727624
0.3225806451612903	1.0	4.551435125539516
0.3548387096774194	1.0	4.528170795901645
0.3870967741935484	1.0	4.511491969945027
0.41935483870967744	1.0	4.501400535917017
0.45161290322580644	1.0	4.497897921431939
0.4838709677419355	1.0	4.500985083727739
0.5161290322580645	1.0	4.510662503082578
0.5483870967741935	1.0	4.526930179496454
0.5806451612903226	1.0	4.549787632691211
0.6129032258064516	1.0	4.5792339054288975
0.6451612903225806	1.0	4.6152675700951935
0.6774193548387096	1.0	4.657886738442742
0.7096774193548387	1.0	4.707089074340527
0.7419354838709677	1.0	4.762871809330909
0.7741935483870968	1.0	4.82523176075703
0.8064516129032258	1.0	4.894165352190662
0.8387096774193549	1.0	4.969668635865023
0.8709677419354839	1.0	5.051737316799005
0.9032258064516129	1.0	5.140366778288467
0.9354838709677419	1.0	5.235552108437001
0.967741935483871	1.0	5.337288127402049
1.0	1.0	5.445569415042096


==> res/cube/F6.csv <==
u	v	value
0.0	0.0	3.6085533905932743
0.03225806451612903	0.0	3.564976349417547
0.06451612903225806	0.0	3.528048360314219
0.0967741935483871	0.0	3.497810374767916
0.12903225806451613	0.0	3.416242471922051
0.16129032258064516	0.0	3.3350057242623934
0.1935483870967742	0.0	3.260603240293253
0.22580645161290322	0.0	3.19308936286138
0.25806451612903225	0.0	3.1325205182567113
0.2903225806451613	0.0	3.078954123690489
0.3225806451612903	0.0	3.0324471437592893
0.3548387096774194	0.0	2.9930543101657845
0.3870967741935484	0.0	2.960826069742035
0.41935483870967744	0.0	2.935806385281652
0.45161290322580644	0.0	2.918030570538148
0.4838709677419355	0.0	2.907523379291048
0.5161290322580645	0.0	2.9042975728394356
0.5483870967741935	0.0	2.9083531511833094
0.5806451612903226	0.0	2.9196773530235873
0.6129032258064516	0.0	2.938245424580745
0.6451612903225806	0.0	2.964022052101268
0.6774193548387096	0.0	2.9969632727915467
0.7096774193548387	0.0	3.037018639819521
0.7419354838709677	0.0	3.0841334214825182
0.7741935483870968	0.0	3.1382506531839613
0.8064516129032258	0.0	3.199312917712608
0.8387096774193549	0.0	3.2672637887785227
0.8709677419354839	0.0	3.3420489235349544
0.9032258064516129	0.0	3.417165213477594
0.9354838709677419	0.0	3.4409515861206703
0.967741935483871	0.0	3.471427962320772
1.0	0.0	3.508553390593274
0.0	0.03225806451612903	3.597451794071618
0.03225806451612903	0.03225806451612903	3.5542416033981024
0.06451612903225806	0.03225806451612903	3.517689476464705
0.0967741935483871	0.03225806451612903	3.48783428089439
0.12903225806451613	0.03225806451612903	3.4647178700284496
0.16129032258064516	0.03225806451612903	3.403223633550388
0.1935483870967742	0.03225806451612903	3.3292052110845236
0.22580645161290322	0.03225806451612903	3.2620666217436978
0.25806451612903225	0.03225806451612903	3.2018582922851966
0.2903225806451613	0.03225806451612903	3.148630896659737
0.3225806451612903	0.03225806451612903	3.102434100446779
0.3548387096774194	0.03225806451612903	3.063315074230541
0.3870967741935484	0.03225806451612903	3.0313168374591166
0.41935483870967744	0.03225806451612903	3.006476533463392
0.45161290322580644	0.03225806451612903	2.988823770707184
0.4838709677419355	0.03225806451612903	2.978379185533712
0.5161290322580645	0.03225806451612903	2.9751533790820988
0.5483870967741935	0.03225806451612903	2.9791463513523455
0.5806451612903226	0.03225806451612903	2.9903475012053264
0.6129032258064516	0.03225806451612903	3.0087361922978264
0.6451612903225806	0.03225806451612903	3.0342828161660247
0.6774193548387096	0.03225806451612903	3.066950229479036
0.7096774193548387	0.03225806451612903	3.1066954127887683
0.7419354838709677	0.03225806451612903	3.1534711955110026
0.7741935483870968	0.03225806451612903	3.2072279120662786
0.8064516129032258	0.03225806451612903	3.267914888503878
0.8387096774193549	0.03225806451612903	3.3354816980665176
0.8709677419354839	0.03225806451612903	3.3905243216413536
0.9032258064516129	0.03225806451612903	3.4007375067008416
0.9354838709677419	0.03225806451612903	3.417689476464705
0.967741935483871	0.03225806451612903	3.441338377591651
1.0	0.03225806451612903	3.4716453424587144
0.0	0.06451612903225806	3.5929279516695
0.03225806451612903	0.06451612903225806	3.550070617584047
0.06451612903225806	0.06451612903225806	3.513877793581848
0.0967741935483871	0.06451612903225806	3.4843861645139453
0.12903225806451613	0.06451612903225806	3.4616348279565705
0.16129032258064516	0.06451612903225806	3.4456650783510487
0.1935483870967742	0.06451612903225806	3.404261987671143
0.22580645161290322	0.06451612903225806	3.3374700157173023
0.25806451612903225	0.06451612903225806	3.2775923078587157
0.2903225806451613	0.06451612903225806	3.224673671061617
0.3225806451612903	0.06451612903225806	3.1787575578372365
0.3548387096774194	0.06451612903225806	3.1398848288175714
0.3870967741935484	0.06451612903225806	3.1080924127080207
0.41935483870967744	0.06451612903225806	3.0834119435065426
0.45161290322580644	0.06451612903225806	3.0658684756387924
0.4838709677419355	0.06451612903225806	3.055479387825369
0.5161290322580645	0.06451612903225806	3.0522535813737566
0.5483870967741935	0.06451612903225806	3.0561910562839536
0.5806451612903226	0.06451612903225806	3.067282911248478
0.6129032258064516	0.06451612903225806	3.0855117675467305
0.6451612903225806	0.06451612903225806	3.110852570753055
0.6774193548387096	0.06451612903225806	3.1432736868694944
0.7096774193548387	0.06451612903225806	3.1827381871906493
0.7419354838709677	0.06451612903225806	3.229205211084523
0.7741935483870968	0.06451612903225806	3.2761796931366574
0.8064516129032258	0.06451612903225806	3.330068439284046
0.8387096774193549	0.06451612903225806	3.3585683041575
0.8709677419354839	0.06451612903225806	3.361634827956571
0.9032258064516129	0.06451612903225806	3.3714829387074943
0.9354838709677419	0.06451612903225806	3.388071341968944
0.967741935483871	0.06451612903225806	3.4113609401646916
1.0	0.06451612903225806	3.4413150484436943
0.0	0.0967741935483871	3.5949511654220205
0.03225806451612903	0.0967741935483871	3.5524322970653874
0.06451612903225806	0.0967741935483871	3.5165821615073494
0.0967741935483871	0.0967741935483871	3.4874352343469037
0.12903225806451613	0.0967741935483871	3.465027912713086
0.16129032258064516	0.0967741935483871	3.449398266894725
0.1935483870967742	0.0967741935483871	3.4405856735877465
0.22580645161290322	0.0967741935483871	3.419275476179278
0.25806451612903225	0.0967741935483871	3.3597015650926068
0.2903225806451613	0.0967741935483871	3.307064941771568
0.3225806451612903	0.0967741935483871	3.2614037622446315
0.3548387096774194	0.0967741935483871	3.222753598181298
0.3870967741935484	0.0967741935483871	3.1911463485414373
0.41935483870967744	0.0967741935483871	3.1666091549325848
0.45161290322580644	0.0967741935483871	3.1491633959372463
0.4838709677419355	0.0967741935483871	3.1388238403865625
0.5161290322580645	0.0967741935483871	3.1355980339349494
0.5483870967741935	0.0967741935483871	3.1394859765824075
0.5806451612903226	0.0967741935483871	3.15048012267452
0.6129032258064516	0.0967741935483871	3.168565703380147
0.6451612903225806	0.0967741935483871	3.1872697272135557
0.6774193548387096	0.0967741935483871	3.2130166654704375
0.7096774193548387	0.0967741935483871	3.245774619190923
0.7419354838709677	0.0967741935483871	3.28550801670551
0.7741935483870968	0.0967741935483871	3.33217870198573
0.8064516129032258	0.0967741935483871	3.3405856735877455
0.8387096774193549	0.0967741935483871	3.3364950410882734
0.8709677419354839	0.0967741935483871	3.3392214611001827
0.9032258064516129	0.0967741935483871	3.34872555692755
0.9354838709677419	0.0967741935483871	3.364969258281543
0.967741935483871	0.0967741935483871	3.3879161680331302
1.0	0.0967741935483871	3.4175318105833115
0.0	0.12903225806451613	3.6034937356082364
0.03225806451612903	0.12903225806451613	3.5612988442111435
0.06451612903225806	0.12903225806451613	3.5257750031161024
0.0967741935483871	0.12903225806451613	3.496954505180972
0.12903225806451613	0.12903225806451613	3.4748711489103274
0.16129032258064516	0.12903225806451613	3.4595599751825463
0.1935483870967742	0.12903225806451613	3.4510569047180013
0.22580645161290322	0.12903225806451613	3.4493982668947254
0.25806451612903225	0.12903225806451613	3.448168602959969
0.2903225806451613	0.12903225806451613	3.3957902957980894
0.3225806451612903	0.12903225806451613	3.3503614918158164
0.3548387096774194	0.12903225806451613	3.3119133085233474
0.3870967741935484	0.12903225806451613	3.280473462768432
0.41935483870967744	0.12903225806451613	3.2560654010361403
0.45161290322580644	0.12903225806451613	3.2387075045181297
0.4838709677419355	0.12903225806451613	3.2284124273137698
0.5161290322580645	0.12903225806451613	3.218735007958931
0.5483870967741935	0.12903225806451613	3.2161268593568395
0.5806451612903226	0.12903225806451613	3.220581530068398
0.6129032258064516	0.12903225806451613	3.2320863659942387
0.6451612903225806	0.12903225806451613	3.250622985942703
0.6774193548387096	0.12903225806451613	3.276167943428719
0.7096774193548387	0.12903225806451613	3.308693521604541
0.7419354838709677	0.12903225806451613	3.348168602959969
0.7741935483870968	0.12903225806451613	3.336495041088273
0.8064516129032258	0.12903225806451613	3.325250453105098
0.8387096774193549	0.12903225806451613	3.3208502977631906
0.8709677419354839	0.12903225806451613	3.323258245684521
0.9032258064516129	0.12903225806451613	3.3324383761487137
0.9354838709677419	0.12903225806451613	3.3483556482773924
0.967741935483871	0.12903225806451613	3.3709762635659826
1.0	0.12903225806451613	3.4002679291566236
0.0	0.16129032258064516	3.61853071337439
0.03225806451612903	0.16129032258064516	3.5766454374757357
0.06451612903225806	0.16129032258064516	3.541431913597961
0.0967741935483871	0.16129032258064516	3.512920315618972
0.12903225806451613	0.16129032258064516	3.4911419744847425
0.16129032258064516	0.16129032258064516	3.4761291123774316
0.1935483870967742	0.16129032258064516	3.4679144946498917
0.22580645161290322	0.16129032258064516	3.4665309946182816
0.25806451612903225	0.16129032258064516	3.4720110710412255
0.2903225806451613	0.16129032258064516	3.484386164513946
0.3225806451612903	0.16129032258064516	3.44562151070787
0.3548387096774194	0.16129032258064516	3.4073573609345864
0.3870967741935484	0.16129032258064516	3.369617931652262
0.41935483870967744	0.16129032258064516	3.3388752181425425
0.45161290322580644	0.16129032258064516	3.3151451345077674
0.4838709677419355	0.16129032258064516	3.2984386036871522
0.5161290322580645	0.16129032258064516	3.2887611843323135
0.5483870967741935	0.16129032258064516	3.2861128764432506
0.5806451612903226	0.16129032258064516	3.290488121368348
0.6129032258064516	0.16129032258064516	3.3018759961683917
0.6451612903225806	0.16129032258064516	3.3202605867410386
0.6774193548387096	0.16129032258064516	3.3456215107078693
0.7096774193548387	0.16129032258064516	3.3714829387074934
0.7419354838709677	0.16129032258064516	3.3462046194283213
0.7741935483870968	0.16129032258064516	3.327821317198926
0.8064516129032258	0.16129032258064516	3.316301591424084
0.8387096774193549	0.16129032258064516	3.3116129833451735
0.8709677419354839	0.16129032258064516	3.3137226196460334
0.9032258064516129	0.16129032258064516	3.3225977349738107
0.9354838709677419	0.16129032258064516	3.3382061071463482
0.967741935483871	0.16129032258064516	3.360516405217671
1.0	0.16129032258064516	3.389498455309873
0.0	0.1935483870967742	3.6400396531755
0.03225806451612903	0.1935483870967742	3.5984499239090413
0.06451612903225806	0.1935483870967742	3.563531290861987
0.0967741935483871	0.1935483870967742	3.5353118975846223
0.12903225806451613	0.1935483870967742	3.513820754992023
0.16129032258064516	0.1935483870967742	3.4990874813050654
0.1935483870967742	0.1935483870967742	3.491141974484744
0.22580645161290322	0.1935483870967742	3.4900140152680583
0.25806451612903225	0.1935483870967742	3.489281190050787
0.2903225806451613	0.1935483870967742	3.495423205411916
0.3225806451612903	0.1935483870967742	3.5084664784892485
0.3548387096774194	0.1935483870967742	3.4832738614626177
0.3870967741935484	0.1935483870967742	3.4456730740034085
0.41935483870967744	0.1935483870967742	3.4150367770443886
0.45161290322580644	0.1935483870967742	3.3913788365919992
0.4838709677419355	0.1935483870967742	3.374708745159107
0.5161290322580645	0.1935483870967742	3.365031325804269
0.5483870967741935	0.1935483870967742	3.3623465785274833
0.5806451612903226	0.1935483870967742	3.366649680270195
0.6129032258064516	0.1935483870967742	3.377931138519537
0.6451612903225806	0.1935483870967742	3.39617708726907
0.6774193548387096	0.1935483870967742	3.402014865586023
0.7096774193548387	0.1935483870967742	3.369616753799013
0.7419354838709677	0.1935483870967742	3.3441198997282062
0.7741935483870968	0.1935483870967742	3.3254978862358
0.8064516129032258	0.1935483870967742	3.3137226196460334
0.8387096774193549	0.1935483870967742	3.3087649006599036
0.8709677419354839	0.1935483870967742	3.3105949485404107
0.9032258064516129	0.1935483870967742	3.3191828653265585
0.9354838709677419	0.1935483870967742	3.3344990327974706
0.967741935483871	0.1935483870967742	3.3565144400380733
1.0	0.1935483870967742	3.385200943498081
0.0	0.22580645161290322	3.66800037342533
0.03225806451612903	0.22580645161290322	3.626692531991727
0.06451612903225806	0.22580645161290322	3.5920540006924666
0.0967741935483871	0.22580645161290322	3.564110996840006
0.12903225806451613	0.22580645161290322	3.5364387531980137
0.16129032258064516	0.22580645161290322	3.5155161077585735
0.1935483870967742	0.22580645161290322	3.501370361078475
0.22580645161290322	0.22580645161290322	3.4940285302757297
0.25806451612903225	0.22580645161290322	3.493516938599973
0.2903225806451613	0.22580645161290322	3.4998607609651837
0.3225806451612903	0.22580645161290322	3.513083537439037
0.3548387096774194	0.22580645161290322	3.533206671251922
0.3870967741935484	0.22580645161290322	3.527990867470143
0.41935483870967744	0.22580645161290322	3.497451794071618
0.45161290322580644	0.22580645161290322	3.4738596678430493
0.4838709677419355	0.22580645161290322	3.4572227892640313
0.5161290322580645	0.22580645161290322	3.4475453699091925
0.5483870967741935	0.22580645161290322	3.444827409778533
0.5806451612903226	0.22580645161290322	3.449064697297424
0.6129032258064516	0.22580645161290322	3.4602489319862717
0.6451612903225806	0.22580645161290322	3.4461098970583737
0.6774193548387096	0.22580645161290322	3.4066319245358114
0.7096774193548387	0.22580645161290322	3.37405430935228
0.7419354838709677	0.22580645161290322	3.348355648277392
0.7741935483870968	0.22580645161290322	3.329512401243472
0.8064516129032258	0.22580645161290322	3.317499393336539
0.8387096774193549	0.22580645161290322	3.3122903013069602
0.8709677419354839	0.22580645161290322	3.313858108036724
0.9032258064516129	0.22580645161290322	3.3221755129690385
0.9354838709677419	0.22580645161290322	3.3372152910150463
0.967741935483871	0.22580645161290322	3.358950596507856
1.0	0.22580645161290322	3.3873552121350072
0.0	0.25806451612903225	3.695943117656646
0.03225806451612903	0.25806451612903225	3.6484523823267496
0.06451612903225806	0.25806451612903225	3.607628238521226
0.0967741935483871	0.25806451612903225	3.5734950897818845
0.12903225806451613	0.25806451612903225	3.5460777721232937
0.16129032258064516	0.25806451612903225	3.525401319420652
0.1935483870967742	0.25806451612903225	3.5114906842088796
0.22580645161290322	0.25806451612903225	3.504370415179598
0.25806451612903225	0.25806451612903225	3.5040642954108887
0.2903225806451613	0.25806451612903225	3.510594948540411
0.3225806451612903	0.25806451612903225	3.5239834234865364
0.3548387096774194	0.25806451612903225	3.544248771627646
0.3870967741935484	0.25806451612903225	3.57140763318004
0.41935483870967744	0.25806451612903225	3.586119012737764
0.45161290322580644	0.25806451612903225	3.5625871665128153
0.4838709677419355	0.25806451612903225	3.545980684162162
0.5161290322580645	0.25806451612903225	3.5363032648073234
0.5483870967741935	0.25806451612903225	3.5335549084482984
0.5806451612903226	0.25806451612903225	3.5377319159635703
0.6129032258064516	0.25806451612903225	3.503665697696169
0.6451612903225806	0.25806451612903225	3.457151997434098
0.6774193548387096	0.25806451612903225	3.417531810583312
0.7096774193548387	0.25806451612903225	3.384788496927507
0.7419354838709677	0.25806451612903225	3.358903005088308
0.7741935483870968	0.25806451612903225	3.33985428614734
0.8064516129032258	0.25806451612903225	3.3276197164669443
0.8387096774193549	0.25806451612903225	3.3221755129690385
0.8709677419354839	0.25806451612903225	3.3234971269620033
0.9032258064516129	0.25806451612903225	3.331559605910917
0.9354838709677419	0.25806451612903225	3.3463379159405795
0.967741935483871	0.25806451612903225	3.367807221036427
1.0	0.25806451612903225	3.3959431176566457
0.0	0.2903225806451613	3.710948344894954
0.03225806451612903	0.2903225806451613	3.66371370053079
0.06451612903225806	0.2903225806451613	3.6231421671713635
0.0967741935483871	0.2903225806451613	3.5892564502848354
0.12903225806451613	0.2903225806451613	3.5620795282876743
0.16129032258064516	0.2903225806451613	3.5416344339158345
0.1935483870967742	0.2903225806451613	3.527943999633297
0.22580645161290322	0.2903225806451613	3.521030569070331
0.25806451612903225	0.2903225806451613	3.520915678704357
0.2903225806451613	0.2903225806451613	3.5276197164669445
0.3225806451612903	0.2903225806451613	3.541161566507993
0.3548387096774194	0.2903225806451613	3.5615582517372695
0.3870967741935484	0.2903225806451613	3.58882458771457
0.41935483870967744	0.2903225806451613	3.6229728626813396
0.45161290322580644	0.2903225806451613	3.6575609458560256
0.4838709677419355	0.2903225806451613	3.6409823864725572
0.5161290322580645	0.2903225806451613	3.6313049671177193
0.5483870967741935	0.2903225806451613	3.6285286877915097
0.5806451612903226	0.2903225806451613	3.5745857659071465
0.6129032258064516	0.2903225806451613	3.5210826522306986
0.6451612903225806	0.2903225806451613	3.4744614775437217
0.6774193548387096	0.2903225806451613	3.4347099536047674
0.7096774193548387	0.2903225806451613	3.401813264854041
0.7419354838709677	0.2903225806451613	3.375754388381776
0.7741935483870968	0.2903225806451613	3.356514440038073
0.8064516129032258	0.2903225806451613	3.344073031891361
0.8387096774193549	0.2903225806451613	3.338408627464221
0.8709677419354839	0.2903225806451613	3.3394988831263834
0.9032258064516129	0.2903225806451613	3.3473209664138674
0.9354838709677419	0.2903225806451613	3.361851844590718
0.967741935483871	0.2903225806451613	3.3830685392404676
1.0	0.2903225806451613	3.4109483448949542
0.0	0.3225806451612903	3.732356215039209
0.03225806451612903	0.3225806451612903	3.6853656029761206
0.06451612903225806	0.3225806451612903	3.6450340056543804
0.0967741935483871	0.3225806451612903	3.6113825457399074
0.12903225806451613	0.3225806451612903	3.584432489752009
0.16129032258064516	0.3225806451612903	3.5642050460221313
0.1935483870967742	0.3225806451612903	3.550721133766724
0.22580645161290322	0.3225806451612903	3.544001125626622
0.25806451612903225	0.3225806451612903	3.544064567804435
0.2903225806451613	0.3225806451612903	3.5509298838451238
0.3225806451612903	0.3225806451612903	3.5646140700136444
0.3548387096774194	0.3225806451612903	3.585132391948955
0.3870967741935484	0.3225806451612903	3.612498093614201
0.41935483870967744	0.3225806451612903	3.6467221303172606
0.45161290322580644	0.3225806451612903	3.668458098863465
0.4838709677419355	0.3225806451612903	3.651905278970409
0.5161290322580645	0.3225806451612903	3.6422278596155704
0.5483870967741935	0.3225806451612903	3.639425840798949
0.5806451612903226	0.3225806451612903	3.5983350335430675
0.6129032258064516	0.3225806451612903	3.5447561581303293
0.6451612903225806	0.3225806451612903	3.498035617755406
0.6774193548387096	0.3225806451612903	3.4581624571104195
0.7096774193548387	0.3225806451612903	3.42512343223222
0.7419354838709677	0.3225806451612903	3.398903277481854
0.7741935483870968	0.3225806451612903	3.3794849965943636
0.8064516129032258	0.3225806451612903	3.366850166024787
0.8387096774193549	0.3225806451612903	3.3609792395705185
0.8709677419354839	0.3225806451612903	3.361851844590718
0.9032258064516129	0.3225806451612903	3.3694470618689394
0.9354838709677419	0.3225806451612903	3.3837436830737344
0.967741935483871	0.3225806451612903	3.404720441685798
1.0	0.3225806451612903	3.432356215039209
0.0	0.3548387096774194	3.7601535113665667
0.03225806451612903	0.3548387096774194	3.713395454190208
0.06451612903225806	0.3548387096774194	3.6732918242423045
0.0967741935483871	0.3548387096774194	3.6398622737185145
0.12903225806451613	0.3548387096774194	3.6131264948962367
0.16129032258064516	0.3548387096774194	3.593104034574315
0.1935483870967742	0.3548387096774194	3.5798140853985814
0.22580645161290322	0.3548387096774194	3.573275256558114
0.25806451612903225	0.3548387096774194	3.573505327753937
0.2903225806451613	0.3548387096774194	3.580520991819886
0.3225806451612903	0.3548387096774194	3.5943375928038033
0.3548387096774194	0.3548387096774194	3.614968867562107
0.3870967741935484	0.3548387096774194	3.642426699836976
0.41935483870967744	0.3548387096774194	3.670269283330272
0.45161290322580644	0.3548387096774194	3.6468912514459912
0.4838709677419355	0.3548387096774194	3.6303622338206623
0.5161290322580645	0.3548387096774194	3.6206848144658226
0.5483870967741935	0.3548387096774194	3.6178589933814744
0.5806451612903226	0.3548387096774194	3.6218821865560784
0.6129032258064516	0.3548387096774194	3.574684764353105
0.6451612903225806	0.3548387096774194	3.527872093368558
0.6774193548387096	0.3548387096774194	3.4878859799005784
0.7096774193548387	0.3548387096774194	3.4547145402069814
0.7419354838709677	0.3548387096774194	3.428344037431356
0.7741935483870968	0.3548387096774194	3.408759127525857
0.8064516129032258	0.3548387096774194	3.3959431176566452
0.8387096774193549	0.3548387096774194	3.3898782281227016
0.8709677419354839	0.3548387096774194	3.390545849734946
0.9032258064516129	0.3548387096774194	3.397926789847547
0.9354838709677419	0.3548387096774194	3.41200150166166
0.967741935483871	0.3548387096774194	3.4327502928998856
1.0	0.3548387096774194	3.460153511366568
0.0	0.3870967741935484	3.794328322213947
0.03225806451612903	0.3870967741935484	3.7477919232653543
0.06451612903225806	0.3870967741935484	3.707904978296829
0.0967741935483871	0.3870967741935484	3.6746857767708527
0.12903225806451613	0.3870967741935484	3.6481525654364777
0.16129032258064516	0.3870967741935484	3.6283233786842732
0.1935483870967742	0.3870967741935484	3.6152158504737373
0.22580645161290322	0.3870967741935484	3.608847010305257
0.25806451612903225	0.3870967741935484	3.6092330668323793
0.2903225806451613	0.3870967741935484	3.616389183849416
0.3225806451612903	0.3870967741935484	3.6303292544576324
0.3548387096774194	0.3870967741935484	3.651065680110173
0.3870967741935484	0.3870967741935484	3.6786091618569228
0.41935483870967744	0.3870967741935484	3.654903995229975
0.45161290322580644	0.3870967741935484	3.631569843882969
0.4838709677419355	0.3870967741935484	3.61506290189774
0.5161290322580645	0.3870967741935484	3.605385482542901
0.5483870967741935	0.3870967741935484	3.6025375858184527
0.5806451612903226	0.3870967741935484	3.606516898455782
0.6129032258064516	0.3870967741935484	3.6108672263730517
0.6451612903225806	0.3870967741935484	3.563968905916625
0.6774193548387096	0.3870967741935484	3.523877641554407
0.7096774193548387	0.3870967741935484	3.490582732236512
0.7419354838709677	0.3870967741935484	3.4640717765097984
0.7741935483870968	0.3870967741935484	3.444330881272999
0.8064516129032258	0.3870967741935484	3.431344882731801
0.8387096774193549	0.3870967741935484	3.4250975722326595
0.8709677419354839	0.3870967741935484	3.4255719202751873
0.9032258064516129	0.3870967741935484	3.4327502928998856
0.9354838709677419	0.3870967741935484	3.4466146557161834
0.967741935483871	0.3870967741935484	3.4671467619750302
1.0	0.3870967741935484	3.494328322213947
0.0	0.41935483870967744	3.8348699002317987
0.03225806451612903	0.41935483870967744	3.7885448341466224
0.06451612903225806	0.41935483870967744	3.748863952099756
0.0967741935483871	0.41935483870967744	3.7158442829422045
0.12903225806451613	0.41935483870967744	3.689502747325191
0.16129032258064516	0.41935483870967744	3.669856003124985
0.1935483870967742	0.41935483870967744	3.656920276232876
0.22580645161290322	0.41935483870967744	3.6507111790810143
0.25806451612903225	0.41935483870967744	3.6512435201634057
0.2903225806451613	0.41935483870967744	3.6585311086883947
0.3225806451612903	0.41935483870967744	3.6725865592972937
0.3548387096774194	0.41935483870967744	3.6934211024285735
0.3870967741935484	0.41935483870967744	3.675883116000206
0.41935483870967744	0.41935483870967744	3.6457869974282198
0.45161290322580644	0.41935483870967744	3.622493672193279
0.4838709677419355	0.41935483870967744	3.6060072603807662
0.5161290322580645	0.41935483870967744	3.5963298410259275
0.5483870967741935	0.41935483870967744	3.5934614141287624
0.5806451612903226	0.41935483870967744	3.5973999006540263
0.6129032258064516	0.41935483870967744	3.608141180516335
0.6451612903225806	0.41935483870967744	3.6063243282350252
0.6774193548387096	0.41935483870967744	3.566134946394069
0.7096774193548387	0.41935483870967744	3.532724657075491
0.7419354838709677	0.41935483870967744	3.506082229840824
0.7741935483870968	0.41935483870967744	3.4861950500487566
0.8064516129032258	0.41935483870967744	3.47304930849094
0.8387096774193549	0.41935483870967744	3.466630196673372
0.8709677419354839	0.41935483870967744	3.4669221021639007
0.9032258064516129	0.41935483870967744	3.4739087990712365
0.9354838709677419	0.41935483870967744	3.4875736295191113
0.967741935483871	0.41935483870967744	3.5078996728563
1.0	0.41935483870967744	3.5348699002317985
0.0	0.45161290322580644	3.881768536723726
0.03225806451612903	0.45161290322580644	3.8356450336427694
0.06451612903225806	0.45161290322580644	3.7961602228124436
0.0967741935483871	0.45161290322580644	3.7633299684200052
0.12903225806451613	0.45161290322580644	3.7371699752014713
0.16129032258064516	0.45161290322580644	3.7176956479369268
0.1935483870967742	0.45161290322580644	3.704921939372179
0.22580645161290322	0.45161290322580644	3.6988631887859222
0.25806451612903225	0.45161290322580644	3.6995329541227444
0.2903225806451613	0.45161290322580644	3.7069438412869817
0.3225806451612903	0.45161290322580644	3.7211073347885883
0.3548387096774194	0.45161290322580644	3.7097755698779187
0.3870967741935484	0.45161290322580644	3.6729573091601466
0.41935483870967744	0.45161290322580644	3.6429178060725405
0.45161290322580644	0.45161290322580644	3.6196625599583765
0.4838709677419355	0.45161290322580644	3.603195289542029
0.5161290322580645	0.45161290322580644	3.59351787018719
0.5483870967741935	0.45161290322580644	3.5906303018938606
0.5806451612903226	0.45161290322580644	3.5945307092983474
0.6129032258064516	0.45161290322580644	3.6052153736762764
0.6451612903225806	0.45161290322580644	3.622678795684371
0.6774193548387096	0.45161290322580644	3.6146557218853634
0.7096774193548387	0.45161290322580644	3.5811373896740784
0.7419354838709677	0.45161290322580644	3.554371663800163
0.7741935483870968	0.45161290322580644	3.534347059753664
0.8064516129032258	0.45161290322580644	3.521050971630243
0.8387096774193549	0.45161290322580644	3.514469841485313
0.8709677419354839	0.45161290322580644	3.5145893300401814
0.9032258064516129	0.45161290322580644	3.5213944845490373
0.9354838709677419	0.45161290322580644	3.5348699002317985
0.967741935483871	0.45161290322580644	3.554999872352447
1.0	0.45161290322580644	3.581768536723726
0.0	0.4838709677419355	3.9350154497723575
0.03225806451612903	0.4838709677419355	3.8890842752485084
0.06451612903225806	0.4838709677419355	3.8497861420238246
0.0967741935483871	0.4838709677419355	3.8171358391668417
0.12903225806451613	0.4838709677419355	3.7911479567150934
0.16129032258064516	0.4838709677419355	3.7718367581737446
0.1935483870967742	0.4838709677419355	3.7592160439062043
0.22580645161290322	0.4838709677419355	3.7532990074595363
0.25806451612903225	0.4838709677419355	3.754098087420106
0.2903225806451613	0.4838709677419355	3.7616248179135203
0.3225806451612903	0.4838709677419355	3.756534842597986
0.3548387096774194	0.4838709677419355	3.7130309992648365
0.3870967741935484	0.4838709677419355	3.6762825436246325
0.41935483870967744	0.4838709677419355	3.646296000198835
0.45161290322580644	0.4838709677419355	3.6230763538217237
0.4838709677419355	0.4838709677419355	3.6066269722401234
0.5161290322580645	0.4838709677419355	3.596949552885285
0.5483870967741935	0.4838709677419355	3.5940440957572073
0.5806451612903226	0.4838709677419355	3.597908903424641
0.6129032258064516	0.4838709677419355	3.6085406081407614
0.6451612903225806	0.4838709677419355	3.6259342250712883
0.6774193548387096	0.4838709677419355	3.650083229694759
0.7096774193548387	0.4838709677419355	3.6358183663006165
0.7419354838709677	0.4838709677419355	3.6089367970975252
0.7741935483870968	0.4838709677419355	3.588782878427278
0.8064516129032258	0.4838709677419355	3.575345076164268
0.8387096774193549	0.4838709677419355	3.5686109517221323
0.8709677419354839	0.4838709677419355	3.568567311553803
0.9032258064516129	0.4838709677419355	3.575200355295874
0.9354838709677419	0.4838709677419355	3.58849581944318
0.967741935483871	0.4838709677419355	3.6084391139581866
1.0	0.4838709677419355	3.6350154497723577
0.0	0.5161290322580645	3.994602684836421
0.03225806451612903	0.5161290322580645	3.9488551169785544
0.06451612903225806	0.5161290322580645	3.9097348326056274
0.0967741935483871	0.5161290322580645	3.8772556288113913
0.12903225806451613	0.5161290322580645	3.8514310736215642
0.16129032258064516	0.5161290322580645	3.8322743904187337
0.1935483870967742	0.5161290322580645	3.819798335241649
0.22580645161290322	0.5161290322580645	3.81401506881721
0.25806451612903225	0.5161290322580645	3.8149360256185822
0.2903225806451613	0.5161290322580645	3.8161201697381237
0.3225806451612903	0.5161290322580645	3.765964188985332
0.3548387096774194	0.5161290322580645	3.7225410820786853
0.3870967741935484	0.5161290322580645	3.6858581100353334
0.41935483870967744	0.5161290322580645	3.6559212118512736
0.45161290322580644	0.5161290322580645	3.632734919841692
0.4838709677419355	0.5161290322580645	3.616302293509599
0.5161290322580645	0.5161290322580645	3.606624874154761
0.5483870967741935	0.5161290322580645	3.603702661777176
0.5806451612903226	0.5161290322580645	3.60753411507708
0.6129032258064516	0.5161290322580645	3.6181161745514623
0.6451612903225806	0.5161290322580645	3.6354443078851375
0.6774193548387096	0.5161290322580645	3.6595125760821063
0.7096774193548387	0.5161290322580645	3.6903137181252212
0.7419354838709677	0.5161290322580645	3.6697747352960013
0.7741935483870968	0.5161290322580645	3.6494989397849515
0.8064516129032258	0.5161290322580645	3.635927367499713
0.8387096774193549	0.5161290322580645	3.629048583967121
0.8709677419354839	0.5161290322580645	3.628850428460274
0.9032258064516129	0.5161290322580645	3.6353201449404238
0.9354838709677419	0.5161290322580645	3.648444510024982
0.967741935483871	0.5161290322580645	3.6682099556882317
1.0	0.5161290322580645	3.694602684836421
0.0	0.5483870967741935	4.06052302654428
0.03225806451612903	0.5483870967741935	4.0149508315582745
0.06451612903225806	0.5483870967741935	3.97600009885307
0.0967741935483871	0.5483870967741935	3.943683710448371
0.12903225806451613	0.5483870967741935	3.918014297038589
0.16129032258064516	0.5483870967741935	3.8990041332945684
0.1935483870967742	0.5483870967741935	3.886665027631059
0.22580645161290322	0.5483870967741935	3.881008208115989
0.25806451612903225	0.5483870967741935	3.8820442065399536
0.2903225806451613	0.5483870967741935	3.8317182268412835
0.3225806451612903	0.5483870967741935	3.7816519681991
0.3548387096774194	0.5483870967741935	3.7383048087536013
0.3870967741935484	0.5483870967741935	3.7016833850042827
0.41935483870967744	0.5483870967741935	3.671793118005417
0.45161290322580644	0.5483870967741935	3.6486381405150055
0.4838709677419355	0.5483870967741935	3.6322212402263214
0.5161290322580645	0.5483870967741935	3.622543820871483
0.5483870967741935	0.5483870967741935	3.6196058824504895
0.5806451612903226	0.5483870967741935	3.623406021231223
0.6129032258064516	0.5483870967741935	3.633941449520411
0.6451612903225806	0.5483870967741935	3.6512080345600526
0.6774193548387096	0.5483870967741935	3.6752003552958743
0.7096774193548387	0.5483870967741935	3.7059117752283806
0.7419354838709677	0.5483870967741935	3.7368829162173722
0.7741935483870968	0.5483870967741935	3.7164920790837304
0.8064516129032258	0.5483870967741935	3.702794059889123
0.8387096774193549	0.5483870967741935	3.695778326842955
0.8709677419354839	0.5483870967741935	3.6954336518772988
0.9032258064516129	0.5483870967741935	3.7017482265774038
0.9354838709677419	0.5483870967741935	3.7147097762724255
0.967741935483871	0.5483870967741935	3.7343056702679522
1.0	0.5483870967741935	3.760523026544281
0.0	0.5806451612903226	4.132769920482875
0.03225806451612903	0.5806451612903226	4.087365327473219
0.06451612903225806	0.5806451612903226	4.048576348136424
0.0967741935483871	0.5806451612903226	4.016415020335291
0.12903225806451613	0.5806451612903226	3.990893114673434
0.16129032258064516	0.5806451612903226	3.9720220396751307
0.1935483870967742	0.5806451612903226	3.959812742706436
0.22580645161290322	0.5806451612903226	3.954275608139801
0.25806451612903225	0.5806451612903226	3.9102590642111634
0.2903225806451613	0.5806451612903226	3.853578513478978
0.3225806451612903	0.5806451612903226	3.803596879396261
0.3548387096774194	0.5806451612903226	3.760321287425415
0.3870967741935484	0.5806451612903226	3.7237578185078855
0.41935483870967744	0.5806451612903226	3.693911433922441
0.45161290322580644	0.5806451612903226	3.6707859123312425
0.4838709677419355	0.5806451612903226	3.654383800832757
0.5161290322580645	0.5806451612903226	3.6447063814779184
0.5483870967741935	0.5806451612903226	3.6417536542667266
0.5806451612903226	0.5806451612903226	3.645524337148247
0.6129032258064516	0.5806451612903226	3.656015883024015
0.6451612903225806	0.5806451612903226	3.6732245132318657
0.6774193548387096	0.5806451612903226	3.6971452664930355
0.7096774193548387	0.5806451612903226	3.727772061866075
0.7419354838709677	0.5806451612903226	3.7650977738885834
0.7741935483870968	0.5806451612903226	3.789759479107543
0.8064516129032258	0.5806451612903226	3.7759417749644997
0.8387096774193549	0.5806451612903226	3.7687962332235174
0.8709677419354839	0.5806451612903226	3.7683124695121437
0.9032258064516129	0.5806451612903226	3.774479536464323
0.9354838709677419	0.5806451612903226	3.7872860255557796
0.967741935483871	0.5806451612903226	3.806720166182896
1.0	0.5806451612903226	3.8327699204828765
0.0	0.6129032258064516	4.211337403872425
0.03225806451612903	0.6129032258064516	4.166093079538076
0.06451612903225806	0.6129032258064516	4.127458522516258
0.0967741935483871	0.6129032258064516	4.095444991768129
0.12903225806451613	0.6129032258064516	4.070063468184197
0.16129032258064516	0.6129032258064516	4.05132456870756
0.1935483870967742	0.6129032258064516	4.039238457219115
0.22580645161290322	0.6129032258064516	4.001556689008987
0.25806451612903225	0.6129032258064516	3.9382882484507826
0.2903225806451613	0.6129032258064516	3.8816994590299707
0.3225806451612903	0.6129032258064516	3.831797767592577
0.3548387096774194	0.6129032258064516	3.7885897273366904
0.3870967741935484	0.6129032258064516	3.7520809234301677
0.41935483870967744	0.6129032258064516	3.7222759076475214
0.45161290322580644	0.6129032258064516	3.6991781437510847
0.4838709677419355	0.6129032258064516	3.6827899651109988
0.5161290322580645	0.6129032258064516	3.67311254575616
0.5483870967741935	0.6129032258064516	3.6701458856865683
0.5806451612903226	0.6129032258064516	3.6738888108733274
0.6129032258064516	0.6129032258064516	3.684338987946296
0.6451612903225806	0.6129032258064516	3.701492953143142
0.6774193548387096	0.6129032258064516	3.725346154689351
0.7096774193548387	0.6129032258064516	3.755893007417067
0.7419354838709677	0.6129032258064516	3.793126958128202
0.7741935483870968	0.6129032258064516	3.8370405599767285
0.8064516129032258	0.6129032258064516	3.8553674894771794
0.8387096774193549	0.6129032258064516	3.848098762255948
0.8709677419354839	0.6129032258064516	3.847482823022907
0.9032258064516129	0.6129032258064516	3.8535095078971606
0.9354838709677419	0.6129032258064516	3.866168199935613
0.967741935483871	0.6129032258064516	3.885447918247754
1.0	0.6129032258064516	3.9113374038724253
0.0	0.6451612903225806	4.296220044116174
0.03225806451612903	0.6451612903225806	4.25112906779733
0.06451612903225806	0.6451612903225806	4.212642038980043
0.0967741935483871	0.6451612903225806	4.180769497672553
0.12903225806451613	0.6451612903225806	4.155521699134655
0.16129032258064516	0.6451612903225806	4.136908536079913
0.1935483870967742	0.6451612903225806	4.105584619745476
0.22580645161290322	0.6451612903225806	4.035752424247412
0.25806451612903225	0.6451612903225806	3.9725815600960757
0.2903225806451613	0.6451612903225806	3.916079662238477
0.3225806451612903	0.6451612903225806	3.8662536038993416
0.3548387096774194	0.6451612903225806	3.823109424961051
0.3870967741935484	0.6451612903225806	3.786652266840631
0.41935483870967744	0.6451612903225806	3.756886315429242
0.45161290322580644	0.6451612903225806	3.7338147535251163
0.4838709677419355	0.6451612903225806	3.7174397239941506
0.5161290322580645	0.6451612903225806	3.707762304639312
0.5483870967741935	0.6451612903225806	3.7047824954606
0.5806451612903226	0.6451612903225806	3.7084992186550485
0.6129032258064516	0.6451612903225806	3.71891033135676
0.6451612903225806	0.6451612903225806	3.7360126507675018
0.6774193548387096	0.6451612903225806	3.7598019909961167
0.7096774193548387	0.6451612903225806	3.790273210625574
0.7419354838709677	0.6451612903225806	3.8274202697734947
0.7741935483870968	0.6451612903225806	3.871236295215154
0.8064516129032258	0.6451612903225806	3.9217136520035405
0.8387096774193549	0.6451612903225806	3.9336827296282997
0.8709677419354839	0.6451612903225806	3.932941053973365
0.9032258064516129	0.6451612903225806	3.938834013801585
0.9354838709677419	0.6451612903225806	3.951351716399397
0.967741935483871	0.6451612903225806	3.970483906507007
1.0	0.6451612903225806	3.996220044116175
0.0	0.6774193548387096	4.387412884314099
0.03225806451612903	0.6774193548387096	4.34246872371105
0.06451612903225806	0.6774193548387096	4.304122737139428
0.0967741935483871	0.6774193548387096	4.272384800665633
0.12903225806451613	0.6774193548387096	4.247264502250495
0.16129032258064516	0.6774193548387096	4.222319458334882
0.1935483870967742	0.6774193548387096	4.145945564136348
0.22580645161290322	0.6774193548387096	4.076215630327521
0.25806451612903225	0.6774193548387096	4.013137375026523
0.2903225806451613	0.6774193548387096	3.9567178691669254
0.3225806451612903	0.6774193548387096	3.9069634688699737
0.3548387096774194	0.6774193548387096	3.863879752342801
0.3870967741935484	0.6774193548387096	3.8274714626808244
0.41935483870967744	0.6774193548387096	3.7977424578852537
0.45161290322580644	0.6774193548387096	3.774695669288078
0.4838709677419355	0.6774193548387096	3.758333069408703
0.5161290322580645	0.6774193548387096	3.7486556500538644
0.5483870967741935	0.6774193548387096	3.7456634112235623
0.5806451612903226	0.6774193548387096	3.7493553611110597
0.6129032258064516	0.6774193548387096	3.759729527196953
0.6451612903225806	0.6774193548387096	3.776782978149252
0.6774193548387096	0.6774193548387096	3.8005118559667475
0.7096774193548387	0.6774193548387096	3.8309114175540224
0.7419354838709677	0.6774193548387096	3.867976084703942
0.7741935483870968	0.6774193548387096	3.911699501295264
0.8064516129032258	0.6774193548387096	3.9620745963944115
0.8387096774193549	0.6774193548387096	4.019093651883269
0.8709677419354839	0.6774193548387096	4.0246838570892045
0.9032258064516129	0.6774193548387096	4.030449316794665
0.9354838709677419	0.6774193548387096	4.0428324145587835
0.967741935483871	0.6774193548387096	4.061823562420728
1.0	0.6774193548387096	4.087412884314098
0.0	0.7096774193548387	4.484911394925576
0.03225806451612903	0.7096774193548387	4.440107882707818
0.06451612903225806	0.7096774193548387	4.401896833386856
0.0967741935483871	0.7096774193548387	4.370287509529264
0.12903225806451613	0.7096774193548387	4.345288884891895
0.16129032258064516	0.7096774193548387	4.268845064346767
0.1935483870967742	0.7096774193548387	4.192577154162774
0.22580645161290322	0.7096774193548387	4.1229444868071194
0.25806451612903225	0.7096774193548387	4.059954233564164
0.2903225806451613	0.7096774193548387	4.003612954478187
0.3225806451612903	0.7096774193548387	3.9539265384033966
0.3548387096774194	0.7096774193548387	3.910900147251466
0.3870967741935484	0.7096774193548387	3.874538165601728
0.41935483870967744	0.7096774193548387	3.8448441567762233
0.45161290322580644	0.7096774193548387	3.8218208263773685
0.4838709677419355	0.7096774193548387	3.8054699941421166
0.5161290322580645	0.7096774193548387	3.7957925747872783
0.5483870967741935	0.7096774193548387	3.792788568312853
0.5806451612903226	0.7096774193548387	3.7964570600020293
0.6129032258064516	0.7096774193548387	3.806796230117857
0.6451612903225806	0.7096774193548387	3.8238033730579177
0.6774193548387096	0.7096774193548387	3.847474925500171
0.7096774193548387	0.7096774193548387	3.877806502865283
0.7419354838709677	0.7096774193548387	3.914792943241583
0.7741935483870968	0.7096774193548387	3.958428357774861
0.8064516129032258	0.7096774193548387	4.008706186420838
0.8387096774193549	0.7096774193548387	4.065619257895155
0.8709677419354839	0.7096774193548387	4.1227082397306045
0.9032258064516129	0.7096774193548387	4.128352025658297
0.9354838709677419	0.7096774193548387	4.140606510806211
0.967741935483871	0.7096774193548387	4.159462721417496
1.0	0.7096774193548387	4.184911394925575
0.0	0.7419354838709677	4.5887114308562555
0.03225806451612903	0.7419354838709677	4.5440427423022385
0.06451612903225806	0.7419354838709677	4.505960880648892
0.0967741935483871	0.7419354838709677	4.474474541194883
0.12903225806451613	0.7419354838709677	4.404430841507594
0.16129032258064516	0.7419354838709677	4.321644295646496
0.1935483870967742	0.7419354838709677	4.24547740044313
0.22580645161290322	0.7419354838709677	4.17593735079626
0.25806451612903225	0.7419354838709677	4.113030820375766
0.2903225806451613	0.7419354838709677	4.056763905479703
0.3225806451612903	0.7419354838709677	4.007142071760178
0.3548387096774194	0.7419354838709677	3.964170104831159
0.3870967741935484	0.7419354838709677	3.9278520657465226
0.41935483870967744	0.7419354838709677	3.8981912522785365
0.45161290322580644	0.7419354838709677	3.875190166835133
0.4838709677419355	0.7419354838709677	3.858850491731043
0.5161290322580645	0.7419354838709677	3.8491730723762037
0.5483870967741935	0.7419354838709677	3.8461579087706173
0.5806451612903226	0.7419354838709677	3.8498041555043425
0.6129032258064516	0.7419354838709677	3.860110130262652
0.6451612903225806	0.7419354838709677	3.87707333063761
0.6774193548387096	0.7419354838709677	3.9006904588569524
0.7096774193548387	0.7419354838709677	3.930957453866799
0.7419354838709677	0.7419354838709677	3.967869530053185
0.7741935483870968	0.7419354838709677	4.011421221764001
0.8064516129032258	0.7419354838709677	4.061606432701195
0.8387096774193549	0.7419354838709677	4.118418489194883
0.8709677419354839	0.7419354838709677	4.1818501963463035
0.9032258064516129	0.7419354838709677	4.232539057323915
0.9354838709677419	0.7419354838709677	4.244670558068248
0.967741935483871	0.7419354838709677	4.263397581011915
1.0	0.7419354838709677	4.288711430856255
0.0	0.7741935483870968	4.698809193327359
0.03225806451612903	0.7741935483870968	4.654269825077052
0.06451612903225806	0.7741935483870968	4.616311732993752
0.0967741935483871	0.7741935483870968	4.552685022957195
0.12903225806451613	0.7741935483870968	4.463397581011915
0.16129032258064516	0.7741935483870968	4.380715020653756
0.1935483870967742	0.7741935483870968	4.304644500560799
0.22580645161290322	0.7741935483870968	4.235192736083189
0.25806451612903225	0.7741935483870968	4.1723659472239465
0.2903225806451613	0.7741935483870968	4.11616980846898
0.3225806451612903	0.7741935483870968	4.066609401332869
0.3548387096774194	0.7741935483870968	4.02368917048742
0.3870967741935484	0.7741935483870968	3.9874128843140983
0.41935483870967744	0.7741935483870968	3.957783600668119
0.45161290322580644	0.7741935483870968	3.934803638561523
0.4838709677419355	0.7741935483870968	3.918474556366508
0.5161290322580645	0.7741935483870968	3.908797137011669
0.5483870967741935	0.7741935483870968	3.9057713804970065
0.5806451612903226	0.7741935483870968	3.909396503893925
0.6129032258064516	0.7741935483870968	3.9196709488302277
0.6451612903225806	0.7741935483870968	3.9365923962938716
0.6774193548387096	0.7741935483870968	3.9601577884296435
0.7096774193548387	0.7741935483870968	3.9903633568560775
0.7419354838709677	0.7741935483870968	4.027204656901366
0.7741935483870968	0.7741935483870968	4.07067660705093
0.8064516129032258	0.7741935483870968	4.1207735328188635
0.8387096774193549	0.7741935483870968	4.177489214202144
0.8709677419354839	0.7741935483870968	4.240816935850624
0.9032258064516129	0.7741935483870968	4.310749539086227
0.9354838709677419	0.7741935483870968	4.355021410413107
0.967741935483871	0.7741935483870968	4.373624663786729
1.0	0.7741935483870968	4.398809193327358
0.0	0.8064516129032258	4.815201195960919
0.03225806451612903	0.8064516129032258	4.770785945920251
0.06451612903225806	0.8064516129032258	4.713591675744259
0.0967741935483871	0.8064516129032258	4.6178196181354885
0.12903225806451613	0.8064516129032258	4.528638467726999
0.16129032258064516	0.8064516129032258	4.446055300900762
0.1935483870967742	0.8064516129032258	4.37007681791727
0.22580645161290322	0.8064516129032258	4.300709295102305
0.25806451612903225	0.8064516129032258	4.237958538111537
0.2903225806451613	0.8064516129032258	4.181829837004999
0.3225806451612903	0.8064516129032258	4.132327923879562
0.3548387096774194	0.8064516129032258	4.089456933803418
0.3870967741935484	0.8064516129032258	4.053220369770565
0.41935483870967744	0.8064516129032258	4.02362107234493
0.45161290322580644	0.8064516129032258	4.000661194593072
0.4838709677419355	0.8064516129032258	3.9843421828131502
0.5161290322580645	0.8064516129032258	3.9746647634583114
0.5483870967741935	0.8064516129032258	3.9716289365285564
0.5806451612903226	0.8064516129032258	3.9752339755707364
0.6129032258064516	0.8064516129032258	3.9854784342866933
0.6451612903225806	0.8064516129032258	4.00236015960987
0.6774193548387096	0.8064516129032258	4.0258763109763365
0.7096774193548387	0.8064516129032258	4.056023385392096
0.7419354838709677	0.8064516129032258	4.0927972477889565
0.7741935483870968	0.8064516129032258	4.136193166070047
0.8064516129032258	0.8064516129032258	4.186205850175334
0.8387096774193549	0.8064516129032258	4.24282949444915
0.8709677419354839	0.8064516129032258	4.30605782256571
0.9032258064516129	0.8064516129032258	4.375884134264521
0.9354838709677419	0.8064516129032258	4.452301353163614
0.967741935483871	0.8064516129032258	4.490140784629928
1.0	0.8064516129032258	4.515201195960918
0.0	0.8387096774193549	4.937884234582141
0.03225806451612903	0.8387096774193549	4.887136570083592
0.06451612903225806	0.8387096774193549	4.7848948495784684
0.0967741935483871	0.8387096774193549	4.6892308230133715
0.12903225806451613	0.8387096774193549	4.600151449536077
0.16129032258064516	0.8387096774193549	4.517663370013657
0.1935483870967742	0.8387096774193549	4.441772863350311
0.22580645161290322	0.8387096774193549	4.372485803308251
0.25806451612903225	0.8387096774193549	4.309807616444065
0.2903225806451613	0.8387096774193549	4.253743241797977
0.3225806451612903	0.8387096774193549	4.204297092983318
0.3548387096774194	0.8387096774193549	4.161473023316333
0.3870967741935484	0.8387096774193549	4.1252742946011685
0.41935483870967744	0.8387096774193549	4.095703550141113
0.45161290322580644	0.8387096774193549	4.07276279248515
0.4838709677419355	0.8387096774193549	4.056453366340126
0.5161290322580645	0.8387096774193549	4.046775946985288
0.5483870967741935	0.8387096774193549	4.043730534420634
0.5806451612903226	0.8387096774193549	4.0473164533669195
0.6129032258064516	0.8387096774193549	4.057532359117298
0.6451612903225806	0.8387096774193549	4.0743762491227855
0.6774193548387096	0.8387096774193549	4.0978454800800925
0.7096774193548387	0.8387096774193549	4.127936790185073
0.7419354838709677	0.8387096774193549	4.164646326121484
0.7741935483870968	0.8387096774193549	4.2079696742759936
0.8064516129032258	0.8387096774193549	4.257901895608375
0.8387096774193549	0.8387096774193549	4.314437563562044
0.8709677419354839	0.8387096774193549	4.377570804374786
0.9032258064516129	0.8387096774193549	4.4472953391424035
0.9354838709677419	0.8387096774193549	4.523604526997824
0.967741935483871	0.8387096774193549	4.60649140879327
1.0	0.8387096774193549	4.637884234582141
0.0	0.8709677419354839	5.066855360300298
0.03225806451612903	0.8709677419354839	4.964609335794849
0.06451612903225806	0.8709677419354839	4.862476903628099
0.0967741935483871	0.8709677419354839	4.766916492646657
0.12903225806451613	0.8709677419354839	4.677934650203217
0.16129032258064516	0.8709677419354839	4.595537615333272
0.1935483870967742	0.8709677419354839	4.5197312791107365
0.22580645161290322	0.8709677419354839	4.450521145594016
0.25806451612903225	0.8709677419354839	4.387912293900357
0.2903225806451613	0.8709677419354839	4.331909341964491
0.3225806451612903	0.8709677419354839	4.282516412542872
0.3548387096774194	0.8709677419354839	4.239737102015714
0.3870967741935484	0.8709677419354839	4.203574452514913
0.41935483870967744	0.8709677419354839	4.174030927866439
0.45161290322580644	0.8709677419354839	4.151108393781387
0.4838709677419355	0.8709677419354839	4.134808102661765
0.5161290322580645	0.8709677419354839	4.125130683306926
0.5483870967741935	0.8709677419354839	4.122076135716871
0.5806451612903226	0.8709677419354839	4.125643831092247
0.6129032258064516	0.8709677419354839	4.1358325170310435
0.6451612903225806	0.8709677419354839	4.152640327822167
0.6774193548387096	0.8709677419354839	4.176064799639646
0.7096774193548387	0.8709677419354839	4.206102890351588
0.7419354838709677	0.8709677419354839	4.2427510035777765
0.7741935483870968	0.8709677419354839	4.2860050165617585
0.8064516129032258	0.8709677419354839	4.3358603113688
0.8387096774193549	0.8709677419354839	4.392311808881658
0.8709677419354839	0.8709677419354839	4.455354005041927
0.9032258064516129	0.8709677419354839	4.52498100877569
0.9354838709677419	0.8709677419354839	4.601186581047453
0.967741935483871	0.8709677419354839	4.683964174504526
1.0	0.8709677419354839	4.7668553603002985
0.0	0.9032258064516129	5.1569505651604235
0.03225806451612903	0.9032258064516129	5.048363063603375
0.06451612903225806	0.9032258064516129	4.946335619102017
0.0967741935483871	0.9032258064516129	4.850874659649603
0.12903225806451613	0.9032258064516129	4.761986351272354
0.16129032258064516	0.9032258064516129	4.679676561803536
0.1935483870967742	0.9032258064516129	4.603950824857117
0.22580645161290322	0.9032258064516129	4.534814304451186
0.25806451612903225	0.9032258064516129	4.472271760754049
0.2903225806451613	0.9032258064516129	4.416327517438842
0.3225806451612903	0.9032258064516129	4.36698543113445
0.3548387096774194	0.9032258064516129	4.324248863450329
0.3870967741935484	0.9032258064516129	4.288120656030081
0.41935483870967744	0.9032258064516129	4.258603109053137
0.45161290322580644	0.9032258064516129	4.23569796355612
0.4838709677419355	0.9032258064516129	4.219406387886413
0.5161290322580645	0.9032258064516129	4.209728968531574
0.5483870967741935	0.9032258064516129	4.206665705491604
0.5806451612903226	0.9032258064516129	4.210216012278943
0.6129032258064516	0.9032258064516129	4.220378720546211
0.6451612903225806	0.9032258064516129	4.237152089256781
0.6774193548387096	0.9032258064516129	4.260533818231225
0.7096774193548387	0.9032258064516129	4.290521065825939
0.7419354838709677	0.9032258064516129	4.327110470431468
0.7741935483870968	0.9032258064516129	4.370298175418928
0.8064516129032258	0.9032258064516129	4.420079857115181
0.8387096774193549	0.9032258064516129	4.476450755351923
0.8709677419354839	0.9032258064516129	4.539405706111063
0.9032258064516129	0.9032258064516129	4.608939175778635
0.9354838709677419	0.9032258064516129	4.685045296521371
0.967741935483871	0.9032258064516129	4.767717902313053
1.0	0.9032258064516129	4.856950565160424
0.0	0.9354838709677419	5.246877018737432
0.03225806451612903	0.9354838709677419	5.138395477916616
0.06451612903225806	0.9354838709677419	5.036468954695483
0.0967741935483871	0.9354838709677419	4.941103516579619
0.12903225806451613	0.9354838709677419	4.852304976113889
0.16129032258064516	0.9354838709677419	4.770078857813287
0.1935483870967742	0.9354838709677419	4.694430365382013
0.22580645161290322	0.9354838709677419	4.625364349619778
0.25806451612903225	0.9354838709677419	4.562885277431709
0.2903225806451613	0.9354838709677419	4.506997202367154
0.3225806451612903	0.9354838709677419	4.457703737112182
0.3548387096774194	0.9354838709677419	4.4150080283499085
0.3870967741935484	0.9354838709677419	4.3789127343815135
0.41935483870967744	0.9354838709677419	4.349420005868953
0.45161290322580644	0.9354838709677419	4.3265314700184065
0.4838709677419355	0.9354838709677419	4.310248218472171
0.5161290322580645	0.9354838709677419	4.300570799117332
0.5483870967741935	0.9354838709677419	4.29749921195389
0.5806451612903226	0.9354838709677419	4.30103290909476
0.6129032258064516	0.9354838709677419	4.311170798897643
0.6451612903225806	0.9354838709677419	4.327911254156361
0.6774193548387096	0.9354838709677419	4.351252124208956
0.7096774193548387	0.9354838709677419	4.381190750754251
0.7419354838709677	0.9354838709677419	4.417723987109129
0.7741935483870968	0.9354838709677419	4.460848220587519
0.8064516129032258	0.9354838709677419	4.510559397640078
0.8387096774193549	0.9354838709677419	4.566853051361674
0.8709677419354839	0.9354838709677419	4.629724330952598
0.9032258064516129	0.9354838709677419	4.69916803270865
0.9354838709677419	0.9354838709677419	4.775178632114837
0.967741935483871	0.9354838709677419	4.8577503166262925
1.0	0.9354838709677419	4.946877018737432
0.0	0.967741935483871	5.3430840166663724
0.03225806451612903	0.967741935483871	5.234704479133685
0.06451612903225806	0.967741935483871	5.132875029610017
0.0967741935483871	0.967741935483871	5.037601400331997
0.12903225806451613	0.967741935483871	4.948889075833459
0.16129032258064516	0.967741935483871	4.866743262725135
0.1935483870967742	0.967741935483871	4.791168859828211
0.22580645161290322	0.967741935483871	4.722170429015664
0.25806451612903225	0.967741935483871	4.659752167128478
0.2903225806451613	0.967741935483871	4.603917879339696
0.3225806451612903	0.967741935483871	4.554670954337067
0.3548387096774194	0.967741935483871	4.512014341684255
0.3870967741935484	0.967741935483871	4.4759505317008195
0.41935483870967744	0.967741935483871	4.4464815381727325
0.45161290322580644	0.967741935483871	4.42360888416814
0.4838709677419355	0.967741935483871	4.407333591188465
0.5161290322580645	0.967741935483871	4.397656171833627
0.5483870967741935	0.967741935483871	4.394576626103624
0.5806451612903226	0.967741935483871	4.3980944413985394
0.6129032258064516	0.967741935483871	4.408208596216948
0.6451612903225806	0.967741935483871	4.424917567490707
0.6774193548387096	0.967741935483871	4.448219341433841
0.7096774193548387	0.967741935483871	4.478111427726792
0.7419354838709677	0.967741935483871	4.514590876805897
0.7741935483870968	0.967741935483871	4.557654299983406
0.8064516129032258	0.967741935483871	4.607297892086275
0.8387096774193549	0.967741935483871	4.663517456273522
0.8709677419354839	0.967741935483871	4.7263084306721685
0.9032258064516129	0.967741935483871	4.795665916461029
0.9354838709677419	0.967741935483871	4.871584707029371
0.967741935483871	0.967741935483871	4.954059317843362
1.0	0.967741935483871	5.043084016666372
0.0	1.0	5.445569415042096
0.03225806451612903	1.0	5.337288127402049
0.06451612903225806	1.0	5.235552108437001
0.0967741935483871	1.0	5.140366778288467
0.12903225806451613	1.0	5.051737316799005
0.16129032258064516	1.0	4.969668635865023
0.1935483870967742	1.0	4.894165352190662
0.22580645161290322	1.0	4.82523176075703
0.25806451612903225	1.0	4.762871809330909
0.2903225806451613	1.0	4.7070890743405265
0.3225806451612903	1.0	4.657886738442743
0.3548387096774194	1.0	4.6152675700951935
0.3870967741935484	1.0	4.5792339054288975
0.41935483870967744	1.0	4.549787632691211
0.45161290322580644	1.0	4.526930179496454
0.4838709677419355	1.0	4.510662503082578
0.5161290322580645	1.0	4.500985083727739
0.5483870967741935	1.0	4.497897921431939
0.5806451612903226	1.0	4.501400535917017
0.6129032258064516	1.0	4.511491969945027
0.6451612903225806	1.0	4.528170795901645
0.6774193548387096	1.0	4.551435125539516
0.7096774193548387	1.0	4.581282622727624
0.7419354838709677	1.0	4.6177105190083285
0.7741935483870968	1.0	4.6607156317247735
0.8064516129032258	1.0	4.710294384448726
0.8387096774193549	1.0	4.7664428294134105
0.8709677419354839	1.0	4.8291566716377154
0.9032258064516129	1.0	4.898431294417499
0.9354838709677419	1.0	4.974261785856356
0.967741935483871	1.0	5.056642966111726
1.0	1.0	5.145569415042095


==> res/cube/data.csv <==
face	x	y	z
1	0.5	0.7	0.0
2	1.0	0.3	0.5
4	0.9	0.0	0.9
6	0.4	0.3	1.0
4	0.3	0.0	0.7
3	0.0	0.7	0.7


==> res/cube/origin.csv <==
face	x	y	z
4	0.5	0.0	0.5


==> res/cube/x1_log.csv <==
iter	value	face	x	y	z
0	5.412106781186548	3	0.0	0.9	0.7
1	5.065396497891524	3	0.0	0.7909850852514421	0.7601238604611114
2	3.881089912618958	3	0.0	0.43141502431778445	0.9522117631854632
3	3.6107886583429862	6	0.0746229008327193	0.28856035018626836	1.0
4	3.507369745127927	6	0.17993483661608833	0.229635870744312	1.0
5	3.491529548453392	6	0.22039864571509524	0.2053728463637683	1.0
6	3.48911026181652	6	0.2359106524066465	0.1954062769804247	1.0
7	3.488740358542563	6	0.24185503615776435	0.1913215801537392	1.0
8	3.4886836452832086	6	0.24413401287809475	0.18965093596694532	1.0
9	3.4886749212749133	6	0.2450084242281854	0.18896890123006846	1.0
10	3.488673574734803	6	0.24534423730817773	0.1886909261747011	1.0
11	3.4886302753531395	6	0.2454733336552096	0.1885778030103544	1.0
12	3.4423565197112285	6	0.2285258125832944	0.10975369114341518	1.0
13	3.3784406199439356	6	0.2229949839136557	0.07880045095883167	1.0
14	2.653436634191027	4	0.4122907846864624	0.0	0.8232648302069786
15	2.359281007667759	4	0.4528571077821747	0.0	0.6226355141077465
16	2.313238757562913	4	0.4751924127153886	0.0	0.5452179398129254
17	2.30626751639922	4	0.48839767439865583	0.0	0.5168811396678832
18	2.305201175265047	4	0.49512570779682874	0.0	0.5065784934044784
19	2.3050321760254464	4	0.49803596684438217	0.0	0.5026206641579964
20	2.3050051481466802	4	0.4992140212808004	0.0	0.5010479915730927


==> res/cube/x2_log.csv <==
iter	value	face	x	y	z
0	4.692213595499958	2	1.0	0.3	0.1
1	4.1934800932561425	2	1.0	0.10569508935955897	0.1831748763349999
2	2.807598417888243	4	0.7832568037014569	0.0	0.4431146856268527
3	2.333682617363853	4	0.5343409636224379	0.0	0.5071094908996446
4	2.305	4	0.5	0.0	0.5
5	2.305	4	0.5	0.0	0.5
6	2.305	4	0.5	0.0	0.5
7	2.305	4	0.5	0.0	0.5
8	2.305	4	0.5	0.0	0.5
9	2.305	4	0.5	0.0	0.5
10	2.305	4	0.5	0.0	0.5
11	2.305	4	0.5	0.0	0.5
12	2.305	4	0.5	0.0	0.5
13	2.305	4	0.5	0.0	0.5
14	2.305	4	0.5	0.0	0.5
15	2.305	4	0.5	0.0	0.5
16	2.305	4	0.5	0.0	0.5
17	2.305	4	0.5	0.0	0.5
18	2.305	4	0.5	0.0	0.5
19	2.305	4	0.5	0.0	0.5
20	2.305	4	0.5	0.0	0.5


==> res/cube/x3_log.csv <==
iter	value	face	x	y	z
0	3.388553390593273	6	0.6	0.2	1.0
1	2.81619240598079	4	0.5630676077732797	0.0	0.9504829126662836
2	2.5639493722030156	4	0.5297591304185346	0.0	0.7704930450384286
3	2.341192170866646	4	0.487964131095027	0.0	0.5985658711147688
4	2.3095305416617036	4	0.4852581998633882	0.0	0.5336323221995074
5	2.305630796191707	4	0.4919786804923238	0.0	0.511944350918783
6	2.3050991640516654	4	0.49657591214468155	0.0	0.5046169742269282
7	2.305015859191323	4	0.4986209063623002	0.0	0.5018396975661091
8	2.3050025374653345	4	0.4994481917252086	0.0	0.5007357509122299
9	2.305000405994453	4	0.49977927544246126	0.0	0.5002942994291752
10	2.305000064959113	4	0.49991171017332353	0.0	0.5001177197689244
11	2.305000010393458	4	0.49996468406932515	0.0	0.5000470879075665
12	2.3050000016629526	4	0.49998587362773006	0.0	0.5000188351630266
13	2.305000000266072	4	0.49999434945109206	0.0	0.5000075340652106
14	2.3050000000425714	4	0.4999977397804368	0.0	0.5000030136260842
15	2.3050000000068116	4	0.49999909591217473	0.0	0.5000012054504337
16	2.3050000000010895	4	0.4999996383648699	0.0	0.5000004821801735
17	2.305000000000174	4	0.499999855345948	0.0	0.5000001928720693
18	2.3050000000000272	4	0.4999999421383792	0.0	0.5000000771488277
19	2.3050000000000046	4	0.4999999768553517	0.0	0.500000030859531
20	2.3050000000000006	4	0.4999999907421407	0.0	0.5000000123438124


==> res/cylinder/bottom.csv <==
angle	v	value
0.0	0.0	14.316249999999998
0.2026833970057931	0.0	14.316249999999998
0.4053667940115862	0.0	14.316249999999998
0.6080501910173793	0.0	14.316249999999998
0.8107335880231724	0.0	14.316249999999998
1.0134169850289656	0.0	14.316249999999998
1.2161003820347587	0.0	14.316249999999998
1.4187837790405518	0.0	14.316249999999998
1.6214671760463448	0.0	14.316249999999998
1.824150573052138	0.0	14.316249999999998
2.026833970057931	0.0	14.316249999999998
2.229517367063724	0.0	14.316249999999998
2.4322007640695174	0.0	14.316249999999998
2.6348841610753104	0.0	14.316249999999998
2.8375675580811035	0.0	14.316249999999998
3.040250955086896	0.0	14.316249999999998
3.2429343520926897	0.0	14.316249999999998
3.445617749098483	0.0	14.316249999999998
3.648301146104276	0.0	14.316249999999998
3.850984543110069	0.0	14.316249999999998
4.053667940115862	0.0	14.316249999999998
4.2563513371216555	0.0	14.316249999999998
4.459034734127448	0.0	14.316249999999998
4.661718131133241	0.0	14.316249999999998
4.864401528139035	0.0	14.316249999999998
5.067084925144828	0.0	14.316249999999998
5.269768322150621	0.0	14.316249999999998
5.472451719156414	0.0	14.316249999999998
5.675135116162207	0.0	14.316249999999998
5.877818513168	0.0	14.316249999999998
6.080501910173792	0.0	14.316249999999998
6.283185307179586	0.0	14.316249999999998
0.0	0.03225806451612903	14.286969132453686
0.2026833970057931	0.03225806451612903	14.274088089097457
0.4053667940115862	0.03225806451612903	14.263165147359132
0.6080501910173793	0.03225806451612903	14.254650487453567
0.8107335880231724	0.03225806451612903	14.248878798276401
1.0134169850289656	0.03225806451612903	14.246058112159993
1.2161003820347587	0.03225806451612903	14.246266161976372
1.4187837790405518	0.03225806451612903	14.249453513151751
1.6214671760463448	0.03225806451612903	14.25545225008417
1.824150573052138	0.03225806451612903	14.263988774098967
2.026833970057931	0.03225806451612903	14.274699283306585
2.229517367063724	0.03225806451612903	14.287146701611267
2.4322007640695174	0.03225806451612903	14.300838134131045
2.6348841610753104	0.03225806451612903	14.315242276807977
2.8375675580811035	0.03225806451612903	14.329806535707853
3.040250955086896	0.03225806451612903	14.343973868261436
3.2429343520926897	0.03225806451612903	14.357199512988085
3.445617749098483	0.03225806451612903	14.368967810384024
3.648301146104276	0.03225806451612903	14.378809234134723
3.850984543110069	0.03225806451612903	14.386317559909342
4.053667940115862	0.03225806451612903	14.39116682229609
4.2563513371216555	0.03225806451612903	14.393127385158241
4.459034734127448	0.03225806451612903	14.39208012604847
4.661718131133241	0.03225806451612903	14.388027472097239
4.864401528139035	0.03225806451612903	14.381099889816301
5.067084925144828	0.03225806451612903	14.3715564862861
5.269768322150621	0.03225806451612903	14.359778665095513
5.472451719156414	0.03225806451612903	14.346256300600105
5.675135116162207	0.03225806451612903	14.331566603343806
5.877818513168	0.03225806451612903	14.316346653876055
6.080501910173792	0.03225806451612903	14.301261352697079
6.283185307179586	0.03225806451612903	14.286969132453686
0.0	0.06451612903225806	14.262859078510909
0.2026833970057931	0.06451612903225806	14.236775886623718
0.4053667940115862	0.06451612903225806	14.214884268146637
0.6080501910173793	0.06451612903225806	14.19808903808184
0.8107335880231724	0.06451612903225806	14.187016402633702
1.0134169850289656	0.06451612903225806	14.18200065319257
1.2161003820347587	0.06451612903225806	14.18309216991278
1.4187837790405518	0.06451612903225806	14.190082003064287
1.6214671760463448	0.06451612903225806	14.202537185346262
1.824150573052138	0.06451612903225806	14.219841007758351
2.026833970057931	0.06451612903225806	14.241233459146677
2.229517367063724	0.06451612903225806	14.265848484856988
2.4322007640695174	0.06451612903225806	14.292746300342483
2.6348841610753104	0.06451612903225806	14.320940441714708
2.8375675580811035	0.06451612903225806	14.349420396004003
3.040250955086896	0.06451612903225806	14.37717145924467
3.2429343520926897	0.06451612903225806	14.403193899744096
3.445617749098483	0.06451612903225806	14.426523563731948
3.648301146104276	0.06451612903225806	14.4462557725365
3.850984543110069	0.06451612903225806	14.46157375189706
4.053667940115862	0.06451612903225806	14.471781931811252
4.2563513371216555	0.06451612903225806	14.476343290089922
4.459034734127448	0.06451612903225806	14.474918545448016
4.661718131133241	0.06451612903225806	14.467403573761061
4.864401528139035	0.06451612903225806	14.453960176135478
5.067084925144828	0.06451612903225806	14.435034624396891
5.269768322150621	0.06451612903225806	14.411358617089544
5.472451719156414	0.06451612903225806	14.383928635529145
5.675135116162207	0.06451612903225806	14.353962168710684
5.877818513168	0.06451612903225806	14.322832530484549
6.080501910173792	0.06451612903225806	14.2919874046313
6.283185307179586	0.06451612903225806	14.262859078510909
0.0	0.0967741935483871	14.243875906151704
0.2026833970057931	0.0967741935483871	14.204268885462264
0.4053667940115862	0.0967741935483871	14.171379531973091
0.6080501910173793	0.0967741935483871	14.146565637901745
0.8107335880231724	0.0967741935483871	14.13069146145802
1.0134169850289656	0.0967741935483871	14.124125377914275
1.2161003820347587	0.0967741935483871	14.126778736352062
1.4187837790405518	0.0967741935483871	14.138172433752413
1.6214671760463448	0.0967741935483871	14.157516622722465
1.824150573052138	0.0967741935483871	14.183790885319045
2.026833970057931	0.0967741935483871	14.215815792915613
2.229517367063724	0.0967741935483871	14.25231075899094
2.4322007640695174	0.0967741935483871	14.29193665155484
2.6348841610753104	0.0967741935483871	14.333324415009624
2.8375675580811035	0.0967741935483871	14.375092917232786
3.040250955086896	0.0967741935483871	14.415860463204444
3.2429343520926897	0.0967741935483871	14.454254981551262
3.445617749098483	0.0967741935483871	14.488927858258716
3.648301146104276	0.0967741935483871	14.51857583463936
3.850984543110069	0.0967741935483871	14.541974387021975
4.053667940115862	0.0967741935483871	14.558024598733546
4.2563513371216555	0.0967741935483871	14.565813634952669
4.459034734127448	0.0967741935483871	14.564686355896026
4.661718131133241	0.0967741935483871	14.554322285568873
4.864401528139035	0.0967741935483871	14.53480845878707
5.067084925144828	0.0967741935483871	14.506695570690503
5.269768322150621	0.0967741935483871	14.471023696140236
5.472451719156414	0.0967741935483871	14.429305750716196
5.675135116162207	0.0967741935483871	14.383462120099447
5.877818513168	0.0967741935483871	14.335707714826507
6.080501910173792	0.0967741935483871	14.288401468033884
6.283185307179586	0.0967741935483871	14.243875906151704
0.0	0.12903225806451613	14.229966645003916
0.2026833970057931	0.12903225806451613	14.17651171694673
0.4053667940115862	0.12903225806451613	14.132611804403503
0.6080501910173793	0.12903225806451613	14.100069469704493
0.8107335880231724	0.12903225806451613	14.079922438853533
1.0134169850289656	0.12903225806451613	14.072470060078263
1.2161003820347587	0.12903225806451613	14.077366533005929
1.4187837790405518	0.12903225806451613	14.093752064147264
1.6214671760463448	0.12903225806451613	14.120393991314057
1.824150573052138	0.12903225806451613	14.155816498737337
2.026833970057931	0.12903225806451613	14.19840604924951
2.229517367063724	0.12903225806451613	14.246487333813302
2.4322007640695174	0.12903225806451613	14.298370232040138
2.6348841610753104	0.12903225806451613	14.352372035082645
2.8375675580811035	0.12903225806451613	14.406821519140628
3.040250955086896	0.12903225806451613	14.460052813516015
3.2429343520926897	0.12903225806451613	14.510397552769591
3.445617749098483	0.12903225806451613	14.55618354841252
3.648301146104276	0.12903225806451613	14.595747244726553
3.850984543110069	0.12903225806451613	14.627465808418338
4.053667940115862	0.12903225806451613	14.649813115044985
4.2563513371216555	0.12903225806451613	14.661441973062033
4.459034734127448	0.12903225806451613	14.661291815509284
4.661718131133241	0.12903225806451613	14.648715709039225
4.864401528139035	0.12903225806451613	14.623612781536341
5.067084925144828	0.12903225806451613	14.586543989029781
5.269768322150621	0.12903225806451613	14.538804137142034
5.472451719156414	0.12903225806451613	14.482424584106042
5.675135116162207	0.12903225806451613	14.420090160755198
5.877818513168	0.12903225806451613	14.354968893231739
6.080501910173792	0.12903225806451613	14.29047064747435
6.283185307179586	0.12903225806451613	14.229966645003916
0.0	0.16129032258064516	14.221068083807378
0.2026833970057931	0.16129032258064516	14.153436644531029
0.4053667940115862	0.16129032258064516	14.098529274090396
0.6080501910173793	0.16129032258064516	14.058578036624745
0.8107335880231724	0.16129032258064516	14.034717308557294
1.0134169850289656	0.16129032258064516	14.027062583063605
1.2161003820347587	0.16129032258064516	14.034886452404209
1.4187837790405518	0.16129032258064516	14.056838742933095
1.6214671760463448	0.16129032258064516	14.091164613552891
1.824150573052138	0.16129032258064516	14.135890095400564
2.026833970057931	0.16129032258064516	14.188960677128435
2.229517367063724	0.16129032258064516	14.248330514825213
2.4322007640695174	0.16129032258064516	14.312006984476112
2.6348841610753104	0.16129032258064516	14.37805902102841
2.8375675580811035	0.16129032258064516	14.44459970366308
3.040250955086896	0.16129032258064516	14.509754817041745
3.2429343520926897	0.16129032258064516	14.571629701247339
3.445617749098483	0.16129032258064516	14.628286199263826
3.648301146104276	0.16129032258064516	14.677739803263547
3.850984543110069	0.16129032258064516	14.71798487059997
4.053667940115862	0.16129032258064516	14.74705417331632
4.2563513371216555	0.16129032258064516	14.763118338267954
4.459034734127448	0.16129032258064516	14.764628982624428
4.661718131133241	0.16129032258064516	14.750502845164533
4.864401528139035	0.16129032258064516	14.720330700900378
5.067084925144828	0.16129032258064516	14.674577372617971
5.269768322150621	0.16129032258064516	14.614726080386443
5.472451719156414	0.16129032258064516	14.543319951548156
5.675135116162207	0.16129032258064516	14.463868074107356
5.877818513168	0.16129032258064516	14.380609054728627
6.080501910173792	0.16129032258064516	14.298155151176394
6.283185307179586	0.16129032258064516	14.221068083807378
0.0	0.1935483870967742	14.217105231886865
0.2026833970057931	0.1935483870967742	14.134961657432203
0.4053667940115862	0.1935483870967742	14.0690657436724
0.6080501910173793	0.1935483870967742	14.022056083871217
0.8107335880231724	0.1935483870967742	13.995073141421798
1.0134169850289656	0.1935483870967742	13.987920937715057
1.2161003820347587	0.1935483870967742	13.99935975087058
1.4187837790405518	0.1935483870967742	14.027441072656018
1.6214671760463448	0.1935483870967742	14.069815869685051
1.824150573052138	0.1935483870967742	14.123978234281605
2.026833970057931	0.1935483870967742	14.187432927797282
2.229517367063724	0.1935483870967742	14.257791153676399
2.4322007640695174	0.1935483870967742	14.332805728096174
2.6348841610753104	0.1935483870967742	14.41035890101881
2.8375675580811035	0.1935483870967742	14.488416982567687
3.040250955086896	0.1935483870967742	14.564967160017082
3.2429343520926897	0.1935483870967742	14.637952975612789
3.445617749098483	0.1935483870967742	14.70522441438176
3.648301146104276	0.1935483870967742	14.764515587113088
3.850984543110069	0.1935483870967742	14.813458851517227
4.053667940115862	0.1935483870967742	14.849642075966209
4.2563513371216555	0.1935483870967742	14.870717768412938
4.459034734127448	0.1935483870967742	14.874575953166172
4.661718131133241	0.1935483870967742	14.859588028799186
4.864401528139035	0.1935483870967742	14.82490813555814
5.067084925144828	0.1935483870967742	14.770785236407434
5.269768322150621	0.1935483870967742	14.6988109863625
5.472451719156414	0.1935483870967742	14.61202415162861
5.675135116162207	0.1935483870967742	14.514815453240294
5.877818513168	0.1935483870967742	14.412617090331988
6.080501910173792	0.1935483870967742	14.31140739899736
6.283185307179586	0.1935483870967742	14.217105231886865
0.0	0.22580645161290322	14.2179893458143
0.2026833970057931	0.22580645161290322	14.120988044171646
0.4053667940115862	0.22580645161290322	14.044138501396962
0.6080501910173793	0.22580645161290322	13.99045430078326
0.8107335880231724	0.22580645161290322	13.960975607741087
1.0134169850289656	0.22580645161290322	13.955053150196067
1.2161003820347587	0.22580645161290322	13.970798083067077
1.4187837790405518	0.22580645161290322	14.005558443585121
1.6214671760463448	0.22580645161290322	14.056327241684748
1.824150573052138	0.22580645161290322	14.120041846640069
2.026833970057931	0.22580645161290322	14.193772905010885
2.229517367063724	0.22580645161290322	14.27481865688422
2.4322007640695174	0.22580645161290322	14.3607241120324
2.6348841610753104	0.22580645161290322	14.449242909468396
2.8375675580811035	0.22580645161290322	14.538258734778152
3.040250955086896	0.22580645161290322	14.625684787424783
3.2429343520926897	0.22580645161290322	14.709362396461838
3.445617749098483	0.22580645161290322	14.786980041604645
3.648301146104276	0.22580645161290322	14.856029200640515
3.850984543110069	0.22580645161290322	14.9138053290426
4.053667940115862	0.22580645161290322	14.957457776689054
4.2563513371216555	0.22580645161290322	14.984098437340494
4.459034734127448	0.22580645161290322	14.990992575172463
4.661718131133241	0.22580645161290322	14.975858908591082
4.864401528139035	0.22580645161290322	14.937277934501942
5.067084925144828	0.22580645161290322	14.875148154209818
5.269768322150621	0.22580645161290322	14.79107493964705
5.472451719156414	0.22580645161290322	14.688566475062068
5.675135116162207	0.22580645161290322	14.5729493440199
5.877818513168	0.22580645161290322	14.450977267397935
6.080501910173792	0.22580645161290322	14.330170874658734
6.283185307179586	0.22580645161290322	14.2179893458143
0.0	0.25806451612903225	14.22361537954658
0.2026833970057931	0.25806451612903225	14.111397278174845
0.4053667940115862	0.25806451612903225	14.023645670070074
0.6080501910173793	0.25806451612903225	13.963707794880218
0.8107335880231724	0.25806451612903225	13.93239842849459
1.0134169850289656	0.25806451612903225	13.928457162853853
1.2161003820347587	0.25806451612903225	13.949203429611305
1.4187837790405518	0.25806451612903225	13.991180927945086
1.6214671760463448	0.25806451612903225	14.050670225470416
1.824150573052138	0.25806451612903225	14.124036193466006
2.026833970057931	0.25806451612903225	14.20792754534816
2.229517367063724	0.25806451612903225	14.29936095504774
2.4322007640695174	0.25806451612903225	14.395718547681248
2.6348841610753104	0.25806451612903225	14.494679855820353
2.8375675580811035	0.25806451612903225	14.594105992490999
3.040250955086896	0.25806451612903225	14.691896648358666
3.2429343520926897	0.25806451612903225	14.785846298800822
3.445617749098483	0.25806451612903225	14.873528250829189
3.648301146104276	0.25806451612903225	14.952227996832246
3.850984543110069	0.25806451612903225	15.018932064421698
4.053667940115862	0.25806451612903225	15.07036776920637
4.2563513371216555	0.25806451612903225	15.103099315800797
4.459034734127448	0.25806451612903225	15.113717475179559
4.661718131133241	0.25806451612903225	15.09918381445495
4.864401528139035	0.25806451612903225	15.057358075823217
5.067084925144828	0.25806451612903225	14.987636605039143
5.269768322150621	0.25806451612903225	14.891527822646003
5.472451719156414	0.25806451612903225	14.77297260094942
5.675135116162207	0.25806451612903225	14.638283782905525
5.877818513168	0.25806451612903225	14.495668548199625
6.080501910173792	0.25806451612903225	14.354378648528147
6.283185307179586	0.25806451612903225	14.22361537954658
0.0	0.2903225806451613	14.233858651559018
0.2026833970057931	0.2903225806451613	14.106046978091957
0.4053667940115862	0.2903225806451613	14.007462907218581
0.6080501910173793	0.2903225806451613	13.94173434914526
0.8107335880231724	0.2903225806451613	13.90930282769488
1.0134169850289656	0.2903225806451613	13.908120690307346
1.2161003820347587	0.2903225806451613	13.934567908611156
1.4187837790405518	0.2903225806451613	13.984289013978618
1.6214671760463448	0.2903225806451613	14.052808092130185
1.824150573052138	0.2903225806451613	14.135910707330654
2.026833970057931	0.2903225806451613	14.229840524479027
2.229517367063724	0.2903225806451613	14.331364434155313
2.4322007640695174	0.2903225806451613	14.437744123904608
2.6348841610753104	0.2903225806451613	14.546635968017435
2.8375675580811035	0.2903225806451613	14.655935153938795
3.040250955086896	0.2903225806451613	14.76358529425799
3.2429343520926897	0.2903225806451613	14.867385982200414
3.445617749098483	0.2903225806451613	14.964837465460956
3.648301146104276	0.2903225806451613	15.053052282962629
3.850984543110069	0.2903225806451613	15.128736949609854
4.053667940115862	0.2903225806451613	15.18822286213824
4.2563513371216555	0.2903225806451613	15.227537271617475
4.459034734127448	0.2903225806451613	15.242564167405806
4.661718131133241	0.2903225806451613	15.22940828244855
4.864401528139035	0.2903225806451613	15.1850493691942
5.067084925144828	0.2903225806451613	15.108209579943367
5.269768322150621	0.2903225806451613	15.000172334464281
5.472451719156414	0.2903225806451613	14.86526385802092
5.675135116162207	0.2903225806451613	14.710829205100485
5.877818513168	0.2903225806451613	14.546663710815155
6.080501910173792	0.2903225806451613	14.383951466134132
6.283185307179586	0.2903225806451613	14.233858651559018
0.0	0.3225806451612903	14.248570421556078
0.2026833970057931	0.3225806451612903	14.104765602741608
0.4053667940115862	0.3225806451612903	13.99543930923926
0.6080501910173793	0.3225806451612903	13.924432510825184
0.8107335880231724	0.3225806451612903	13.89163706237255
1.0134169850289656	0.3225806451612903	13.894021069663582
1.2161003820347587	0.3225806451612903	13.92687344813249
1.4187837790405518	0.3225806451612903	13.984853145767044
1.6214671760463448	0.3225806451612903	14.06269546894406
1.824150573052138	0.3225806451612903	14.155608700879927
2.026833970057931	0.3225806451612903	14.25945208324698
2.229517367063724	0.3225806451612903	14.370773830104529
2.4322007640695174	0.3225806451612903	14.486754509131647
2.6348841610753104	0.3225806451612903	14.60507471449192
2.8375675580811035	0.3225806451612903	14.72371762000931
3.040250955086896	0.3225806451612903	14.840726310896706
3.2429343520926897	0.3225806451612903	14.953955131990426
3.445617749098483	0.3225806451612903	15.060869113039798
3.648301146104276	0.3225806451612903	15.158435517313587
3.850984543110069	0.3225806451612903	15.243108093092754
4.053667940115862	0.3225806451612903	15.310856918619395
4.2563513371216555	0.3225806451612903	15.357203518065342
4.459034734127448	0.3225806451612903	15.377315925630542
4.661718131133241	0.3225806451612903	15.366350394461945
4.864401528139035	0.3225806451612903	15.320232475846126
5.067084925144828	0.3225806451612903	15.236812881825923
5.269768322150621	0.3225806451612903	15.11700282291113
5.472451719156414	0.3225806451612903	14.965456323654818
5.675135116162207	0.3225806451612903	14.790591691549135
5.877818513168	0.3225806451612903	14.60392821481502
6.080501910173792	0.3225806451612903	14.41879525079632
6.283185307179586	0.3225806451612903	14.248570421556078
0.0	0.3548387096774194	14.267571906581347
0.2026833970057931	0.3548387096774194	14.107345386834805
0.4053667940115862	0.3548387096774194	13.987392363455276
0.6080501910173793	0.3548387096774194	13.911679625841675
0.8107335880231724	0.3548387096774194	13.879336137008774
1.0134169850289656	0.3548387096774194	13.886125115483967
1.2161003820347587	0.3548387096774194	13.92609127807284
1.4187837790405518	0.3548387096774194	13.992833017401058
1.6214671760463448	0.3548387096774194	14.080277698190308
1.824150573052138	0.3548387096774194	14.183066917418031
2.026833970057931	0.3548387096774194	14.296698765215583
2.229517367063724	0.3548387096774194	14.417532087261044
2.4322007640695174	0.3548387096774194	14.542701844977902
2.6348841610753104	0.3548387096774194	14.669956609963915
2.8375675580811035	0.3548387096774194	14.79741935222087
3.040250955086896	0.3548387096774194	14.92328755853735
3.2429343520926897	0.3548387096774194	15.045518958241523
3.445617749098483	0.3548387096774194	15.161577138837709
3.648301146104276	0.3548387096774194	15.268304489457599
3.850984543110069	0.3548387096774194	15.361924138065998
4.053667940115862	0.3548387096774194	15.43808570340666
4.2563513371216555	0.3548387096774194	15.49185934043442
4.459034734127448	0.3548387096774194	15.517718968269794
4.661718131133241	0.3548387096774194	15.509794409211311
4.864401528139035	0.3548387096774194	15.462763966282768
5.067084925144828	0.3548387096774194	15.373377023689137
5.269768322150621	0.3548387096774194	15.242003887898099
5.472451719156414	0.3548387096774194	15.073559726624897
5.675135116162207	0.3548387096774194	14.87757201365421
5.877818513168	0.3548387096774194	14.667418731771363
6.080501910173792	0.3548387096774194	14.458797796185173
6.283185307179586	0.3548387096774194	14.267571906581347
0.0	0.3870967741935484	14.290645993783672
0.2026833970057931	0.3870967741935484	14.113532792586096
0.4053667940115862	0.3870967741935484	13.983101820773097
0.6080501910173793	0.3870967741935484	13.903330043323246
0.8107335880231724	0.3870967741935484	13.872321842287409
1.0134169850289656	0.3870967741935484	13.884388973358966
1.2161003820347587	0.3870967741935484	13.932181174699025
1.4187837790405518	0.3870967741935484	14.008176546843437
1.6214671760463448	0.3870967741935484	14.105489914414324
1.824150573052138	0.3870967741935484	14.218214890292135
2.026833970057931	0.3870967741935484	14.341513054936424
2.229517367063724	0.3870967741935484	14.47158018185764
2.4322007640695174	0.3870967741935484	14.605536636883183
2.6348841610753104	0.3870967741935484	14.741239012685483
2.8375675580811035	0.3870967741935484	14.877000351356454
3.040250955086896	0.3870967741935484	15.011228187851236
3.2429343520926897	0.3870967741935484	15.142032977588393
3.445617749098483	0.3870967741935484	15.266907196146308
3.648301146104276	0.3870967741935484	15.382579453158739
3.850984543110069	0.3870967741935484	15.485054923317591
4.053667940115862	0.3870967741935484	15.5697060779993
4.2563513371216555	0.3870967741935484	15.631231102537402
4.459034734127448	0.3870967741935484	15.663473327390925
4.661718131133241	0.3870967741935484	15.65948185985015
4.864401528139035	0.3870967741935484	15.612470982516072
5.067084925144828	0.3870967741935484	15.517814590734943
5.269768322150621	0.3870967741935484	15.37514870128484
5.472451719156414	0.3870967741935484	15.189576110701758
5.675135116162207	0.3870967741935484	14.971764421372288
5.877818513168	0.3870967741935484	14.737081227536324
6.080501910173792	0.3870967741935484	14.503824308149245
6.283185307179586	0.3870967741935484	14.290645993783672
0.0	0.41935483870967744	14.317525430619126
0.2026833970057931	0.41935483870967744	14.123015408815137
0.4053667940115862	0.41935483870967744	13.982302484310488
0.6080501910173793	0.41935483870967744	13.899213888177696
0.8107335880231724	0.41935483870967744	13.870503285312708
1.0134169850289656	0.41935483870967744	13.888757936215082
1.2161003820347587	0.41935483870967744	13.945090356613075
1.4187837790405518	0.41935483870967744	14.030818422376932
1.6214671760463448	0.41935483870967744	14.138255756558625
1.824150573052138	0.41935483870967744	14.260974066354493
2.026833970057931	0.41935483870967744	14.393822903744923
2.229517367063724	0.41935483870967744	14.532856911412882
2.4322007640695174	0.41935483870967744	14.675207648525987
2.6348841610753104	0.41935483870967744	14.818875924272039
2.8375675580811035	0.41935483870967744	14.962414060323393
3.040250955086896	0.41935483870967744	15.104497392710371
3.2429343520926897	0.41935483870967744	15.243441333908835
3.445617749098483	0.41935483870967744	15.376795384298926
3.648301146104276	0.41935483870967744	15.501174143366892
3.850984543110069	0.41935483870967744	15.61236260207573
4.053667940115862	0.41935483870967744	15.705495922583502
4.2563513371216555	0.41935483870967744	15.775004712143822
4.459034734127448	0.41935483870967744	15.814220538138027
4.661718131133241	0.41935483870967744	15.815098773054157
4.864401528139035	0.41935483870967744	15.769143808613652
5.067084925144828	0.41935483870967744	15.670016871074317
5.269768322150621	0.41935483870967744	15.51639697019164
5.472451719156414	0.41935483870967744	15.313498204766493
5.675135116162207	0.41935483870967744	15.073155101851125
5.877818513168	0.41935483870967744	14.812848433322916
6.080501910173792	0.41935483870967744	14.55371126057545
6.283185307179586	0.41935483870967744	14.317525430619126
0.0	0.45161290322580644	14.347875398240474
0.2026833970057931	0.45161290322580644	14.135403741602875
0.4053667940115862	0.45161290322580644	13.984676242850913
0.6080501910173793	0.45161290322580644	13.899137047728747
0.8107335880231724	0.45161290322580644	13.873778082722716
1.0134169850289656	0.45161290322580644	13.899166139777504
1.2161003820347587	0.45161290322580644	13.964751883450635
1.4187837790405518	0.45161290322580644	14.060678067529905
1.6214671760463448	0.45161290322580644	14.178485596272505
1.824150573052138	0.45161290322580644	14.311256633715217
2.026833970057931	0.45161290322580644	14.453551127686696
2.229517367063724	0.45161290322580644	14.601298652347639
2.4322007640695174	0.45161290322580644	14.75166180842571
2.6348841610753104	0.45161290322580644	14.902817808218186
2.8375675580811035	0.45161290322580644	15.053606703030852
3.040250955086896	0.45161290322580644	15.20303285644788
3.2429343520926897	0.45161290322580644	15.349674514514302
3.445617749098483	0.45161290322580644	15.491166343377536
3.648301146104276	0.45161290322580644	15.623995551010783
3.850984543110069	0.45161290322580644	15.743703312908867
4.053667940115862	0.45161290322580644	15.845215336863404
4.2563513371216555	0.45161290322580644	15.922820104605005
4.459034734127448	0.45161290322580644	15.969527031336078
4.661718131133241	0.45161290322580644	15.976256727681626
4.864401528139035	0.45161290322580644	15.932525178548602
5.067084925144828	0.45161290322580644	15.829849464852167
5.269768322150621	0.45161290322580644	15.665692445962147
5.472451719156414	0.45161290322580644	15.445307430142108
5.675135116162207	0.45161290322580644	15.181720209278293
5.877818513168	0.45161290322580644	14.89463646518103
6.080501910173792	0.45161290322580644	14.608257689198823
6.283185307179586	0.45161290322580644	14.347875398240474
0.0	0.4838709677419355	14.381266673001047
0.2026833970057931	0.4838709677419355	14.150205745148014
0.4053667940115862	0.4838709677419355	13.989844443292895
0.6080501910173793	0.4838709677419355	13.902883320918114
0.8107335880231724	0.4838709677419355	13.882034341497953
1.0134169850289656	0.4838709677419355	13.915535983597724
1.2161003820347587	0.4838709677419355	13.991082342532259
1.4187837790405518	0.4838709677419355	14.097656799785327
1.6214671760463448	0.4838709677419355	14.226074111746588
1.824150573052138	0.4838709677419355	14.368963974244819
2.026833970057931	0.4838709677419355	14.520614660882883
2.229517367063724	0.4838709677419355	14.676839089935182
2.4322007640695174	0.4838709677419355	14.834844139194487
2.6348841610753104	0.4838709677419355	14.99301144987562
2.8375675580811035	0.4838709677419355	15.150516585504821
3.040250955086896	0.4838709677419355	15.30675884938251
3.2429343520926897	0.4838709677419355	15.46064626523334
3.445617749098483	0.4838709677419355	15.609930421443472
3.648301146104276	0.4838709677419355	15.750943243242556
3.850984543110069	0.4838709677419355	15.878929429307659
4.053667940115862	0.4838709677419355	15.988609842048703
4.2563513371216555	0.4838709677419355	16.07426703774364
4.459034734127448	0.4838709677419355	16.12886201178893
4.661718131133241	0.4838709677419355	16.142463710829457
4.864401528139035	0.4838709677419355	16.102294237611055
5.067084925144828	0.4838709677419355	15.997146427518073
5.269768322150621	0.4838709677419355	15.822959846536577
5.472451719156414	0.4838709677419355	15.584971456307954
5.675135116162207	0.4838709677419355	15.297423327602246
5.877818513168	0.4838709677419355	14.982340227480554
6.080501910173792	0.4838709677419355	14.667212414626798
6.283185307179586	0.4838709677419355	14.381266673001047
0.0	0.5161290322580645	14.417132053549139
0.2026833970057931	0.5161290322580645	14.16679159385696
0.4053667940115862	0.5161290322580645	13.997363240480919
0.6080501910173793	0.5161290322580645	13.91021993248087
0.8107335880231724	0.5161290322580645	13.895153419328029
1.0134169850289656	0.5161290322580645	13.93777702982125
1.2161003820347587	0.5161290322580645	14.02397851461765
1.4187837790405518	0.5161290322580645	14.141633848479024
1.6214671760463448	0.5161290322580645	14.28089695768405
1.824150573052138	0.5161290322580645	14.433984635888955
2.026833970057931	0.5161290322580645	14.59492364856943
2.229517367063724	0.5161290322580645	14.75940892813609
2.4322007640695174	0.5161290322580645	14.924697722292201
2.6348841610753104	0.5161290322580645	15.089399889199054
2.8375675580811035	0.5161290322580645	15.253073409214892
3.040250955086896	0.5161290322580645	15.415583949955916
3.2429343520926897	0.5161290322580645	15.576249437332471
3.445617749098483	0.5161290322580645	15.732979485545439
3.648301146104276	0.5161290322580645	15.881907890370247
3.850984543110069	0.5161290322580645	16.017892279210706
4.053667940115862	0.5161290322580645	16.135416373312903
4.2563513371216555	0.5161290322580645	16.228884737679294
4.459034734127448	0.5161290322580645	16.291569251906736
4.661718131133241	0.5161290322580645	16.31307728115626
4.864401528139035	0.5161290322580645	16.278041177308467
5.067084925144828	0.5161290322580645	16.17170224159968
5.269768322150621	0.5161290322580645	15.988101012061106
5.472451719156414	0.5161290322580645	15.732441190658594
5.675135116162207	0.5161290322580645	15.420212168469511
5.877818513168	0.5161290322580645	15.075827030243534
6.080501910173792	0.5161290322580645	14.730254423692953
6.283185307179586	0.5161290322580645	14.417132053549139
0.0	0.5483870967741935	14.454690874306781
0.2026833970057931	0.5483870967741935	14.184347636719153
0.4053667940115862	0.5483870967741935	14.006727195194626
0.6080501910173793	0.5483870967741935	13.920907568165664
0.8107335880231724	0.5483870967741935	13.9130132091962
1.0134169850289656	0.5483870967741935	13.96578401585009
1.2161003820347587	0.5483870967741935	14.063312571469162
1.4187837790405518	0.5483870967741935	14.192460719815859
1.6214671760463448	0.5483870967741935	14.342806160336796
1.824150573052138	0.5483870967741935	14.506191688695123
2.026833970057931	0.5483870967741935	14.676380369637583
2.229517367063724	0.5483870967741935	14.848935592453195
2.4322007640695174	0.5483870967741935	15.02116371371894
2.6348841610753104	0.5483870967741935	15.19192246768051
2.8375675580811035	0.5483870967741935	15.361197683524006
3.040250955086896	0.5483870967741935	15.529398404556286
3.2429343520926897	0.5483870967741935	15.696350412319081
3.445617749098483	0.5483870967741935	15.860180714657005
3.648301146104276	0.5483870967741935	16.01676847227237
3.850984543110069	0.5483870967741935	16.160445009855863
4.053667940115862	0.5483870967741935	16.285372633447366
4.2563513371216555	0.5483870967741935	16.386169636600563
4.459034734127448	0.5483870967741935	16.456835344622355
4.661718131133241	0.5483870967741935	16.487225612349285
4.864401528139035	0.5483870967741935	16.459224214293226
5.067084925144828	0.5483870967741935	16.353260442800522
5.269768322150621	0.5483870967741935	16.160990046718315
5.472451719156414	0.5483870967741935	15.887647054866672
5.675135116162207	0.5483870967741935	15.55001421301829
5.877818513168	0.5483870967741935	15.174927494063123
6.080501910173792	0.5483870967741935	14.796960875936632
6.283185307179586	0.5483870967741935	14.454690874306781
0.0	0.5806451612903226	14.492807702657595
0.2026833970057931	0.5806451612903226	14.201826891517502
0.4053667940115862	0.5806451612903226	14.017389595854894
0.6080501910173793	0.5806451612903226	13.934715334082274
0.8107335880231724	0.5806451612903226	13.93549134081013
1.0134169850289656	0.5806451612903226	13.999433486850666
1.2161003820347587	0.5806451612903226	14.108925145489348
1.4187837790405518	0.5806451612903226	14.249953099293581
1.6214671760463448	0.5806451612903226	14.41162367518115
1.824150573052138	0.5806451612903226	14.585439294098697
2.026833970057931	0.5806451612903226	14.76487799310374
2.229517367063724	0.5806451612903226	14.94534294762898
2.4322007640695174	0.5806451612903226	15.124181428545052
2.6348841610753104	0.5806451612903226	15.300515041557537
2.8375675580811035	0.5806451612903226	15.474800377909814
3.040250955086896	0.5806451612903226	15.648071238896016
3.2429343520926897	0.5806451612903226	15.820781662894223
3.445617749098483	0.5806451612903226	15.991367323113542
3.648301146104276	0.5806451612903226	16.15538734099222
3.850984543110069	0.5806451612903226	16.3064449883426
4.053667940115862	0.5806451612903226	16.438229654668696
4.2563513371216555	0.5806451612903226	16.545596729365165
4.459034734127448	0.5806451612903226	16.623666552168746
4.661718131133241	0.5806451612903226	16.663668521572493
4.864401528139035	0.5806451612903226	16.64508921490995
5.067084925144828	0.5806451612903226	16.541496825016726
5.269768322150621	0.5806451612903226	16.341467106965567
5.472451719156414	0.5806451612903226	16.050494357963554
5.675135116162207	0.5806451612903226	15.686730851291678
5.877818513168	0.5806451612903226	15.279422168913127
6.080501910173792	0.5806451612903226	14.866750364895157
6.283185307179586	0.5806451612903226	14.492807702657595
0.0	0.6129032258064516	14.529706053371234
0.2026833970057931	0.6129032258064516	14.217931521767849
0.4053667940115862	0.6129032258064516	14.028808600633269
0.6080501910173793	0.6129032258064516	13.951439248920806
0.8107335880231724	0.6129032258064516	13.962467315805693
1.0134169850289656	0.6129032258064516	14.038578421064829
1.2161003820347587	0.6129032258064516	14.160615270798788
1.4187837790405518	0.6129032258064516	14.31387896227807
1.6214671760463448	0.6129032258064516	14.487132240096129
1.824150573052138	0.6129032258064516	14.671558289218188
2.026833970057931	0.6129032258064516	14.860299203837787
2.229517367063724	0.6129032258064516	15.048551064893454
2.4322007640695174	0.6129032258064516	15.233688513998228
2.6348841610753104	0.6129032258064516	15.415110422238351
2.8375675580811035	0.6129032258064516	15.593783025751666
3.040250955086896	0.6129032258064516	15.77144743085887
3.2429343520926897	0.6129032258064516	15.94933198038828
3.445617749098483	0.6129032258064516	16.126324493085292
3.648301146104276	0.6129032258064516	16.297601807613805
3.850984543110069	0.6129032258064516	16.455754818089407
4.053667940115862	0.6129032258064516	16.593766116440676
4.2563513371216555	0.6129032258064516	16.70665850153036
4.459034734127448	0.6129032258064516	16.79090762344999
4.661718131133241	0.6129032258064516	16.840552448667907
4.864401528139035	0.6129032258064516	16.83449658774071
5.067084925144828	0.6129032258064516	16.735993246454132
5.269768322150621	0.6129032258064516	16.529330369419746
5.472451719156414	0.6129032258064516	16.220857522989984
5.675135116162207	0.6129032258064516	15.830229302828332
5.877818513168	0.6129032258064516	15.389021044095188
6.080501910173792	0.6129032258064516	14.938768968361082
6.283185307179586	0.6129032258064516	14.529706053371234
0.0	0.6451612903225806	14.562383413807623
0.2026833970057931	0.6451612903225806	14.231218980166503
0.4053667940115862	0.6451612903225806	14.040519653601073
0.6080501910173793	0.6451612903225806	13.970920343054091
0.8107335880231724	0.6451612903225806	13.99382235347288
1.0134169850289656	0.6451612903225806	14.083040099854257
1.2161003820347587	0.6451612903225806	14.218125629264048
1.4187837790405518	0.6451612903225806	14.383940619121297
1.6214671760463448	0.6451612903225806	14.569062170833384
1.824150573052138	0.6451612903225806	14.764350598227203
2.026833970057931	0.6451612903225806	14.96251479509583
2.229517367063724	0.6451612903225806	15.158476092721756
2.4322007640695174	0.6451612903225806	15.349621231332465
2.6348841610753104	0.6451612903225806	15.535639107880908
2.8375675580811035	0.6451612903225806	15.7180385723252
3.040250955086896	0.6451612903225806	15.89934581080423
3.2429343520926897	0.6451612903225806	16.081734113804504
3.445617749098483	0.6451612903225806	16.264767630139353
3.648301146104276	0.6451612903225806	16.443209948603076
3.850984543110069	0.6451612903225806	16.608240773449026
4.053667940115862	0.6451612903225806	16.751801468264652
4.2563513371216555	0.6451612903225806	16.868917753712356
4.459034734127448	0.6451612903225806	16.957359001630937
4.661718131133241	0.6451612903225806	17.01505913794788
4.864401528139035	0.6451612903225806	17.02545179115752
5.067084925144828	0.6451612903225806	16.936193497206546
5.269768322150621	0.6451612903225806	16.72432554390145
5.472451719156414	0.6451612903225806	16.398572859563558
5.675135116162207	0.6451612903225806	15.980331098850904
5.877818513168	0.6451612903225806	15.503330533181012
6.080501910173792	0.6451612903225806	15.011609910762928
6.283185307179586	0.6451612903225806	14.562383413807623
0.0	0.6774193548387096	14.585924128323178
0.2026833970057931	0.6774193548387096	14.240429747542741
0.4053667940115862	0.6774193548387096	14.052213722314397
0.6080501910173793	0.6774193548387096	13.993056573123507
0.8107335880231724	0.6774193548387096	14.029435844061787
1.0134169850289656	0.6774193548387096	14.132596516879502
1.2161003820347587	0.6774193548387096	14.28112077928521
1.4187837790405518	0.6774193548387096	14.459746740612433
1.6214671760463448	0.6774193548387096	14.657072002895314
1.824150573052138	0.6774193548387096	14.863582607728832
2.026833970057931	0.6774193548387096	15.071382624016305
2.229517367063724	0.6774193548387096	15.275030397427305
2.4322007640695174	0.6774193548387096	15.47191489306558
2.6348841610753104	0.6774193548387096	15.662030389418245
2.8375675580811035	0.6774193548387096	15.84745337565285
3.040250955086896	0.6774193548387096	16.03155893078804
3.2429343520926897	0.6774193548387096	16.21765051441396
3.445617749098483	0.6774193548387096	16.40630815143761
3.648301146104276	0.6774193548387096	16.591946278320762
3.850984543110069	0.6774193548387096	16.76376721868114
4.053667940115862	0.6774193548387096	16.91220411673263
4.2563513371216555	0.6774193548387096	17.032058151188615
4.459034734127448	0.6774193548387096	17.12201289015604
4.661718131133241	0.6774193548387096	17.183436276199057
4.864401528139035	0.6774193548387096	17.213100482257587
5.067084925144828	0.6774193548387096	17.141319535658525
5.269768322150621	0.6774193548387096	16.926132092206252
5.472451719156414	0.6774193548387096	16.58342950067935
5.675135116162207	0.6774193548387096	16.136794892743364
5.877818513168	0.6774193548387096	15.62179660413585
6.080501910173792	0.6774193548387096	15.082282137896733
6.283185307179586	0.6774193548387096	14.585924128323178
0.0	0.7096774193548387	14.595337890996444
0.2026833970057931	0.7096774193548387	14.244902197995764
0.4053667940115862	0.7096774193548387	14.063784301079954
0.6080501910173793	0.7096774193548387	14.017804003364727
0.8107335880231724	0.7096774193548387	14.069179249851352
1.0134169850289656	0.7096774193548387	14.186969506594851
1.2161003820347587	0.7096774193548387	14.34915841133799
1.4187837790405518	0.7096774193548387	14.540769087461012
1.6214671760463448	0.7096774193548387	14.750720125700157
1.824150573052138	0.7096774193548387	14.968981834119143
2.026833970057931	0.7096774193548387	15.186751162222576
2.229517367063724	0.7096774193548387	15.39812537546733
2.4322007640695174	0.7096774193548387	15.60050574590387
2.6348841610753104	0.7096774193548387	15.794215059795766
2.8375675580811035	0.7096774193548387	15.981912278924906
3.040250955086896	0.7096774193548387	16.167857325317797
3.2429343520926897	0.7096774193548387	16.35666104750148
3.445617749098483	0.7096774193548387	16.550400785184777
3.648301146104276	0.7096774193548387	16.743438941693242
3.850984543110069	0.7096774193548387	16.922185528882824
4.053667940115862	0.7096774193548387	17.07489180538544
4.2563513371216555	0.7096774193548387	17.195909761646995
4.459034734127448	0.7096774193548387	17.284282960664164
4.661718131133241	0.7096774193548387	17.34262983321051
4.864401528139035	0.7096774193548387	17.374375571994804
5.067084925144828	0.7096774193548387	17.307009087902642
5.269768322150621	0.7096774193548387	17.079944664161985
5.472451719156414	0.7096774193548387	16.71713729478391
5.675135116162207	0.7096774193548387	16.243410372244977
5.877818513168	0.7096774193548387	15.696565238882746
6.080501910173792	0.7096774193548387	15.121596748910157
6.283185307179586	0.7096774193548387	14.595337890996444
0.0	0.7419354838709677	14.589739076146529
0.2026833970057931	0.7419354838709677	14.24472016806796
0.4053667940115862	0.7419354838709677	14.075339010051193
0.6080501910173793	0.7419354838709677	14.04518023064609
0.8107335880231724	0.7419354838709677	14.112925044059132
1.0134169850289656	0.7419354838709677	14.245835393066134
1.2161003820347587	0.7419354838709677	14.421678642799701
1.4187837790405518	0.7419354838709677	14.626288344318231
1.6214671760463448	0.7419354838709677	14.84942609489012
1.824150573052138	0.7419354838709677	15.08026889229954
2.026833970057931	0.7419354838709677	15.308498436747367
2.229517367063724	0.7419354838709677	15.527700368000456
2.4322007640695174	0.7419354838709677	15.735353439845841
2.6348841610753104	0.7419354838709677	15.932147932348656
2.8375675580811035	0.7419354838709677	16.12132555815721
3.040250955086896	0.7419354838709677	16.30800683225439
3.2429343520926897	0.7419354838709677	16.49826792730059
3.445617749098483	0.7419354838709677	16.69628134669316
3.648301146104276	0.7419354838709677	16.897138220503624
3.850984543110069	0.7419354838709677	17.083321017176033
4.053667940115862	0.7419354838709677	17.239825981971325
4.2563513371216555	0.7419354838709677	17.36043858328749
4.459034734127448	0.7419354838709677	17.44403453993752
4.661718131133241	0.7419354838709677	17.491993271875668
4.864401528139035	0.7419354838709677	17.491770948069533
5.067084925144828	0.7419354838709677	17.372638868364483
5.269768322150621	0.7419354838709677	17.112233452435476
5.472451719156414	0.7419354838709677	16.721988330090618
5.675135116162207	0.7419354838709677	16.22491629158963
5.877818513168	0.7419354838709677	15.662488662847457
6.080501910173792	0.7419354838709677	15.09493019072925
6.283185307179586	0.7419354838709677	14.589739076146529
0.0	0.7741935483870968	14.571619826578708
0.2026833970057931	0.7741935483870968	14.240748689284297
0.4053667940115862	0.7741935483870968	14.08737497648712
0.6080501910173793	0.7741935483870968	14.075399832767522
0.8107335880231724	0.7741935483870968	14.160661358496414
1.0134169850289656	0.7741935483870968	14.30894008341978
1.2161003820347587	0.7741935483870968	14.498088062389666
1.4187837790405518	0.7741935483870968	14.715364558776031
1.6214671760463448	0.7741935483870968	14.952429272229013
1.824150573052138	0.7741935483870968	15.197320665345899
2.026833970057931	0.7741935483870968	15.436703100925907
2.229517367063724	0.7741935483870968	15.663876098488885
2.4322007640695174	0.7741935483870968	15.876585935307194
2.6348841610753104	0.7741935483870968	16.07595190693772
2.8375675580811035	0.7741935483870968	16.265772937404765
3.040250955086896	0.7741935483870968	16.45184211850348
3.2429343520926897	0.7741935483870968	16.64196713582306
3.445617749098483	0.7741935483870968	16.842977550951588
3.648301146104276	0.7741935483870968	17.052209780578707
3.850984543110069	0.7741935483870968	17.2469935563879
4.053667940115862	0.7741935483870968	17.407031805306396
4.2563513371216555	0.7741935483870968	17.525731616122947
4.459034734127448	0.7741935483870968	17.601438761459416
4.661718131133241	0.7741935483870968	17.632456024166565
4.864401528139035	0.7741935483870968	17.595175883589913
5.067084925144828	0.7741935483870968	17.4388331567742
5.269768322150621	0.7741935483870968	17.14934065058574
5.472451719156414	0.7741935483870968	16.732968010983363
5.675135116162207	0.7741935483870968	16.211098229052816
5.877818513168	0.7741935483870968	15.62860697935425
6.080501910173792	0.7741935483870968	15.058696075040599
6.283185307179586	0.7741935483870968	14.571619826578708
0.0	0.8064516129032258	14.544824991856895
0.2026833970057931	0.8064516129032258	14.23548011235901
0.4053667940115862	0.8064516129032258	14.101652235924949
0.6080501910173793	0.8064516129032258	14.109525109717149
0.8107335880231724	0.8064516129032258	14.212956280250019
1.0134169850289656	0.8064516129032258	14.37641230384062
1.2161003820347587	0.8064516129032258	14.577916990858835
1.4187837790405518	0.8064516129032258	14.806817598410525
1.6214671760463448	0.8064516129032258	15.058767274040736
1.824150573052138	0.8064516129032258	15.32053193307965
2.026833970057931	0.8064516129032258	15.572034562842383
2.229517367063724	0.8064516129032258	15.80735629747258
2.4322007640695174	0.8064516129032258	16.024911121215716
2.6348841610753104	0.8064516129032258	16.226338035040506
2.8375675580811035	0.8064516129032258	16.415923304721183
3.040250955086896	0.8064516129032258	16.599542388889432
3.2429343520926897	0.8064516129032258	16.78751550336169
3.445617749098483	0.8064516129032258	16.989573422402113
3.648301146104276	0.8064516129032258	17.207243780927094
3.850984543110069	0.8064516129032258	17.41314094580141
4.053667940115862	0.8064516129032258	17.576766279820884
4.2563513371216555	0.8064516129032258	17.692128829442417
4.459034734127448	0.8064516129032258	17.756934419001233
4.661718131133241	0.8064516129032258	17.765383927408138
4.864401528139035	0.8064516129032258	17.692487557681677
5.067084925144828	0.8064516129032258	17.50571182294351
5.269768322150621	0.8064516129032258	17.190958944018107
5.472451719156414	0.8064516129032258	16.749929586356295
5.675135116162207	0.8064516129032258	16.201603198898873
5.877818513168	0.8064516129032258	15.595033167282015
6.080501910173792	0.8064516129032258	15.019487866311474
6.283185307179586	0.8064516129032258	14.544824991856895
0.0	0.8387096774193549	14.513213402620131
0.2026833970057931	0.8387096774193549	14.234733688248916
0.4053667940115862	0.8387096774193549	14.122588547385185
0.6080501910173793	0.8387096774193549	14.15064050396861
0.8107335880231724	0.8387096774193549	14.271923655925912
1.0134169850289656	0.8387096774193549	14.44940228176023
1.2161003820347587	0.8387096774193549	14.660778219556253
1.4187837790405518	0.8387096774193549	14.898955881220452
1.6214671760463448	0.8387096774193549	15.167405238660509
1.824150573052138	0.8387096774193549	15.451202846364371
2.026833970057931	0.8387096774193549	15.716146197921233
2.229517367063724	0.8387096774193549	15.959856084587786
2.4322007640695174	0.8387096774193549	16.182066197964765
2.6348841610753104	0.8387096774193549	16.385069353010103
2.8375675580811035	0.8387096774193549	16.57352045367624
3.040250955086896	0.8387096774193549	16.752175944382923
3.2429343520926897	0.8387096774193549	16.93557613648752
3.445617749098483	0.8387096774193549	17.136029749791064
3.648301146104276	0.8387096774193549	17.359193142433732
3.850984543110069	0.8387096774193549	17.581977608972757
4.053667940115862	0.8387096774193549	17.749908492027707
4.2563513371216555	0.8387096774193549	17.86063580821077
4.459034734127448	0.8387096774193549	17.911557733407697
4.661718131133241	0.8387096774193549	17.89197101354255
4.864401528139035	0.8387096774193549	17.78425638947699
5.067084925144828	0.8387096774193549	17.572695569332744
5.269768322150621	0.8387096774193549	17.237543875536744
5.472451719156414	0.8387096774193549	16.774027532906604
5.675135116162207	0.8387096774193549	16.196241360624423
5.877818513168	0.8387096774193549	15.563408660950419
6.080501910173792	0.8387096774193549	14.983626344292592
6.283185307179586	0.8387096774193549	14.513213402620131
0.0	0.8709677419354839	14.480582061521773
0.2026833970057931	0.8709677419354839	14.247804353576358
0.4053667940115862	0.8709677419354839	14.157315801685055
0.6080501910173793	0.8709677419354839	14.20424000864828
0.8107335880231724	0.8709677419354839	14.341868444426444
1.0134169850289656	0.8709677419354839	14.530850589633356
1.2161003820347587	0.8709677419354839	14.74599519065475
1.4187837790405518	0.8709677419354839	14.98991316755238
1.6214671760463448	0.8709677419354839	15.277551424090046
1.824150573052138	0.8709677419354839	15.591447524250205
2.026833970057931	0.8709677419354839	15.871527271149272
2.229517367063724	0.8709677419354839	16.123979119953177
2.4322007640695174	0.8709677419354839	16.35069420649323
2.6348841610753104	0.8709677419354839	16.554823430365282
2.8375675580811035	0.8709677419354839	16.741239137686442
3.040250955086896	0.8709677419354839	16.911963655419914
3.2429343520926897	0.8709677419354839	17.088152252570087
3.445617749098483	0.8709677419354839	17.284297639763118
3.648301146104276	0.8709677419354839	17.50588013809245
3.850984543110069	0.8709677419354839	17.753559054395108
4.053667940115862	0.8709677419354839	17.928200641868948
4.2563513371216555	0.8709677419354839	18.033176312198794
4.459034734127448	0.8709677419354839	18.067185909832833
4.661718131133241	0.8709677419354839	18.013028918729823
4.864401528139035	0.8709677419354839	17.86949082223459
5.067084925144828	0.8709677419354839	17.639078167805646
5.269768322150621	0.8709677419354839	17.291653542407204
5.472451719156414	0.8709677419354839	16.808785083072205
5.675135116162207	0.8709677419354839	16.19051155198443
5.877818513168	0.8709677419354839	15.540147791248447
6.080501910173792	0.8709677419354839	14.960573811539232
6.283185307179586	0.8709677419354839	14.480582061521773
0.0	0.9032258064516129	14.4507539613046
0.2026833970057931	0.9032258064516129	14.284658834012221
0.4053667940115862	0.9032258064516129	14.21371237738243
0.6080501910173793	0.9032258064516129	14.276748662120326
0.8107335880231724	0.9032258064516129	14.428467959443664
1.0134169850289656	0.9032258064516129	14.625160179194838
1.2161003820347587	0.9032258064516129	14.83135019199414
1.4187837790405518	0.9032258064516129	15.081926450952059
1.6214671760463448	0.9032258064516129	15.38717297654097
1.824150573052138	0.9032258064516129	15.743362390567492
2.026833970057931	0.9032258064516129	16.04079185057977
2.229517367063724	0.9032258064516129	16.30251355306065
2.4322007640695174	0.9032258064516129	16.533572194482254
2.6348841610753104	0.9032258064516129	16.738376417688826
2.8375675580811035	0.9032258064516129	16.921839551800755
3.040250955086896	0.9032258064516129	17.081783236073697
3.2429343520926897	0.9032258064516129	17.247780558394282
3.445617749098483	0.9032258064516129	17.43788098784944
3.648301146104276	0.9032258064516129	17.653235084559476
3.850984543110069	0.9032258064516129	17.912265990306476
4.053667940115862	0.9032258064516129	18.113883120221125
4.2563513371216555	0.9032258064516129	18.21213686011271
4.459034734127448	0.9032258064516129	18.225818768606967
4.661718131133241	0.9032258064516129	18.12767674516298
4.864401528139035	0.9032258064516129	17.951293818082398
5.067084925144828	0.9032258064516129	17.703267299294385
5.269768322150621	0.9032258064516129	17.35790094709882
5.472451719156414	0.9032258064516129	16.859339014432773
5.675135116162207	0.9032258064516129	16.187523005492757
5.877818513168	0.9032258064516129	15.535694101438738
6.080501910173792	0.9032258064516129	14.960125078524511
6.283185307179586	0.9032258064516129	14.4507539613046
0.0	0.9354838709677419	14.426614710022166
0.2026833970057931	0.9354838709677419	14.352720545029895
0.4053667940115862	0.9354838709677419	14.298417764174646
0.6080501910173793	0.9354838709677419	14.373348821901649
0.8107335880231724	0.9354838709677419	14.536965567132913
1.0134169850289656	0.9354838709677419	14.73625719334498
1.2161003820347587	0.9354838709677419	14.924039530129303
1.4187837790405518	0.9354838709677419	15.182875171561005
1.6214671760463448	0.9354838709677419	15.494860584520753
1.824150573052138	0.9354838709677419	15.907919610845507
2.026833970057931	0.9354838709677419	16.2259959739041
2.229517367063724	0.9354838709677419	16.497704957136875
2.4322007640695174	0.9354838709677419	16.732876304865137
2.6348841610753104	0.9354838709677419	16.93779860929695
2.8375675580811035	0.9354838709677419	17.11739372462047
3.040250955086896	0.9354838709677419	17.264391285828665
3.2429343520926897	0.9354838709677419	17.416109288976827
3.445617749098483	0.9354838709677419	17.601163147177694
3.648301146104276	0.9354838709677419	17.808741098855243
3.850984543110069	0.9354838709677419	18.06018239727308
4.053667940115862	0.9354838709677419	18.308958083918064
4.2563513371216555	0.9354838709677419	18.3994716366633
4.459034734127448	0.9354838709677419	18.38849711371735
4.661718131133241	0.9354838709677419	18.235570050117843
4.864401528139035	0.9354838709677419	18.038616308629354
5.067084925144828	0.9354838709677419	17.77349309625216
5.269768322150621	0.9354838709677419	17.440761152632657
5.472451719156414	0.9354838709677419	16.929224516922694
5.675135116162207	0.9354838709677419	16.20416470154282
5.877818513168	0.9354838709677419	15.5597741283556
6.080501910173792	0.9354838709677419	14.989875358915745
6.283185307179586	0.9354838709677419	14.426614710022166
0.0	0.967741935483871	14.40776700726985
0.2026833970057931	0.967741935483871	14.455877841618292
0.4053667940115862	0.967741935483871	14.415792410009754
0.6080501910173793	0.967741935483871	14.49804142618329
0.8107335880231724	0.967741935483871	14.670526679131155
1.0134169850289656	0.967741935483871	14.84369433353176
1.2161003820347587	0.967741935483871	15.035125041176993
1.4187837790405518	0.967741935483871	15.301494673392822
1.6214671760463448	0.967741935483871	15.612157643472536
1.824150573052138	0.967741935483871	16.07861903830213
2.026833970057931	0.967741935483871	16.428250804739633
2.229517367063724	0.967741935483871	16.710799812713805
2.4322007640695174	0.967741935483871	16.949911353383484
2.6348841610753104	0.967741935483871	17.15422274826518
2.8375675580811035	0.967741935483871	17.32905053542829
3.040250955086896	0.967741935483871	17.461715548634842
3.2429343520926897	0.967741935483871	17.59649562055216
3.445617749098483	0.967741935483871	17.778384568488402
3.648301146104276	0.967741935483871	17.977882946552263
3.850984543110069	0.967741935483871	18.21919414186666
4.053667940115862	0.967741935483871	18.514621892453405
4.2563513371216555	0.967741935483871	18.595535401582836
4.459034734127448	0.967741935483871	18.54996868143738
4.661718131133241	0.967741935483871	18.34845396945792
4.864401528139035	0.967741935483871	18.141213909554963
5.067084925144828	0.967741935483871	17.861787479598615
5.269768322150621	0.967741935483871	17.520309399436943
5.472451719156414	0.967741935483871	16.957270176377857
5.675135116162207	0.967741935483871	16.250673224531752
5.877818513168	0.967741935483871	15.618946689605664
6.080501910173792	0.967741935483871	15.055556733189103
6.283185307179586	0.967741935483871	14.40776700726985
0.0	1.0	14.37407639313542
0.2026833970057931	1.0	14.150284203280458
0.4053667940115862	1.0	14.180020072673136
0.6080501910173793	1.0	14.473074497706595
0.8107335880231724	1.0	14.61944129555631
1.0134169850289656	1.0	14.762640517701634
1.2161003820347587	1.0	14.96121664416874
1.4187837790405518	1.0	15.25307416358343
1.6214671760463448	1.0	15.652717347503685
1.824150573052138	1.0	16.077085846789267
2.026833970057931	1.0	16.48805325024729
2.229517367063724	1.0	16.78505768075879
2.4322007640695174	1.0	17.0301605811125
2.6348841610753104	1.0	17.233726156511644
2.8375675580811035	1.0	17.406419193702646
3.040250955086896	1.0	17.551742648669737
3.2429343520926897	1.0	17.7505703788096
3.445617749098483	1.0	17.96099218761384
3.648301146104276	1.0	18.239267395261315
3.850984543110069	1.0	18.296288617518528
4.053667940115862	1.0	18.634595564919394
4.2563513371216555	1.0	18.68364110897773
4.459034734127448	1.0	18.575674593555178
4.661718131133241	1.0	18.382125206798374
4.864401528139035	1.0	18.103956490700355
5.067084925144828	1.0	17.79464127932082
5.269768322150621	1.0	17.41516051443758
5.472451719156414	1.0	16.80062509849162
5.675135116162207	1.0	16.077066870234383
5.877818513168	1.0	15.371657079466427
6.080501910173792	1.0	14.758653598508705
6.283185307179586	1.0	14.37407639313542


==> res/cylinder/data.csv <==
face	angle	r	z
2	1.5707963267948966	1.0	0.4
2	4.71238898038469	1.0	-0.1
2	3.141592653589793	1.0	0.2
2	5.654866776461628	1.0	-0.2
2	2.0943951023931953	1.0	-0.45
0	2.356194490192345	0.7	0.5
1	3.9269908169872414	0.3	-0.5


==> res/cylinder/origin.csv <==
face	angle	r	z
2	0.0	1.0	0.0


==> res/cylinder/side.csv <==
angle	v	value
0.0	-0.5	14.268311637262455
0.2026833970057931	-0.5	14.1313636944489
0.4053667940115862	-0.5	14.180020072673136
0.6080501910173793	-0.5	14.473074497706595
0.8107335880231724	-0.5	14.592639429572442
1.0134169850289656	-0.5	14.703147003363338
1.2161003820347587	-0.5	14.903961838720488
1.4187837790405518	-0.5	15.195801661478392
1.6214671760463448	-0.5	15.562313372145244
1.824150573052138	-0.5	15.992444324055562
2.026833970057931	-0.5	16.480279148679525
2.229517367063724	-0.5	16.78505768075879
2.4322007640695174	-0.5	17.0301605811125
2.6348841610753104	-0.5	17.233726156511644
2.8375675580811035	-0.5	17.406419193702646
3.040250955086896	-0.5	17.5218034819692
3.2429343520926897	-0.5	17.673766229174795
3.445617749098483	-0.5	17.88472052747568
3.648301146104276	-0.5	18.163736731516913
3.850984543110069	-0.5	18.220408736532942
4.053667940115862	-0.5	18.48890739466217
4.2563513371216555	-0.5	18.67586700740997
4.459034734127448	-0.5	18.49103307082147
4.661718131133241	-0.5	18.291721231439933
4.864401528139035	-0.5	18.04668398859532
5.067084925144828	-0.5	17.73738647387257
5.269768322150621	-0.5	17.302268606317142
5.472451719156414	-0.5	16.69663733891738
5.675135116162207	-0.5	16.001035486602152
5.877818513168	-0.5	15.296142973371435
6.080501910173792	-0.5	14.681952999398817
6.283185307179586	-0.5	14.268311637262455
0.0	-0.467741935483871	14.254189489833193
0.2026833970057931	-0.467741935483871	14.215381926820907
0.4053667940115862	-0.467741935483871	14.571845524753554
0.6080501910173793	-0.467741935483871	14.716617027121536
0.8107335880231724	-0.467741935483871	14.899401286260243
1.0134169850289656	-0.467741935483871	14.865202233458497
1.2161003820347587	-0.467741935483871	15.0392333010751
1.4187837790405518	-0.467741935483871	15.412259891531072
1.6214671760463448	-0.467741935483871	15.957826901315283
1.824150573052138	-0.467741935483871	16.290484703098578
2.026833970057931	-0.467741935483871	16.770107677480066
2.229517367063724	-0.467741935483871	17.396263385882605
2.4322007640695174	-0.467741935483871	17.537763783575045
2.6348841610753104	-0.467741935483871	17.524842872717844
2.8375675580811035	-0.467741935483871	17.59853460503682
3.040250955086896	-0.467741935483871	17.760305098090093
3.2429343520926897	-0.467741935483871	18.01652948873561
3.445617749098483	-0.467741935483871	18.317635372279526
3.648301146104276	-0.467741935483871	18.354003144044846
3.850984543110069	-0.467741935483871	18.476063493231912
4.053667940115862	-0.467741935483871	18.69623326044197
4.2563513371216555	-0.467741935483871	18.70905599003477
4.459034734127448	-0.467741935483871	18.560289977928246
4.661718131133241	-0.467741935483871	18.337851768300954
4.864401528139035	-0.467741935483871	18.08000674719183
5.067084925144828	-0.467741935483871	17.77030466354818
5.269768322150621	-0.467741935483871	17.186853603925027
5.472451719156414	-0.467741935483871	16.5720248723204
5.675135116162207	-0.467741935483871	16.007096202563545
5.877818513168	-0.467741935483871	15.275271763654402
6.080501910173792	-0.467741935483871	14.644871747807953
6.283185307179586	-0.467741935483871	14.254189489833193
0.0	-0.43548387096774194	14.192666509558267
0.2026833970057931	-0.43548387096774194	14.172571556871224
0.4053667940115862	-0.43548387096774194	14.564145740923994
0.6080501910173793	-0.43548387096774194	14.567549082637843
0.8107335880231724	-0.43548387096774194	14.767280039382069
1.0134169850289656	-0.43548387096774194	14.839203559347967
1.2161003820347587	-0.43548387096774194	15.018357021198856
1.4187837790405518	-0.43548387096774194	15.395734288729043
1.6214671760463448	-0.43548387096774194	15.962670751110117
1.824150573052138	-0.43548387096774194	16.36579547004131
2.026833970057931	-0.43548387096774194	16.847313822263743
2.229517367063724	-0.43548387096774194	17.478234314274882
2.4322007640695174	-0.43548387096774194	17.731141459538613
2.6348841610753104	-0.43548387096774194	17.68633310197278
2.8375675580811035	-0.43548387096774194	17.740944620220127
3.040250955086896	-0.43548387096774194	17.893278367404665
3.2429343520926897	-0.43548387096774194	18.14934233049984
3.445617749098483	-0.43548387096774194	18.370777634741746
3.648301146104276	-0.43548387096774194	18.48818114952804
3.850984543110069	-0.43548387096774194	18.680210756332652
4.053667940115862	-0.43548387096774194	18.6763408192689
4.2563513371216555	-0.43548387096774194	18.67410169623505
4.459034734127448	-0.43548387096774194	18.640291825704324
4.661718131133241	-0.43548387096774194	18.393299117653527
4.864401528139035	-0.43548387096774194	18.123141406342235
5.067084925144828	-0.43548387096774194	17.78641465726723
5.269768322150621	-0.43548387096774194	17.081631990799146
5.472451719156414	-0.43548387096774194	16.45804012014411
5.675135116162207	-0.43548387096774194	15.929646307182328
5.877818513168	-0.43548387096774194	15.266863034767239
6.080501910173792	-0.43548387096774194	14.617813381914704
6.283185307179586	-0.43548387096774194	14.192666509558267
0.0	-0.4032258064516129	14.137259574476865
0.2026833970057931	-0.4032258064516129	14.137445640427503
0.4053667940115862	-0.4032258064516129	14.464785334814236
0.6080501910173793	-0.4032258064516129	14.428879729659055
0.8107335880231724	-0.4032258064516129	14.645633192760279
1.0134169850289656	-0.4032258064516129	14.824175197225388
1.2161003820347587	-0.4032258064516129	15.007707098464026
1.4187837790405518	-0.4032258064516129	15.38899870882944
1.6214671760463448	-0.4032258064516129	15.959135504623024
1.824150573052138	-0.4032258064516129	16.451097053671933
2.026833970057931	-0.4032258064516129	16.934231899549218
2.229517367063724	-0.4032258064516129	17.570404404557177
2.4322007640695174	-0.4032258064516129	17.910509134463695
2.6348841610753104	-0.4032258064516129	17.8570400467256
2.8375675580811035	-0.4032258064516129	17.891211478980523
3.040250955086896	-0.4032258064516129	18.033754197734524
3.2429343520926897	-0.4032258064516129	18.29012297558383
3.445617749098483	-0.4032258064516129	18.43168074709223
3.648301146104276	-0.4032258064516129	18.565956250593715
3.850984543110069	-0.4032258064516129	18.85446168440786
4.053667940115862	-0.4032258064516129	18.66944212269443
4.2563513371216555	-0.4032258064516129	18.650081451553206
4.459034734127448	-0.4032258064516129	18.73139022926687
4.661718131133241	-0.4032258064516129	18.458205883837582
4.864401528139035	-0.4032258064516129	18.176248097087857
5.067084925144828	-0.4032258064516129	17.701368328001358
5.269768322150621	-0.4032258064516129	16.98671964068542
5.472451719156414	-0.4032258064516129	16.354861960338383
5.675135116162207	-0.4032258064516129	15.818441462576395
5.877818513168	-0.4032258064516129	15.271617913313774
6.080501910173792	-0.4032258064516129	14.601237616084491
6.283185307179586	-0.4032258064516129	14.137259574476865
0.0	-0.3709677419354839	14.088010577702484
0.2026833970057931	-0.3709677419354839	14.110425837528163
0.4053667940115862	-0.3709677419354839	14.33763048045658
0.6080501910173793	-0.3709677419354839	14.300845738903732
0.8107335880231724	-0.3709677419354839	14.534604360417738
1.0134169850289656	-0.3709677419354839	14.820316463229213
1.2161003820347587	-0.3709677419354839	15.00737124325742
1.4187837790405518	-0.3709677419354839	15.392099077947709
1.6214671760463448	-0.3709677419354839	15.965152237322306
1.824150573052138	-0.3709677419354839	16.546526495419158
2.026833970057931	-0.3709677419354839	17.03096342418781
2.229517367063724	-0.3709677419354839	17.611136041692596
2.4322007640695174	-0.3709677419354839	17.91303826659214
2.6348841610753104	-0.3709677419354839	18.03722915490336
2.8375675580811035	-0.3709677419354839	18.04940578449319
3.040250955086896	-0.3709677419354839	18.18177545051097
3.2429343520926897	-0.3709677419354839	18.439005978661772
3.445617749098483	-0.3709677419354839	18.500398055952584
3.648301146104276	-0.3709677419354839	18.653116366834254
3.850984543110069	-0.3709677419354839	18.759975707727264
4.053667940115862	-0.3709677419354839	18.676091795453306
4.2563513371216555	-0.3709677419354839	18.63723581652424
4.459034734127448	-0.3709677419354839	18.76220342424799
4.661718131133241	-0.3709677419354839	18.36391800347046
4.864401528139035	-0.3709677419354839	18.114376282041125
5.067084925144828	-0.3709677419354839	17.62628144308171
5.269768322150621	-0.3709677419354839	16.90223026887229
5.472451719156414	-0.3709677419354839	16.262671245245762
5.675135116162207	-0.3709677419354839	15.718773234820304
5.877818513168	-0.3709677419354839	15.290352714097642
6.080501910173792	-0.3709677419354839	14.595691315324654
6.283185307179586	-0.3709677419354839	14.088010577702484
0.0	-0.33870967741935487	14.044959543676898
0.2026833970057931	-0.33870967741935487	14.092043507168652
0.4053667940115862	-0.33870967741935487	14.194381808822033
0.6080501910173793	-0.33870967741935487	14.183697346640516
0.8107335880231724	-0.33870967741935487	14.43433441480923
1.0134169850289656	-0.33870967741935487	14.827844240069506
1.2161003820347587	-0.33870967741935487	15.017437433103725
1.4187837790405518	-0.33870967741935487	15.405078883542206
1.6214671760463448	-0.33870967741935487	15.980749356215242
1.824150573052138	-0.33870967741935487	16.65224373006202
2.026833970057931	-0.33870967741935487	17.13762344725332
2.229517367063724	-0.33870967741935487	17.623006384387224
2.4322007640695174	-0.33870967741935487	17.924412880719622
2.6348841610753104	-0.33870967741935487	18.22721943840977
2.8375675580811035	-0.33870967741935487	18.215608206813204
3.040250955086896	-0.33870967741935487	18.33739219649096
3.2429343520926897	-0.33870967741935487	18.59615737131299
3.445617749098483	-0.33870967741935487	18.576990645529783
3.648301146104276	-0.33870967741935487	18.74996267599999
3.850984543110069	-0.33870967741935487	18.674091117920682
4.053667940115862	-0.33870967741935487	18.66336842245893
4.2563513371216555	-0.33870967741935487	18.635857841799904
4.459034734127448	-0.33870967741935487	18.695454264300437
4.661718131133241	-0.33870967741935487	18.25373813289586
4.864401528139035	-0.33870967741935487	17.986150902351405
5.067084925144828	-0.33870967741935487	17.561240261850177
5.269768322150621	-0.33870967741935487	16.82827454249731
5.472451719156414	-0.33870967741935487	16.181649182974958
5.675135116162207	-0.33870967741935487	15.630965655591272
5.877818513168	-0.33870967741935487	15.207848209106023
6.080501910173792	-0.33870967741935487	14.601834404221574
6.283185307179586	-0.33870967741935487	14.044959543676898
0.0	-0.3064516129032258	14.008146263476318
0.2026833970057931	-0.3064516129032258	14.082975523707375
0.4053667940115862	-0.3064516129032258	14.062119573004818
0.6080501910173793	-0.3064516129032258	14.077697185574431
0.8107335880231724	-0.3064516129032258	14.344959840683186
1.0134169850289656	-0.3064516129032258	14.846998052547955
1.2161003820347587	-0.3064516129032258	15.037994091993616
1.4187837790405518	-0.3064516129032258	15.427978902176005
1.6214671760463448	-0.3064516129032258	16.00595296176668
1.824150573052138	-0.3064516129032258	16.768438578823794
2.026833970057931	-0.3064516129032258	17.25434379676379
2.229517367063724	-0.3064516129032258	17.643949826842494
2.4322007640695174	-0.3064516129032258	17.94464279727598
2.6348841610753104	-0.3064516129032258	18.427399152456722
2.8375675580811035	-0.3064516129032258	18.38991138869979
3.040250955086896	-0.3064516129032258	18.500663312322786
3.2429343520926897	-0.3064516129032258	18.673597460070916
3.445617749098483	-0.3064516129032258	18.66152889361896
3.648301146104276	-0.3064516129032258	18.856863551551925
3.850984543110069	-0.3064516129032258	18.596784987333542
4.053667940115862	-0.3064516129032258	18.581335127743174
4.2563513371216555	-0.3064516129032258	18.64630458073465
4.459034734127448	-0.3064516129032258	18.60313081556493
4.661718131133241	-0.3064516129032258	18.15340911645376
4.864401528139035	-0.3064516129032258	17.8680704410757
5.067084925144828	-0.3064516129032258	17.506326802323645
5.269768322150621	-0.3064516129032258	16.764959127361983
5.472451719156414	-0.3064516129032258	16.111975473820127
5.675135116162207	-0.3064516129032258	15.555354228425033
5.877818513168	-0.3064516129032258	15.123937473528159
6.080501910173792	-0.3064516129032258	14.620474121284396
6.283185307179586	-0.3064516129032258	14.008146263476318
0.0	-0.27419354838709675	13.977612539916823
0.2026833970057931	-0.27419354838709675	14.084096014365926
0.4053667940115862	-0.27419354838709675	13.941425824218795
0.6080501910173793	-0.27419354838709675	13.98311818978696
0.8107335880231724	-0.27419354838709675	14.266611077736618
1.0134169850289656	-0.27419354838709675	14.781070095454254
1.2161003820347587	-0.27419354838709675	15.069130460852218
1.4187837790405518	-0.27419354838709675	15.460836937416323
1.6214671760463448	-0.27419354838709675	16.04078666103205
1.824150573052138	-0.27419354838709675	16.808658521069678
2.026833970057931	-0.27419354838709675	17.38127727462919
2.229517367063724	-0.27419354838709675	17.673987458292167
2.4322007640695174	-0.27419354838709675	17.97373717657982
2.6348841610753104	-0.27419354838709675	18.455786934381393
2.8375675580811035	-0.27419354838709675	18.572422319052347
3.040250955086896	-0.27419354838709675	18.671658532754158
3.2429343520926897	-0.27419354838709675	18.75672429017953
3.445617749098483	-0.27419354838709675	18.754094433422903
3.648301146104276	-0.27419354838709675	18.791815534051747
3.850984543110069	-0.27419354838709675	18.528031351124987
4.053667940115862	-0.27419354838709675	18.507735748664842
4.2563513371216555	-0.27419354838709675	18.669011590023786
4.459034734127448	-0.27419354838709675	18.522267395641247
4.661718131133241	-0.27419354838709675	18.063062729810355
4.864401528139035	-0.27419354838709675	17.760190802101356
5.067084925144828	-0.27419354838709675	17.46161848557879
5.269768322150621	-0.27419354838709675	16.71238568702907
5.472451719156414	-0.27419354838709675	16.05382622063107
5.675135116162207	-0.27419354838709675	15.492282333412142
5.877818513168	-0.27419354838709675	15.05351190558986
6.080501910173792	-0.27419354838709675	14.652610225679675
6.283185307179586	-0.27419354838709675	13.977612539916823
0.0	-0.24193548387096775	13.953405413775869
0.2026833970057931	-0.24193548387096775	14.04775003810625
0.4053667940115862	-0.24193548387096775	13.832940724975652
0.6080501910173793	-0.24193548387096775	13.900240148109903
0.8107335880231724	-0.24193548387096775	14.199410916008814
1.0134169850289656	-0.24193548387096775	14.723509514246995
1.2161003820347587	-0.24193548387096775	15.11093723257659
1.4187837790405518	-0.24193548387096775	15.503687573847253
1.6214671760463448	-0.24193548387096775	16.085271382576497
1.824150573052138	-0.24193548387096775	16.855450948663805
2.026833970057931	-0.24193548387096775	17.518603159966105
2.229517367063724	-0.24193548387096775	17.713140989625444
2.4322007640695174	-0.24193548387096775	18.011704510678875
2.6348841610753104	-0.24193548387096775	18.492818333713537
2.8375675580811035	-0.24193548387096775	18.763265318943052
3.040250955086896	-0.24193548387096775	18.850461123072865
3.2429343520926897	-0.24193548387096775	18.847108359221416
3.445617749098483	-0.24193548387096775	18.854782654248684
3.648301146104276	-0.24193548387096775	18.735229717213024
3.850984543110069	-0.24193548387096775	18.467801611153632
4.053667940115862	-0.24193548387096775	18.442543299860738
4.2563513371216555	-0.24193548387096775	18.647135060001503
4.459034734127448	-0.24193548387096775	18.45301203396416
4.661718131133241	-0.24193548387096775	17.98283294196385
4.864401528139035	-0.24193548387096775	17.662568934584282
5.067084925144828	-0.24193548387096775	17.427187771663792
5.269768322150621	-0.24193548387096775	16.670649853400835
5.472451719156414	-0.24193548387096775	16.00737164765685
5.675135116162207	-0.24193548387096775	15.442096622717361
5.877818513168	-0.24193548387096775	14.997302052705814
6.080501910173792	-0.24193548387096775	14.69949391512446
6.283185307179586	-0.24193548387096775	13.953405413775869
0.0	-0.2096774193548387	13.935582043672003
0.2026833970057931	-0.2096774193548387	13.9108987796903
0.4053667940115862	-0.2096774193548387	13.737352118868746
0.6080501910173793	-0.2096774193548387	13.829344691691919
0.8107335880231724	-0.2096774193548387	14.143472993335319
1.0134169850289656	-0.2096774193548387	14.67668610435949
1.2161003820347587	-0.2096774193548387	15.163507551421961
1.4187837790405518	-0.2096774193548387	15.556561954347597
1.6214671760463448	-0.2096774193548387	16.139425194096926
1.824150573052138	-0.2096774193548387	16.91185353293599
2.026833970057931	-0.2096774193548387	17.65056650948884
2.229517367063724	-0.2096774193548387	17.76143301973824
2.4322007640695174	-0.2096774193548387	18.058552619080473
2.6348841610753104	-0.2096774193548387	18.538614196619783
2.8375675580811035	-0.2096774193548387	18.96258584105165
3.040250955086896	-0.2096774193548387	19.037171410543827
3.2429343520926897	-0.2096774193548387	18.944752971080526
3.445617749098483	-0.2096774193548387	18.963705927351533
3.648301146104276	-0.2096774193548387	18.687200031943277
3.850984543110069	-0.2096774193548387	18.416065170338133
4.053667940115862	-0.2096774193548387	18.38573545571933
4.2563513371216555	-0.2096774193548387	18.5835535590398
4.459034734127448	-0.2096774193548387	18.395557317254305
4.661718131133241	-0.2096774193548387	17.912857232382677
4.864401528139035	-0.2096774193548387	17.575262336158485
5.067084925144828	-0.2096774193548387	17.37267625885968
5.269768322150621	-0.2096774193548387	16.6398401911334
5.472451719156414	-0.2096774193548387	15.972773679410203
5.675135116162207	-0.2096774193548387	15.40514142697797
5.877818513168	-0.2096774193548387	14.956093256902554
6.080501910173792	-0.2096774193548387	14.693352032281751
6.283185307179586	-0.2096774193548387	13.935582043672003
0.0	-0.1774193548387097	13.788733626568733
0.2026833970057931	-0.1774193548387097	13.787529687454638
0.4053667940115862	-0.1774193548387097	13.655378820406407
0.6080501910173793	-0.1774193548387097	13.770708705622859
0.8107335880231724	-0.1774193548387097	14.098900414730245
1.0134169850289656	-0.1774193548387097	14.640646573686352
1.2161003820347587	-0.1774193548387097	15.226938514196627
1.4187837790405518	-0.1774193548387097	15.619487589352033
1.6214671760463448	-0.1774193548387097	16.203263123590336
1.824150573052138	-0.1774193548387097	16.977904700766086
2.026833970057931	-0.1774193548387097	17.711188057267826
2.229517367063724	-0.1774193548387097	17.818887370399395
2.4322007640695174	-0.1774193548387097	18.114288648925886
2.6348841610753104	-0.1774193548387097	18.593181815849782
2.8375675580811035	-0.1774193548387097	19.170555365434502
3.040250955086896	-0.1774193548387097	19.231911528918744
3.2429343520926897	-0.1774193548387097	19.04966185719799
3.445617749098483	-0.1774193548387097	19.080997821867015
3.648301146104276	-0.1774193548387097	18.647704365266225
3.850984543110069	-0.1774193548387097	18.37279030149214
4.053667940115862	-0.1774193548387097	18.337295605826878
4.2563513371216555	-0.1774193548387097	18.528404671501413
4.459034734127448	-0.1774193548387097	18.350144026322198
4.661718131133241	-0.1774193548387097	17.853278187804424
4.864401528139035	-0.1774193548387097	17.49832873080536
5.067084925144828	-0.1774193548387097	17.272593712985156
5.269768322150621	-0.1774193548387097	16.620037180875652
5.472451719156414	-0.1774193548387097	15.9501834483291
5.675135116162207	-0.1774193548387097	15.381752291342607
5.877818513168	-0.1774193548387097	14.93071326880366
6.080501910173792	-0.1774193548387097	14.649242118368699
6.283185307179586	-0.1774193548387097	13.788733626568733
0.0	-0.14516129032258063	13.587264131070476
0.2026833970057931	-0.14516129032258063	13.637942197197008
0.4053667940115862	-0.14516129032258063	13.587746585549054
0.6080501910173793	-0.14516129032258063	13.724596403804211
0.8107335880231724	-0.14516129032258063	14.065784476967837
1.0134169850289656	-0.14516129032258063	14.615426862809205
1.2161003820347587	-0.14516129032258063	15.301333365623078
1.4187837790405518	-0.14516129032258063	15.692488208955051
1.6214671760463448	-0.14516129032258063	16.276796984850193
1.824150573052138	-0.14516129032258063	17.05364533872174
2.026833970057931	-0.14516129032258063	17.78169597336077
2.229517367063724	-0.14516129032258063	17.88552950762184
2.4322007640695174	-0.14516129032258063	18.178919080257806
2.6348841610753104	-0.14516129032258063	18.656528128081355
2.8375675580811035	-0.14516129032258063	19.322285954993653
3.040250955086896	-0.14516129032258063	19.37846196677331
3.2429343520926897	-0.14516129032258063	19.16183929730221
3.445617749098483	-0.14516129032258063	19.141726851403753
3.648301146104276	-0.14516129032258063	18.61671782608868
3.850984543110069	-0.14516129032258063	18.337945214921696
4.053667940115862	-0.14516129032258063	18.29721338120497
4.2563513371216555	-0.14516129032258063	18.481720573417682
4.459034734127448	-0.14516129032258063	18.317068286525668
4.661718131133241	-0.14516129032258063	17.804245451298947
4.864401528139035	-0.14516129032258063	17.43182590444599
5.067084925144828	-0.14516129032258063	17.18431714073767
5.269768322150621	-0.14516129032258063	16.61131224817317
5.472451719156414	-0.14516129032258063	15.93973881587802
5.675135116162207	-0.14516129032258063	15.372248880157779
5.877818513168	-0.14516129032258063	14.922012902720441
6.080501910173792	-0.14516129032258063	14.525479564826941
6.283185307179586	-0.14516129032258063	13.587264131070476
0.0	-0.11290322580645162	13.345694461558669
0.2026833970057931	-0.11290322580645162	13.46201994646963
0.4053667940115862	-0.11290322580645162	13.535156537002232
0.6080501910173793	-0.11290322580645162	13.691250538810865
0.8107335880231724	-0.11290322580645162	14.044203452814884
1.0134169850289656	-0.11290322580645162	14.601051688873664
1.2161003820347587	-0.11290322580645162	15.370381298372504
1.4187837790405518	-0.11290322580645162	15.775583671689184
1.6214671760463448	-0.11290322580645162	16.360035208057383
1.824150573052138	-0.11290322580645162	17.139119707020683
2.026833970057931	-0.11290322580645162	17.81970686150624
2.229517367063724	-0.11290322580645162	17.961387073326023
2.4322007640695174	-0.11290322580645162	18.252449737152492
2.6348841610753104	-0.11290322580645162	18.728659753044063
2.8375675580811035	-0.11290322580645162	19.394164910179153
3.040250955086896	-0.11290322580645162	19.499886849250036
3.2429343520926897	-0.11290322580645162	19.281290280126118
3.445617749098483	-0.11290322580645162	19.122230160987833
3.648301146104276	-0.11290322580645162	18.594212983138952
3.850984543110069	-0.11290322580645162	18.31149924279753
4.053667940115862	-0.11290322580645162	18.265484634062894
4.2563513371216555	-0.11290322580645162	18.443534853145238
4.459034734127448	-0.11290322580645162	18.23239615855789
4.661718131133241	-0.11290322580645162	17.7659181283612
4.864401528139035	-0.11290322580645162	17.37581169154817
5.067084925144828	-0.11290322580645162	17.107746965991446
5.269768322150621	-0.11290322580645162	16.613726865710383
5.472451719156414	-0.11290322580645162	15.941562004430372
5.675135116162207	-0.11290322580645162	15.376927619824807
5.877818513168	-0.11290322580645162	14.930839726634304
6.080501910173792	-0.11290322580645162	14.329785549772499
6.283185307179586	-0.11290322580645162	13.345694461558669
0.0	-0.08064516129032256	13.110952870054913
0.2026833970057931	-0.08064516129032256	13.306711557817842
0.4053667940115862	-0.08064516129032256	13.498247281018593
0.6080501910173793	-0.08064516129032256	13.670883386181973
0.8107335880231724	-0.08064516129032256	14.034221384448644
1.0134169850289656	-0.08064516129032256	14.597534382227433
1.2161003820347587	-0.08064516129032256	15.370556143105546
1.4187837790405518	-0.08064516129032256	15.86878994795129
1.6214671760463448	-0.08064516129032256	16.452982676315685
1.824150573052138	-0.08064516129032256	17.234376629452974
2.026833970057931	-0.08064516129032256	17.820997593112065
2.229517367063724	-0.08064516129032256	18.04649055914369
2.4322007640695174	-0.08064516129032256	18.334885805645825
2.6348841610753104	-0.08064516129032256	18.80958304406046
2.8375675580811035	-0.08064516129032256	19.4749692971911
3.040250955086896	-0.08064516129032256	19.628634938070213
3.2429343520926897	-0.08064516129032256	19.40802071907225
3.445617749098483	-0.08064516129032256	19.111226887899804
3.648301146104276	-0.08064516129032256	18.58016027034786
3.850984543110069	-0.08064516129032256	18.293424019147345
4.053667940115862	-0.08064516129032256	18.242110953558324
4.2563513371216555	-0.08064516129032256	18.353963161213073
4.459034734127448	-0.08064516129032256	18.11954014556865
4.661718131133241	-0.08064516129032256	17.738467797774092
4.864401528139035	-0.08064516129032256	17.330344114459503
5.067084925144828	-0.08064516129032256	17.04280028828959
5.269768322150621	-0.08064516129032256	16.627331756188287
5.472451719156414	-0.08064516129032256	15.955757444983108
5.675135116162207	-0.08064516129032256	15.396054572290717
5.877818513168	-0.08064516129032256	14.958006383840743
6.080501910173792	-0.08064516129032256	14.155448398334553
6.283185307179586	-0.08064516129032256	13.110952870054913
0.0	-0.04838709677419356	12.883059768682548
0.2026833970057931	-0.04838709677419356	13.174749845795558
0.4053667940115862	-0.04838709677419356	13.477553889359616
0.6080501910173793	-0.04838709677419356	13.66366822288714
0.8107335880231724	-0.04838709677419356	14.03588686222943
1.0134169850289656	-0.04838709677419356	14.60487702713229
1.2161003820347587	-0.04838709677419356	15.38110068270617
1.4187837790405518	-0.04838709677419356	15.972119201793081
1.6214671760463448	-0.04838709677419356	16.555640569244762
1.824150573052138	-0.04838709677419356	17.339471051311133
2.026833970057931	-0.04838709677419356	17.83151708133737
2.229517367063724	-0.04838709677419356	18.140874165581028
2.4322007640695174	-0.04838709677419356	18.426231859586796
2.6348841610753104	-0.04838709677419356	18.89930415244894
2.8375675580811035	-0.04838709677419356	19.56474486317227
3.040250955086896	-0.04838709677419356	19.764720236259194
3.2429343520926897	-0.04838709677419356	19.542037743719277
3.445617749098483	-0.04838709677419356	19.108695651702046
3.648301146104276	-0.04838709677419356	18.574528573615318
3.850984543110069	-0.04838709677419356	18.283694518035592
4.053667940115862	-0.04838709677419356	18.22709885957953
4.2563513371216555	-0.04838709677419356	18.242722011842076
4.459034734127448	-0.04838709677419356	18.016045482849933
4.661718131133241	-0.04838709677419356	17.72208233603562
4.864401528139035	-0.04838709677419356	17.29548168484368
5.067084925144828	-0.04838709677419356	16.98940606747146
5.269768322150621	-0.04838709677419356	16.65216622143492
5.472451719156414	-0.04838709677419356	15.982409946909891
5.675135116162207	-0.04838709677419356	15.429859124765828
5.877818513168	-0.04838709677419356	15.004257248244997
6.080501910173792	-0.04838709677419356	14.005142730455185
6.283185307179586	-0.04838709677419356	12.883059768682548
0.0	-0.016129032258064502	12.662034014810747
0.2026833970057931	-0.016129032258064502	13.068502494173716
0.4053667940115862	-0.016129032258064502	13.473468816376053
0.6080501910173793	-0.016129032258064502	13.669732009800308
0.8107335880231724	-0.016129032258064502	14.049231815733474
1.0134169850289656	-0.016129032258064502	14.623070881336574
1.2161003820347587	-0.016129032258064502	15.402000515043655
1.4187837790405518	-0.016129032258064502	16.085580002652836
1.6214671760463448	-0.016129032258064502	16.668006215302725
1.824150573052138	-0.016129032258064502	17.45446609570475
2.026833970057931	-0.016129032258064502	17.851265965078543
2.229517367063724	-0.016129032258064502	18.24457690604956
2.4322007640695174	-0.016129032258064502	18.526491895818253
2.6348841610753104	-0.016129032258064502	18.997829108894585
2.8375675580811035	-0.016129032258064502	19.663545725785326
3.040250955086896	-0.016129032258064502	19.9081590788022
3.2429343520926897	-0.016129032258064502	19.683350096318613
3.445617749098483	-0.016129032258064502	19.11461247395107
3.648301146104276	-0.016129032258064502	18.577285989610004
3.850984543110069	-0.016129032258064502	18.282289828885585
4.053667940115862	-0.016129032258064502	18.220458828888738
4.2563513371216555	-0.016129032258064502	18.141748626157643
4.459034734127448	-0.016129032258064502	17.921909360205944
4.661718131133241	-0.016129032258064502	17.71697085448763
4.864401528139035	-0.016129032258064502	17.271283884410508
5.067084925144828	-0.016129032258064502	16.94750150469628
5.269768322150621	-0.016129032258064502	16.688257620299122
5.472451719156414	-0.016129032258064502	16.021583289564536
5.675135116162207	-0.016129032258064502	15.478529122664586
5.877818513168	-0.016129032258064502	15.046985448209345
6.080501910173792	-0.016129032258064502	13.881184359159285
6.283185307179586	-0.016129032258064502	12.662034014810747
0.0	0.016129032258064502	12.57692530931857
0.2026833970057931	0.016129032258064502	12.989373798951107
0.4053667940115862	0.016129032258064502	13.486210894848789
0.6080501910173793	0.016129032258064502	13.689149894574772
0.8107335880231724	0.016129032258064502	14.074270398763606
1.0134169850289656	0.016129032258064502	14.652097012144399
1.2161003820347587	0.016129032258064502	15.43323254030212
1.4187837790405518	0.016129032258064502	16.209177709167328
1.6214671760463448	0.016129032258064502	16.79007295552943
1.824150573052138	0.016129032258064502	17.485642924114416
2.026833970057931	0.016129032258064502	17.880243127113282
2.229517367063724	0.016129032258064502	18.35764403901461
2.4322007640695174	0.016129032258064502	18.635669380433963
2.6348841610753104	0.016129032258064502	19.1051639257735
2.8375675580811035	0.016129032258064502	19.771436760314273
3.040250955086896	0.016129032258064502	19.92723526462921
3.2429343520926897	0.016129032258064502	19.70023325005578
3.445617749098483	0.016129032258064502	19.128950916201344
3.648301146104276	0.016129032258064502	18.588400716701337
3.850984543110069	0.016129032258064502	18.289193594085546
4.053667940115862	0.016129032258064502	18.22220428528716
4.2563513371216555	0.016129032258064502	18.050895988422436
4.459034734127448	0.016129032258064502	17.83712934763571
4.661718131133241	0.016129032258064502	17.72337018631221
4.864401528139035	0.016129032258064502	17.25781185099639
5.067084925144828	0.016129032258064502	16.917029310622357
5.269768322150621	0.016129032258064502	16.69292092429208
5.472451719156414	0.016129032258064502	16.07331932143482
5.675135116162207	0.016129032258064502	15.542208047435675
5.877818513168	0.016129032258064502	15.034133055465649
6.080501910173792	0.016129032258064502	13.78493109936901
6.283185307179586	0.016129032258064502	12.57692530931857
0.0	0.048387096774193505	12.62774980529903
0.2026833970057931	0.048387096774193505	12.937365918036079
0.4053667940115862	0.048387096774193505	13.515808075520809
0.6080501910173793	0.048387096774193505	13.72194198642347
0.8107335880231724	0.048387096774193505	14.110998087006466
1.0134169850289656	0.048387096774193505	14.69192705991876
1.2161003820347587	0.048387096774193505	15.474765344060405
1.4187837790405518	0.048387096774193505	16.342915081084882
1.6214671760463448	0.048387096774193505	16.921830023098885
1.824150573052138	0.048387096774193505	17.52560232108405
2.026833970057931	0.048387096774193505	17.9184456514967
2.229517367063724	0.048387096774193505	18.480128946775217
2.4322007640695174	0.048387096774193505	18.75376730832146
2.6348841610753104	0.048387096774193505	19.22131472559491
2.8375675580811035	0.048387096774193505	19.840038355797816
3.040250955086896	0.048387096774193505	19.82193971282424
3.2429343520926897	0.048387096774193505	19.59266908680508
3.445617749098483	0.048387096774193505	19.151682352220465
3.648301146104276	0.048387096774193505	18.607842007036744
3.850984543110069	0.048387096774193505	18.304394094842145
4.053667940115862	0.048387096774193505	18.232350646728996
4.2563513371216555	0.048387096774193505	17.970041805980472
4.459034734127448	0.048387096774193505	17.76170285144337
4.661718131133241	0.048387096774193505	17.716107761570488
4.864401528139035	0.048387096774193505	17.25512930702921
5.067084925144828	0.048387096774193505	16.897935650381072
5.269768322150621	0.048387096774193505	16.657232324573293
5.472451719156414	0.048387096774193505	16.137637631546987
5.675135116162207	0.048387096774193505	15.620994747414057
5.877818513168	0.048387096774193505	15.038620636708618
6.080501910173792	0.048387096774193505	13.71634325875435
6.283185307179586	0.048387096774193505	12.62774980529903
0.0	0.08064516129032262	12.685490219408829
0.2026833970057931	0.08064516129032262	12.911078224330696
0.4053667940115862	0.08064516129032262	13.481496286794162
0.6080501910173793	0.08064516129032262	13.768072637090448
0.8107335880231724	0.08064516129032262	14.159391113262497
1.0134169850289656	0.08064516129032262	14.742524033289673
1.2161003820347587	0.08064516129032262	15.526559813573826
1.4187837790405518	0.08064516129032262	16.48679319314209
1.6214671760463448	0.08064516129032262	17.063262445715964
1.824150573052138	0.08064516129032262	17.57498322313099
2.026833970057931	0.08064516129032262	17.96586877881097
2.229517367063724	0.08064516129032262	18.5910767606058
2.4322007640695174	0.08064516129032262	18.880788278811554
2.6348841610753104	0.08064516129032262	19.346287902321993
2.8375675580811035	0.08064516129032262	19.87843727749454
3.040250955086896	0.08064516129032262	19.723970296747957
3.2429343520926897	0.08064516129032262	19.49234580518256
3.445617749098483	0.08064516129032262	19.1827763932462
3.648301146104276	0.08064516129032262	18.635581086895197
3.850984543110069	0.08064516129032262	18.3278840270045
4.053667940115862	0.08064516129032262	18.25091448309182
4.2563513371216555	0.08064516129032262	17.899082997668593
4.459034734127448	0.08064516129032262	17.69562669670261
4.661718131133241	0.08064516129032262	17.64990650568396
4.864401528139035	0.08064516129032262	17.263303781896816
5.067084925144828	0.08064516129032262	16.890168619005504
5.269768322150621	0.08064516129032262	16.634905620220312
5.472451719156414	0.08064516129032262	16.214535831756027
5.675135116162207	0.08064516129032262	15.714946084464204
5.877818513168	0.08064516129032262	15.023380604185615
6.080501910173792	0.08064516129032262	13.673982367621523
6.283185307179586	0.08064516129032262	12.685490219408829
0.0	0.11290322580645162	12.75016044751501
0.2026833970057931	0.11290322580645162	12.908144706117671
0.4053667940115862	0.11290322580645162	13.457102024756557
0.6080501910173793	0.11290322580645162	13.827452220659616
0.8107335880231724	0.11290322580645162	14.21940634115846
1.0134169850289656	0.11290322580645162	14.803843056603421
1.2161003820347587	0.11290322580645162	15.588569963499637
1.4187837790405518	0.11290322580645162	16.575460324371733
1.6214671760463448	0.11290322580645162	17.138263408788575
1.824150573052138	0.11290322580645162	17.633772735604726
2.026833970057931	0.11290322580645162	18.02250585731442
2.229517367063724	0.11290322580645162	18.645362496911886
2.4322007640695174	0.11290322580645162	19.01673459107291
2.6348841610753104	0.11290322580645162	19.480090324519452
2.8375675580811035	0.11290322580645162	19.92546164795235
3.040250955086896	0.11290322580645162	19.633291859220634
3.2429343520926897	0.11290322580645162	19.3992180822853
3.445617749098483	0.11290322580645162	19.22220146942003
3.648301146104276	0.11290322580645162	18.67159194869132
3.850984543110069	0.11290322580645162	18.35966004469408
4.053667940115862	0.11290322580645162	18.21031582546249
4.2563513371216555	0.11290322580645162	17.837931533521548
4.459034734127448	0.11290322580645162	17.638896808549237
4.661718131133241	0.11290322580645162	17.593187942789104
4.864401528139035	0.11290322580645162	17.282408199723392
5.067084925144828	0.11290322580645162	16.893677143353337
5.269768322150621	0.11290322580645162	16.625696702166262
5.472451719156414	0.11290322580645162	16.303990460070967
5.675135116162207	0.11290322580645162	15.824082696293559
5.877818513168	0.11290322580645162	14.961629718642419
6.080501910173792	0.11290322580645162	13.655448062531871
6.283185307179586	0.11290322580645162	12.75016044751501
0.0	0.14516129032258063	12.821773395757226
0.2026833970057931	0.14516129032258063	12.925830698350428
0.4053667940115862	0.14516129032258063	13.449109277223759
0.6080501910173793	0.14516129032258063	13.899941172958652
0.8107335880231724	0.14516129032258063	14.290981634164819
1.0134169850289656	0.14516129032258063	14.87583202337142
1.2161003820347587	0.14516129032258063	15.660743918315113
1.4187837790405518	0.14516129032258063	16.541033391211716
1.6214671760463448	0.14516129032258063	17.104911612035195
1.824150573052138	0.14516129032258063	17.70195473629786
2.026833970057931	0.14516129032258063	18.088348287490625
2.229517367063724	0.14516129032258063	18.708688409708333
2.4322007640695174	0.14516129032258063	19.161608363992528
2.6348841610753104	0.14516129032258063	19.622729592310673
2.8375675580811035	0.14516129032258063	19.98110398502131
3.040250955086896	0.14516129032258063	19.54987076243238
3.2429343520926897	0.14516129032258063	19.31324186402509
3.445617749098483	0.14516129032258063	19.26992554758734
3.648301146104276	0.14516129032258063	18.71585193575141
3.850984543110069	0.14516129032258063	18.399722161671562
4.053667940115862	0.14516129032258063	18.14865022864211
4.2563513371216555	0.14516129032258063	17.786511253119585
4.459034734127448	0.14516129032258063	17.59150797174143
4.661718131133241	0.14516129032258063	17.545958755557134
4.864401528139035	0.14516129032258063	17.312522932548234
5.067084925144828	0.14516129032258063	16.908410235258422
5.269768322150621	0.14516129032258063	16.629383604696212
5.472451719156414	0.14516129032258063	16.405958487395715
5.675135116162207	0.14516129032258063	15.948397941999149
5.877818513168	0.14516129032258063	14.917735726276769
6.080501910173792	0.14516129032258063	13.657974385398957
6.283185307179586	0.14516129032258063	12.821773395757226
0.0	0.17741935483870963	12.900341060538826
0.2026833970057931	0.17741935483870963	12.961506595868963
0.4053667940115862	0.17741935483870963	13.456855069156694
0.6080501910173793	0.17741935483870963	13.985355862719594
0.8107335880231724	0.17741935483870963	14.37403672590646
1.0134169850289656	0.17741935483870963	14.958432147591648
1.2161003820347587	0.17741935483870963	15.743024974345495
1.4187837790405518	0.17741935483870963	16.516725941211323
1.6214671760463448	0.17741935483870963	17.08116312924001
1.824150573052138	0.17741935483870963	17.77950972636501
2.026833970057931	0.17741935483870963	18.163385456846065
2.229517367063724	0.17741935483870963	18.781049089892733
2.4322007640695174	0.17741935483870963	19.315411686782074
2.6348841610753104	0.17741935483870963	19.774214364395466
2.8375675580811035	0.17741935483870963	19.956617280112106
3.040250955086896	0.17741935483870963	19.473674158702977
3.2429343520926897	0.17741935483870963	19.234373988150768
3.445617749098483	0.17741935483870963	19.237179050058668
3.648301146104276	0.17741935483870963	18.768342075618023
3.850984543110069	0.17741935483870963	18.448073092970276
4.053667940115862	0.17741935483870963	18.097890233936898
4.2563513371216555	0.17741935483870963	17.7447554045662
4.459034734127448	0.17741935483870963	17.55345365294059
4.661718131133241	0.17741935483870963	17.50822174579893
4.864401528139035	0.17741935483870963	17.353738460604497
5.067084925144828	0.17741935483870963	16.934316540599333
5.269768322150621	0.17741935483870963	16.645760239195184
5.472451719156414	0.17741935483870963	16.487888841246857
5.675135116162207	0.17741935483870963	16.087870052739575
5.877818513168	0.17741935483870963	14.89091821342265
6.080501910173792	0.17741935483870963	13.678903132480636
6.283185307179586	0.17741935483870963	12.900341060538826
0.0	0.20967741935483875	12.985874600474027
0.2026833970057931	0.20967741935483875	13.012897795088946
0.4053667940115862	0.20967741935483875	13.479626032600418
0.6080501910173793	0.20967741935483875	14.083475746096383
0.8107335880231724	0.20967741935483875	14.46847455131791
1.0134169850289656	0.20967741935483875	15.051578435658014
1.2161003820347587	0.20967741935483875	15.835352652724705
1.4187837790405518	0.20967741935483875	16.502442193234703
1.6214671760463448	0.20967741935483875	17.06697635174132
1.824150573052138	0.20967741935483875	17.866414668637994
2.026833970057931	0.20967741935483875	18.247604661044388
2.229517367063724	0.20967741935483875	18.862437943069423
2.4322007640695174	0.20967741935483875	19.427622820987843
2.6348841610753104	0.20967741935483875	19.89353760954829
2.8375675580811035	0.20967741935483875	19.875637277306886
3.040250955086896	0.20967741935483875	19.404669390668268
3.2429343520926897	0.20967741935483875	19.162572056492657
3.445617749098483	0.20967741935483875	19.147578144904934
3.648301146104276	0.20967741935483875	18.82904715843891
3.850984543110069	0.20967741935483875	18.504717600961634
4.053667940115862	0.20967741935483875	18.057796871878068
4.2563513371216555	0.20967741935483875	17.71260472207214
4.459034734127448	0.20967741935483875	17.52472587380291
4.661718131133241	0.20967741935483875	17.47997597698812
4.864401528139035	0.20967741935483875	17.406158843940176
5.067084925144828	0.20967741935483875	16.97134414336953
5.269768322150621	0.20967741935483875	16.67463193713117
5.472451719156414	0.20967741935483875	16.513475102501285
5.675135116162207	0.20967741935483875	16.179567782952518
5.877818513168	0.20967741935483875	14.880360474352571
6.080501910173792	0.20967741935483875	13.71593348701921
6.283185307179586	0.20967741935483875	12.985874600474027
0.0	0.24193548387096775	13.078384401241173
0.2026833970057931	0.24193548387096775	13.078154443511211
0.4053667940115862	0.24193548387096775	13.516692645360468
0.6080501910173793	0.24193548387096775	14.181169132141235
0.8107335880231724	0.24193548387096775	14.574182962886693
1.0134169850289656	0.24193548387096775	15.155200118059993
1.2161003820347587	0.24193548387096775	15.937663660646898
1.4187837790405518	0.24193548387096775	16.49808901472594
1.6214671760463448	0.24193548387096775	17.062305342065105
1.824150573052138	0.24193548387096775	17.8589601564407
2.026833970057931	0.24193548387096775	18.34099100661578
2.229517367063724	0.24193548387096775	18.95284718719118
2.4322007640695174	0.24193548387096775	19.404499252134386
2.6348841610753104	0.24193548387096775	19.866322695543445
2.8375675580811035	0.24193548387096775	19.80306880257511
3.040250955086896	0.24193548387096775	19.34282352060937
3.2429343520926897	0.24193548387096775	19.097794545492324
3.445617749098483	0.24193548387096775	19.06601205240991
3.648301146104276	0.24193548387096775	18.897955592268282
3.850984543110069	0.24193548387096775	18.53729289614253
4.053667940115862	0.24193548387096775	18.028168796463014
4.2563513371216555	0.24193548387096775	17.69000591156604
4.459034734127448	0.24193548387096775	17.505315125630204
4.661718131133241	0.24193548387096775	17.461216925546392
4.864401528139035	0.24193548387096775	17.469906305767278
5.067084925144828	0.24193548387096775	17.019440594799217
5.269768322150621	0.24193548387096775	16.71581231158837
5.472451719156414	0.24193548387096775	16.554346154718402
5.675135116162207	0.24193548387096775	16.215590556830385
5.877818513168	0.24193548387096775	14.885241366444781
6.080501910173792	0.24193548387096775	13.767191504897294
6.283185307179586	0.24193548387096775	13.078384401241173
0.0	0.27419354838709675	13.177880134168966
0.2026833970057931	0.27419354838709675	13.155822632897042
0.4053667940115862	0.27419354838709675	13.56733758504725
0.6080501910173793	0.27419354838709675	14.215610255031772
0.8107335880231724	0.27419354838709675	14.691036734547666
1.0134169850289656	0.27419354838709675	15.269221081723991
1.2161003820347587	0.27419354838709675	16.04989270078262
1.4187837790405518	0.27419354838709675	16.503575531400905
1.6214671760463448	0.27419354838709675	17.067099933463183
1.824150573052138	0.27419354838709675	17.856078460662086
2.026833970057931	0.27419354838709675	18.443527289599345
2.229517367063724	0.27419354838709675	19.052267847277513
2.4322007640695174	0.27419354838709675	19.390344615653653
2.6348841610753104	0.27419354838709675	19.848059964616574
2.8375675580811035	0.27419354838709675	19.73875171052881
3.040250955086896	0.27419354838709675	19.28810300138802
3.2429343520926897	0.27419354838709675	19.040001130035304
3.445617749098483	0.27419354838709675	18.99230985797042
3.648301146104276	0.27419354838709675	18.975059089172248
3.850984543110069	0.27419354838709675	18.506438478388077
4.053667940115862	0.27419354838709675	18.008834341617707
4.2563513371216555	0.27419354838709675	17.676910449231166
4.459034734127448	0.27419354838709675	17.49521031828727
4.661718131133241	0.27419354838709675	17.45193664050412
4.864401528139035	0.27419354838709675	17.53847313269472
5.067084925144828	0.27419354838709675	17.078553146614237
5.269768322150621	0.27419354838709675	16.769121092530522
5.472451719156414	0.27419354838709675	16.610083233691107
5.675135116162207	0.27419354838709675	16.19784410651644
5.877818513168	0.27419354838709675	14.904761798803447
6.080501910173792	0.27419354838709675	13.831201081283973
6.283185307179586	0.27419354838709675	13.177880134168966
0.0	0.30645161290322576	13.284370809276432
0.2026833970057931	0.30645161290322576	13.244778668412689
0.4053667940115862	0.30645161290322576	13.630876734423147
0.6080501910173793	0.30645161290322576	14.262818201159227
0.8107335880231724	0.30645161290322576	14.818899747223975
1.0134169850289656	0.30645161290322576	15.393560334866597
1.2161003820347587	0.30645161290322576	16.171973100707337
1.4187837790405518	0.30645161290322576	16.518813095790353
1.6214671760463448	0.30645161290322576	17.08130600643078
1.824150573052138	0.30645161290322576	17.86303979813395
2.026833970057931	0.30645161290322576	18.555193843695086
2.229517367063724	0.30645161290322576	19.16068974494744
2.4322007640695174	0.30645161290322576	19.38514000368548
2.6348841610753104	0.30645161290322576	19.838597759029465
2.8375675580811035	0.30645161290322576	19.68254673728262
3.040250955086896	0.30645161290322576	19.240473510705943
3.2429343520926897	0.30645161290322576	18.989153174291744
3.445617749098483	0.30645161290322576	18.926327059556744
3.648301146104276	0.30645161290322576	19.060239075500615
3.850984543110069	0.30645161290322576	18.487404171864952
4.053667940115862	0.30645161290322576	17.999645527431134
4.2563513371216555	0.30645161290322576	17.673273622743928
4.459034734127448	0.30645161290322576	17.49439875754775
4.661718131133241	0.30645161290322576	17.452123910902827
4.864401528139035	0.30645161290322576	17.538426426191617
5.067084925144828	0.30645161290322576	17.148629175761727
5.269768322150621	0.30645161290322576	16.834382686192487
5.472451719156414	0.30645161290322576	16.680314101257036
5.675135116162207	0.30645161290322576	16.128902505452043
5.877818513168	0.30645161290322576	14.938164255612596
6.080501910173792	0.30645161290322576	13.906818024305041
6.283185307179586	0.30645161290322576	13.284370809276432
0.0	0.33870967741935487	13.397864823395938
0.2026833970057931	0.33870967741935487	13.344159232734357
0.4053667940115862	0.33870967741935487	13.706672938749447
0.6080501910173793	0.33870967741935487	14.322365992006773
0.8107335880231724	0.33870967741935487	14.957627252342766
1.0134169850289656	0.33870967741935487	15.52813252234898
1.2161003820347587	0.33870967741935487	16.19514936870811
1.4187837790405518	0.33870967741935487	16.543715465093925
1.6214671760463448	0.33870967741935487	17.104865958893395
1.824150573052138	0.33870967741935487	17.879728250961133
2.026833970057931	0.33870967741935487	18.675968351088777
2.229517367063724	0.33870967741935487	19.209564043056453
2.4322007640695174	0.33870967741935487	19.388867467377146
2.6348841610753104	0.33870967741935487	19.65747300745896
2.8375675580811035	0.33870967741935487	19.63433087413967
3.040250955086896	0.33870967741935487	19.199899973544063
3.2429343520926897	0.33870967741935487	18.945214321044837
3.445617749098483	0.33870967741935487	18.86794142799686
3.648301146104276	0.33870967741935487	18.951907374319475
3.850984543110069	0.33870967741935487	18.47981057732408
4.053667940115862	0.33870967741935487	18.00047346912872
4.2563513371216555	0.33870967741935487	17.679053762692035
4.459034734127448	0.33870967741935487	17.502866146120567
4.661718131133241	0.33870967741935487	17.461764440096765
4.864401528139035	0.33870967741935487	17.54827381838156
5.067084925144828	0.33870967741935487	17.229616796357426
5.269768322150621	0.33870967741935487	16.91142527323472
5.472451719156414	0.33870967741935487	16.764706339549956
5.675135116162207	0.33870967741935487	16.035029866241224
5.877818513168	0.33870967741935487	14.98474536033592
6.080501910173792	0.33870967741935487	13.99316004968879
6.283185307179586	0.33870967741935487	13.397864823395938
0.0	0.3709677419354839	13.518370003929647
0.2026833970057931	0.3709677419354839	13.453300635868835
0.4053667940115862	0.3709677419354839	13.7941435454923
0.6080501910173793	0.3709677419354839	14.393851738345852
0.8107335880231724	0.3709677419354839	15.107068119973777
1.0134169850289656	0.3709677419354839	15.672848495555217
1.2161003820347587	0.3709677419354839	16.225638929599057
1.4187837790405518	0.3709677419354839	16.57819905730593
1.6214671760463448	0.3709677419354839	17.137719368180957
1.824150573052138	0.3709677419354839	17.90603598349233
2.026833970057931	0.3709677419354839	18.805825609592134
2.229517367063724	0.3709677419354839	19.218613201200718
2.4322007640695174	0.3709677419354839	19.40150969514375
2.6348841610753104	0.3709677419354839	19.48664181256111
2.8375675580811035	0.3709677419354839	19.543483319903473
3.040250955086896	0.3709677419354839	19.166346791418405
3.2429343520926897	0.3709677419354839	18.90815109614418
3.445617749098483	0.3709677419354839	18.817049655259027
3.648301146104276	0.3709677419354839	18.764630389744482
3.850984543110069	0.3709677419354839	18.483341501645764
4.053667940115862	0.3709677419354839	18.011204813974672
4.2563513371216555	0.3709677419354839	17.69421162441909
4.459034734127448	0.3709677419354839	17.520596604433894
4.661718131133241	0.3709677419354839	17.48084102594071
4.864401528139035	0.3709677419354839	17.567978653130883
5.067084925144828	0.3709677419354839	17.321465664178778
5.269768322150621	0.3709677419354839	17.00008030515345
5.472451719156414	0.3709677419354839	16.762330774373307
5.675135116162207	0.3709677419354839	15.958874316761491
5.877818513168	0.3709677419354839	15.042691362381829
6.080501910173792	0.3709677419354839	14.089545883057681
6.283185307179586	0.3709677419354839	13.518370003929647
0.0	0.4032258064516129	13.645893648721811
0.2026833970057931	0.4032258064516129	13.571690346135279
0.4053667940115862	0.4032258064516129	13.8927631326885
0.6080501910173793	0.4032258064516129	14.476897841943902
0.8107335880231724	0.4032258064516129	15.261625725630259
1.0134169850289656	0.4032258064516129	15.82761592965879
1.2161003820347587	0.4032258064516129	16.266671840932005
1.4187837790405518	0.4032258064516129	16.622183183759912
1.6214671760463448	0.4032258064516129	17.1798038155371
1.824150573052138	0.4032258064516129	17.941860946578167
2.026833970057931	0.4032258064516129	18.92824333925285
2.229517367063724	0.4032258064516129	19.237493654017193
2.4322007640695174	0.4032258064516129	19.423049746949204
2.6348841610753104	0.4032258064516129	19.32569200220169
2.8375675580811035	0.4032258064516129	19.39197314019566
3.040250955086896	0.4032258064516129	19.13977827928572
3.2429343520926897	0.4032258064516129	18.87793344421585
3.445617749098483	0.4032258064516129	18.768325328335308
3.648301146104276	0.4032258064516129	18.591434672080812
3.850984543110069	0.4032258064516129	18.497730064388037
4.053667940115862	0.4032258064516129	18.031738943808534
4.2563513371216555	0.4032258064516129	17.718709889868144
4.459034734127448	0.4032258064516129	17.547572707885124
4.661718131133241	0.4032258064516129	17.50933374572058
4.864401528139035	0.4032258064516129	17.597501310319544
5.067084925144828	0.4032258064516129	17.424127990865628
5.269768322150621	0.4032258064516129	17.100182290901255
5.472451719156414	0.4032258064516129	16.75987658375699
5.675135116162207	0.4032258064516129	15.899477645846083
5.877818513168	0.4032258064516129	15.000606460523489
6.080501910173792	0.4032258064516129	14.195446661975506
6.283185307179586	0.4032258064516129	13.645893648721811
0.0	0.4354838709677419	13.780442562470604
0.2026833970057931	0.4354838709677419	13.698929905465185
0.4053667940115862	0.4354838709677419	14.002062832889292
0.6080501910173793	0.4354838709677419	14.571150679816757
0.8107335880231724	0.4354838709677419	15.343630494061117
1.0134169850289656	0.4354838709677419	15.99233997386335
1.2161003820347587	0.4354838709677419	16.31805983702855
1.4187837790405518	0.4354838709677419	16.67559019337095
1.6214671760463448	0.4354838709677419	17.231055813735434
1.824150573052138	0.4354838709677419	17.987105267254222
2.026833970057931	0.4354838709677419	18.96145506728256
2.229517367063724	0.4354838709677419	19.266072269212486
2.4322007640695174	0.4354838709677419	19.26779727120344
2.6348841610753104	0.4354838709677419	19.174281132928638
2.8375675580811035	0.4354838709677419	19.249206988951375
3.040250955086896	0.4354838709677419	19.120159282630866
3.2429343520926897	0.4354838709677419	18.8545351276682
3.445617749098483	0.4354838709677419	18.616879703397583
3.648301146104276	0.4354838709677419	18.431430610554237
3.850984543110069	0.4354838709677419	18.337074875286984
4.053667940115862	0.4354838709677419	18.06198575619093
4.2563513371216555	0.4354838709677419	17.75251276588654
4.459034734127448	0.4354838709677419	17.5837755377552
4.661718131133241	0.4354838709677419	17.547220144592025
4.864401528139035	0.4354838709677419	17.636799472061455
5.067084925144828	0.4354838709677419	17.537559800606093
5.269768322150621	0.4354838709677419	17.149351463729225
5.472451719156414	0.4354838709677419	16.713640537880323
5.675135116162207	0.4354838709677419	15.855995599546883
5.877818513168	0.4354838709677419	14.975726504025976
6.080501910173792	0.4354838709677419	14.278846556326172
6.283185307179586	0.4354838709677419	13.780442562470604
0.0	0.467741935483871	13.922023090052623
0.2026833970057931	0.467741935483871	13.834707113954131
0.4053667940115862	0.467741935483871	14.121627460933839
0.6080501910173793	0.467741935483871	14.676280367833407
0.8107335880231724	0.467741935483871	15.436966730593376
1.0134169850289656	0.467741935483871	16.166923916657378
1.2161003820347587	0.467741935483871	16.37963403416171
1.4187837790405518	0.467741935483871	16.738345501708714
1.6214671760463448	0.467741935483871	17.29141175491951
1.824150573052138	0.467741935483871	18.041674239213673
2.026833970057931	0.467741935483871	19.005012019629554
2.229517367063724	0.467741935483871	19.304234082224777
2.4322007640695174	0.467741935483871	19.098575056109212
2.6348841610753104	0.467741935483871	19.032119979530236
2.8375675580811035	0.467741935483871	19.114952385399953
3.040250955086896	0.467741935483871	19.10745591462109
3.2429343520926897	0.467741935483871	18.760418562127068
3.445617749098483	0.467741935483871	18.479419326052
3.648301146104276	0.467741935483871	18.283888144227383
3.850984543110069	0.467741935483871	18.16401906168005
4.053667940115862	0.467741935483871	18.101863888552963
4.2563513371216555	0.467741935483871	17.79558566060006
4.459034734127448	0.467741935483871	17.629184743372075
4.661718131133241	0.467741935483871	17.59447542623775
4.864401528139035	0.467741935483871	17.685828395430377
5.067084925144828	0.467741935483871	17.46880660397781
5.269768322150621	0.467741935483871	17.03912750995226
5.472451719156414	0.467741935483871	16.531967609310215
5.675135116162207	0.467741935483871	15.827678770638425
5.877818513168	0.467741935483871	14.966845156385805
6.080501910173792	0.467741935483871	14.286900831742317
6.283185307179586	0.467741935483871	13.922023090052623
0.0	0.5	13.931568268085922
0.2026833970057931	0.5	13.962098710204634
0.4053667940115862	0.5	14.184324830950843
0.6080501910173793	0.5	14.641306789533711
0.8107335880231724	0.5	15.121013096318078
1.0134169850289656	0.5	15.627744538546647
1.2161003820347587	0.5	16.1700548148206
1.4187837790405518	0.5	16.74905011037242
1.6214671760463448	0.5	17.35794680024101
1.824150573052138	0.5	17.947213970023704
2.026833970057931	0.5	18.45232465157593
2.229517367063724	0.5	18.720320277318812
2.4322007640695174	0.5	18.878592756340275
2.6348841610753104	0.5	18.87739278632091
2.8375675580811035	0.5	18.832490735642438
3.040250955086896	0.5	18.800297227643107
3.2429343520926897	0.5	18.592746151119044
3.445617749098483	0.5	18.354966782028956
3.648301146104276	0.5	18.148200253231707
3.850984543110069	0.5	18.00439236595963
4.053667940115862	0.5	17.911541699390074
4.2563513371216555	0.5	17.847894923347013
4.459034734127448	0.5	17.6837786134179
4.661718131133241	0.5	17.65107264443501
4.864401528139035	0.5	17.57887351726007
5.067084925144828	0.5	17.265493258305334
5.269768322150621	0.5	16.861436545782297
5.472451719156414	0.5	16.36627870941463
5.675135116162207	0.5	15.791575812132322
5.877818513168	0.5	14.972953767281302
6.080501910173792	0.5	14.311071255336117
6.283185307179586	0.5	13.931568268085922


==> res/cylinder/side_back.csv <==
angle	v	value
3.665191429188092	-0.5	18.005367309359613
3.874630939427411	-0.5	18.250012810521504
4.084070449666731	-0.5	18.525735661768795
4.29350995990605	-0.5	18.641493683455476
4.50294947014537	-0.5	18.450302715890487
4.71238898038469	-0.5	18.23570149749328
4.921828490624009	-0.5	17.966071123720425
5.131268000863329	-0.5	17.624578441162615
5.340707511102648	-0.5	17.08094163593776
5.550147021341967	-0.5	16.447497152009586
5.759586531581287	-0.5	15.701996470089384
5.969026041820607	-0.5	15.002480300665535
6.178465552059926	-0.5	14.450117124234842
6.387905062299247	-0.5	14.162532047137782
6.5973445725385655	-0.5	14.148121882329526
6.8067840827778845	-0.5	14.255911843544318
3.665191429188092	-0.467741935483871	18.359856494534856
3.874630939427411	-0.467741935483871	18.497556201504082
4.084070449666731	-0.467741935483871	18.686693452144844
4.29350995990605	-0.467741935483871	18.730037769981635
4.50294947014537	-0.467741935483871	18.51371215478938
4.71238898038469	-0.467741935483871	18.27761470562832
4.921828490624009	-0.467741935483871	17.997862925923773
5.131268000863329	-0.467741935483871	17.653093526402504
5.340707511102648	-0.467741935483871	16.962181974454527
5.550147021341967	-0.467741935483871	16.360048862914777
5.759586531581287	-0.467741935483871	15.695499472498934
5.969026041820607	-0.467741935483871	14.972772773412187
6.178465552059926	-0.467741935483871	14.411244482391552
6.387905062299247	-0.467741935483871	14.180883487366604
6.5973445725385655	-0.467741935483871	14.366495826388565
6.8067840827778845	-0.467741935483871	14.692103036851066
3.665191429188092	-0.43548387096774194	18.505354175189957
3.874630939427411	-0.43548387096774194	18.70469416771217
4.084070449666731	-0.43548387096774194	18.664556151645733
4.29350995990605	-0.43548387096774194	18.692236156293227
4.50294947014537	-0.43548387096774194	18.587327015380424
4.71238898038469	-0.43548387096774194	18.3288181663615
4.921828490624009	-0.43548387096774194	18.03992322367083
5.131268000863329	-0.43548387096774194	17.554693687400345
5.340707511102648	-0.43548387096774194	16.85377039886391
5.550147021341967	-0.43548387096774194	16.242868687077163
5.759586531581287	-0.43548387096774194	15.7034124540731
5.969026041820607	-0.43548387096774194	14.954358205215442
6.178465552059926	-0.43548387096774194	14.381607017703477
6.387905062299247	-0.43548387096774194	14.125880532314696
6.5973445725385655	-0.43548387096774194	14.34187307531694
6.8067840827778845	-0.43548387096774194	14.5667804295722
3.665191429188092	-0.4032258064516129	18.585097552355997
3.874630939427411	-0.4032258064516129	18.84160117381579
4.084070449666731	-0.4032258064516129	18.655044705551845
4.29350995990605	-0.4032258064516129	18.665082345188353
4.50294947014537	-0.4032258064516129	18.6714198937294
4.71238898038469	-0.4032258064516129	18.38944005915169
4.921828490624009	-0.4032258064516129	18.09247043245832
5.131268000863329	-0.4032258064516129	17.4662925289827
5.340707511102648	-0.4032258064516129	16.755839555569835
5.550147021341967	-0.4032258064516129	16.136678500576945
5.759586531581287	-0.4032258064516129	15.630398451035148
5.969026041820607	-0.4032258064516129	14.947824927827531
6.178465552059926	-0.4032258064516129	14.361544629934656
6.387905062299247	-0.4032258064516129	14.077396091218425
6.5973445725385655	-0.4032258064516129	14.326638853596908
6.8067840827778845	-0.4032258064516129	14.418756631345845
3.665191429188092	-0.3709677419354839	18.67443746280548
3.874630939427411	-0.3709677419354839	18.746655018971857
4.084070449666731	-0.3709677419354839	18.65864335252548
4.29350995990605	-0.3709677419354839	18.648792147768056
4.50294947014537	-0.3709677419354839	18.686277817695725
4.71238898038469	-0.3709677419354839	18.28541179659215
4.921828490624009	-0.3709677419354839	18.075720201117633
5.131268000863329	-0.3709677419354839	17.38798378371875
5.340707511102648	-0.3709677419354839	16.668520857686836
5.550147021341967	-0.3709677419354839	16.041700364276753
5.759586531581287	-0.3709677419354839	15.52719018922756
5.969026041820607	-0.3709677419354839	14.953859199795637
6.178465552059926	-0.3709677419354839	14.351453690844469
6.387905062299247	-0.3709677419354839	14.03561846401033
6.5973445725385655	-0.3709677419354839	14.321417465635909
6.8067840827778845	-0.3709677419354839	14.281219838193543
3.665191429188092	-0.33870967741935487	18.7737153784609
3.874630939427411	-0.33870967741935487	18.66030323694858
4.084070449666731	-0.33870967741935487	18.6759501606799
4.29350995990605	-0.33870967741935487	18.643627284014006
4.50294947014537	-0.33870967741935487	18.58250910259592
4.71238898038469	-0.33870967741935487	18.171694454420447
4.921828490624009	-0.33870967741935487	17.94019326479517
5.131268000863329	-0.33870967741935487	17.31985745604501
5.340707511102648	-0.33870967741935487	16.591943357161654
5.550147021341967	-0.33870967741935487	15.958159965955527
5.759586531581287	-0.33870967741935487	15.436074931063272
5.969026041820607	-0.33870967741935487	14.973265129729787
6.178465552059926	-0.33870967741935487	14.351807106179924
6.387905062299247	-0.33870967741935487	14.000783626543331
6.5973445725385655	-0.33870967741935487	14.292138933517727
6.8067840827778845	-0.33870967741935487	14.154495450912144
3.665191429188092	-0.3064516129032258	18.82578984104454
3.874630939427411	-0.3064516129032258	18.58252131352552
4.084070449666731	-0.3064516129032258	18.599535717051566
4.29350995990605	-0.3064516129032258	18.649903294008077
4.50294947014537	-0.3064516129032258	18.48953563368699
4.71238898038469	-0.3064516129032258	18.06776335104979
4.921828490624009	-0.3064516129032258	17.815207586940193
5.131268000863329	-0.3064516129032258	17.26199930679812
5.340707511102648	-0.3064516129032258	16.526232516374773
5.550147021341967	-0.3064516129032258	15.886284339050038
5.759586531581287	-0.3064516129032258	15.357488404931402
5.969026041820607	-0.3064516129032258	14.988898490585163
6.178465552059926	-0.3064516129032258	14.363183287088866
6.387905062299247	-0.3064516129032258	13.973198202344559
6.5973445725385655	-0.3064516129032258	14.149237567139687
6.8067840827778845	-0.3064516129032258	14.038938564882395
3.665191429188092	-0.27419354838709675	18.760359847929852
3.874630939427411	-0.27419354838709675	18.513281836331267
4.084070449666731	-0.27419354838709675	18.525053312243134
4.29350995990605	-0.27419354838709675	18.66799949533622
4.50294947014537	-0.27419354838709675	18.407488427798153
4.71238898038469	-0.27419354838709675	17.973737867842168
4.921828490624009	-0.27419354838709675	17.700772679240757
5.131268000863329	-0.27419354838709675	17.214490315789632
5.340707511102648	-0.27419354838709675	16.47150889779176
5.550147021341967	-0.27419354838709675	15.82629917877856
5.759586531581287	-0.27419354838709675	15.291888328050293
5.969026041820607	-0.27419354838709675	14.913270351542327
6.178465552059926	-0.27419354838709675	14.386309449848191
6.387905062299247	-0.27419354838709675	13.953276039328511
6.5973445725385655	-0.27419354838709675	14.01249931955662
6.8067840827778845	-0.27419354838709675	13.934930992258778
3.665191429188092	-0.24193548387096775	18.70350380857495
3.874630939427411	-0.24193548387096775	18.452555036030024
4.084070449666731	-0.24193548387096775	18.45896134908503
4.29350995990605	-0.24193548387096775	18.69837262716548
4.50294947014537	-0.24193548387096775	18.336525343457367
4.71238898038469	-0.24193548387096775	17.889737166854324
4.921828490624009	-0.24193548387096775	17.596904973278775
5.131268000863329	-0.24193548387096775	17.17740613533612
5.340707511102648	-0.24193548387096775	16.42788679620204
5.550147021341967	-0.24193548387096775	15.778425787126853
5.759586531581287	-0.24193548387096775	15.23974911098264
5.969026041820607	-0.24193548387096775	14.852167073920336
6.178465552059926	-0.24193548387096775	14.422128683996425
6.387905062299247	-0.24193548387096775	13.941597877036664
6.5973445725385655	-0.24193548387096775	13.887828377175158
6.8067840827778845	-0.24193548387096775	13.842875518793218
3.665191429188092	-0.2096774193548387	18.655201478500516
3.874630939427411	-0.2096774193548387	18.40030957371869
4.084070449666731	-0.2096774193548387	18.40124259891934
4.29350995990605	-0.2096774193548387	18.643289125780782
4.50294947014537	-0.2096774193548387	18.276832585243355
4.71238898038469	-0.2096774193548387	17.815881185469948
4.921828490624009	-0.2096774193548387	17.503625811989345
5.131268000863329	-0.2096774193548387	17.150816548324105
5.340707511102648	-0.2096774193548387	16.395472843877556
5.550147021341967	-0.2096774193548387	15.742877709450546
5.759586531581287	-0.2096774193548387	15.20155452037983
5.969026041820607	-0.2096774193548387	14.806701874201444
6.178465552059926	-0.2096774193548387	14.373620314148749
6.387905062299247	-0.2096774193548387	13.933060854522044
6.5973445725385655	-0.2096774193548387	13.776183686307732
6.8067840827778845	-0.2096774193548387	13.763187237463526
3.665191429188092	-0.1774193548387097	18.615429732343138
3.874630939427411	-0.1774193548387097	18.356513558025412
4.084070449666731	-0.1774193548387097	18.35188636322046
4.29350995990605	-0.1774193548387097	18.586790556944987
4.50294947014537	-0.1774193548387097	18.228628063812167
4.71238898038469	-0.1774193548387097	17.75229178300028
4.921828490624009	-0.1774193548387097	17.420959925086443
5.131268000863329	-0.1774193548387097	17.134784944837207
5.340707511102648	-0.1774193548387097	16.37436462415852
5.550147021341967	-0.1774193548387097	15.71985715998558
5.759586531581287	-0.1774193548387097	15.177788276529224
5.969026041820607	-0.1774193548387097	14.77812556899955
6.178465552059926	-0.1774193548387097	14.200663072427984
6.387905062299247	-0.1774193548387097	13.74244561152984
6.5973445725385655	-0.1774193548387097	13.678634242205142
6.8067840827778845	-0.1774193548387097	13.696282096782314
3.665191429188092	-0.14516129032258063	18.584162712962737
3.874630939427411	-0.14516129032258063	18.321135728340437
4.084070449666731	-0.14516129032258063	18.310888558540377
4.29350995990605	-0.14516129032258063	18.53880302868056
4.50294947014537	-0.14516129032258063	18.192166863620418
4.71238898038469	-0.14516129032258063	17.69909408844447
4.921828490624009	-0.14516129032258063	17.348934278833468
5.131268000863329	-0.14516129032258063	17.129367831511146
5.340707511102648	-0.14516129032258063	16.36464933304136
5.550147021341967	-0.14516129032258063	15.709551368414374
5.759586531581287	-0.14516129032258063	15.168922818602203
5.969026041820607	-0.14516129032258063	14.767809901253212
6.178465552059926	-0.14516129032258063	13.967475152073748
6.387905062299247	-0.14516129032258063	13.518447383804578
6.5973445725385655	-0.14516129032258063	13.596334734798504
6.8067840827778845	-0.14516129032258063	13.642563096573326
3.665191429188092	-0.11290322580645162	18.56137213434568
3.874630939427411	-0.11290322580645162	18.294146693638936
4.084070449666731	-0.11290322580645162	18.27825127419466
4.29350995990605	-0.11290322580645162	18.414041149363413
4.50294947014537	-0.11290322580645162	18.16774934235968
4.71238898038469	-0.11290322580645162	17.656418114509027
4.921828490624009	-0.11290322580645162	17.287577227098147
5.131268000863329	-0.11290322580645162	17.04929099460473
5.340707511102648	-0.11290322580645162	16.36640253082885
5.550147021341967	-0.11290322580645162	15.712129010908441
5.759586531581287	-0.11290322580645162	15.175406803185602
5.969026041820607	-0.11290322580645162	14.777209596737546
6.178465552059926	-0.11290322580645162	13.74947097653771
6.387905062299247	-0.11290322580645162	13.309337382398766
6.5973445725385655	-0.11290322580645162	13.53047790693228
6.8067840827778845	-0.11290322580645162	13.60240485719824
3.665191429188092	-0.08064516129032256	18.547027762377212
3.874630939427411	-0.08064516129032256	18.275520086274632
4.084070449666731	-0.08064516129032256	18.253981950418748
4.29350995990605	-0.08064516129032256	18.294984280899854
4.50294947014537	-0.08064516129032256	18.09492116415722
4.71238898038469	-0.08064516129032256	17.624400724360324
4.921828490624009	-0.08064516129032256	17.23691791564846
5.131268000863329	-0.08064516129032256	16.977038122898065
5.340707511102648	-0.08064516129032256	16.379687026389888
5.550147021341967	-0.08064516129032256	15.727736912320356
5.759586531581287	-0.08064516129032256	15.197652273288584
5.969026041820607	-0.08064516129032256	14.746988663674337
6.178465552059926	-0.08064516129032256	13.551269046890758
6.387905062299247	-0.08064516129032256	13.119754888017926
6.5973445725385655	-0.08064516129032256	13.48221967265188
6.8067840827778845	-0.08064516129032256	13.576137575425218
3.665191429188092	-0.04838709677419356	18.54109807989701
3.874630939427411	-0.04838709677419356	18.26523349150741
4.084070449666731	-0.04838709677419356	18.23809234800714
4.29350995990605	-0.04838709677419356	18.18603144008444
4.50294947014537	-0.04838709677419356	17.991880290287387
4.71238898038469	-0.04838709677419356	17.603188067637177
4.921828490624009	-0.04838709677419356	17.196985909401203
5.131268000863329	-0.04838709677419356	16.917006091504422
5.340707511102648	-0.04838709677419356	16.404551934776908
5.550147021341967	-0.04838709677419356	15.756497217149423
5.759586531581287	-0.04838709677419356	15.23602278016239
5.969026041820607	-0.04838709677419356	14.696328914402645
6.178465552059926	-0.04838709677419356	13.380148138766831
6.387905062299247	-0.04838709677419356	12.956997564657238
6.5973445725385655	-0.04838709677419356	13.452579829641044
6.8067840827778845	-0.04838709677419356	13.564031626341334
3.665191429188092	-0.016129032258064502	18.543551115301526
3.874630939427411	-0.016129032258064502	18.263269049916765
4.084070449666731	-0.016129032258064502	18.23059746046855
4.29350995990605	-0.016129032258064502	18.08706013750993
4.50294947014537	-0.016129032258064502	17.898152340654928
4.71238898038469	-0.016129032258064502	17.592938645759215
4.921828490624009	-0.016129032258064502	17.16781102556735
5.131268000863329	-0.016129032258064502	16.869064065666908
5.340707511102648	-0.016129032258064502	16.44103194474992
5.550147021341967	-0.016129032258064502	15.798505222314121
5.759586531581287	-0.016129032258064502	15.29082397683152
5.969026041820607	-0.016129032258064502	14.651279794338693
6.178465552059926	-0.016129032258064502	13.245744347466196
6.387905062299247	-0.016129032258064502	12.830718726629561
6.5973445725385655	-0.016129032258064502	13.375319318186104
6.8067840827778845	-0.016129032258064502	13.566284208307614
3.665191429188092	0.016129032258064502	18.554355381425502
3.874630939427411	0.016129032258064502	18.269613690182766
4.084070449666731	0.016129032258064502	18.231514477878118
4.29350995990605	0.016129032258064502	17.99796881802515
4.50294947014537	0.016129032258064502	17.81374576232832
4.71238898038469	0.016129032258064502	17.593827231053528
4.921828490624009	0.016129032258064502	17.149423366205593
5.131268000863329	0.016129032258064502	16.833096140869195
5.340707511102648	0.016129032258064502	16.489146826257407
5.550147021341967	0.016129032258064502	15.853828043314339
5.759586531581287	0.016129032258064502	15.362298256827001
5.969026041820607	0.016129032258064502	14.54438905232789
6.178465552059926	0.016129032258064502	13.156026562614054
6.387905062299247	0.016129032258064502	12.748903004166221
6.5973445725385655	0.016129032258064502	13.29836325507831
6.8067840827778845	0.016129032258064502	13.583009381603429
3.665191429188092	0.048387096774193505	18.57348084191048
3.874630939427411	0.048387096774193505	18.28425901359065
4.084070449666731	0.048387096774193505	18.240861866948055
4.29350995990605	0.048387096774193505	17.918672124008033
4.50294947014537	0.048387096774193505	17.738667235854987
4.71238898038469	0.048387096774193505	17.606049962003457
4.921828490624009	0.048387096774193505	17.141853552968943
5.131268000863329	0.048387096774193505	16.80899678410837
5.340707511102648	0.048387096774193505	16.5489011994541
5.550147021341967	0.048387096774193505	15.922504248321369
5.759586531581287	0.048387096774193505	15.45062485372058
5.969026041820607	0.048387096774193505	14.45890871554236
6.178465552059926	0.048387096774193505	13.11099578343426
6.387905062299247	0.048387096774193505	12.711565823438423
6.5973445725385655	0.048387096774193505	13.241667785115899
6.8067840827778845	0.048387096774193505	13.614232575935429
3.665191429188092	0.08064516129032262	18.60089980604741
3.874630939427411	0.08064516129032262	18.307200899898582
4.084070449666731	0.08064516129032262	18.21274478201628
4.29350995990605	0.08064516129032262	17.8490973109319
4.50294947014537	0.08064516129032262	17.67292149658144
4.71238898038469	0.08064516129032262	17.62983108885374
4.921828490624009	0.08064516129032262	17.14513317595587
5.131268000863329	0.08064516129032262	16.796667439569887
5.340707511102648	0.08064516129032262	16.574370763596466
5.550147021341967	0.08064516129032262	16.00454454614918
5.759586531581287	0.08064516129032262	15.555926488846925
5.969026041820607	0.08064516129032262	14.394310992453478
6.178465552059926	0.08064516129032262	13.102684966084896
6.387905062299247	0.08064516129032262	12.710753396451555
6.5973445725385655	0.08064516129032262	13.20479706870192
6.8067840827778845	0.08064516129032262	13.659890153709233
3.665191429188092	0.11290322580645162	18.636587657722146
3.874630939427411	0.11290322580645162	18.338438927352325
4.084070449666731	0.11290322580645162	18.1423146738304
4.29350995990605	0.11290322580645162	17.78918150169952
4.50294947014537	0.11290322580645162	17.616511209240826
4.71238898038469	0.11290322580645162	17.604106163668536
4.921828490624009	0.11290322580645162	17.159295478674878
5.131268000863329	0.11290322580645162	16.796014009619103
5.340707511102648	0.11290322580645162	16.560662850576144
5.550147021341967	0.11290322580645162	16.099933560431833
5.759586531581287	0.11290322580645162	15.616957359812677
5.969026041820607	0.11290322580645162	14.349745226004591
6.178465552059926	0.11290322580645162	13.121459393676107
6.387905062299247	0.11290322580645162	12.736843214782287
6.5973445725385655	0.11290322580645162	13.186981759532452
6.8067840827778845	0.11290322580645162	13.719834000112018
3.665191429188092	0.14516129032258063	18.680523350014695
3.874630939427411	0.14516129032258063	18.377975699063068
4.084070449666731	0.14516129032258063	18.082744344878396
4.29350995990605	0.14516129032258063	17.73886956118084
4.50294947014537	0.14516129032258063	17.569436885719092
4.71238898038469	0.14516129032258063	17.556447344640866
4.921828490624009	0.14516129032258063	17.184376313476864
5.131268000863329	0.14516129032258063	16.80694500882752
5.340707511102648	0.14516129032258063	16.56089255348892
5.550147021341967	0.14516129032258063	16.208632671743835
5.759586531581287	0.14516129032258063	15.661037523423987
5.969026041820607	0.14516129032258063	14.324131770128472
6.178465552059926	0.14516129032258063	13.16004085794544
6.387905062299247	0.14516129032258063	12.78256833893609
6.5973445725385655	0.14516129032258063	13.187214599524696
6.8067840827778845	0.14516129032258063	13.79384049867521
3.665191429188092	0.17741935483870963	18.732689636547356
3.874630939427411	0.17741935483870963	18.425816151829803
4.084070449666731	0.17741935483870963	18.03380058303925
4.29350995990605	0.17741935483870963	17.69811243591091
4.50294947014537	0.17741935483870963	17.531696838297584
4.71238898038469	0.17741935483870963	17.518379062544803
4.921828490624009	0.17741935483870963	17.220415418065382
5.131268000863329	0.17741935483870963	16.82937024548872
5.340707511102648	0.17741935483870963	16.574756560519052
5.550147021341967	0.17741935483870963	16.33058387042111
5.759586531581287	0.17741935483870963	15.691059393548386
5.969026041820607	0.17741935483870963	14.316269320490594
6.178465552059926	0.17741935483870963	13.213810219386618
6.387905062299247	0.17741935483870963	12.843320052467961
6.5973445725385655	0.17741935483870963	13.204359111009405
6.8067840827778845	0.17741935483870963	13.840799573110122
3.665191429188092	0.20967741935483875	18.79307305167437
3.874630939427411	0.20967741935483875	18.48196690110797
4.084070449666731	0.20967741935483875	17.99528746282425
4.29350995990605	0.20967741935483875	17.666865847228344
4.50294947014537	0.20967741935483875	17.50328716238492
4.71238898038469	0.20967741935483875	17.48989819621452
4.921828490624009	0.20967741935483875	17.267458086229446
5.131268000863329	0.20967741935483875	16.863199923001435
5.340707511102648	0.20967741935483875	16.601977775405338
5.550147021341967	0.20967741935483875	16.465714543529273
5.759586531581287	0.20967741935483875	15.657835395885668
5.969026041820607	0.20967741935483875	14.324931747681003
6.178465552059926	0.20967741935483875	13.279968742974976
6.387905062299247	0.20967741935483875	12.916309279978403
6.5973445725385655	0.20967741935483875	13.23724752356592
6.8067840827778845	0.20967741935483875	13.85418094309432
3.665191429188092	0.24193548387096775	18.861663683104126
3.874630939427411	0.24193548387096775	18.468364407108098
4.084070449666731	0.24193548387096775	17.967038377311624
4.29350995990605	0.24193548387096775	17.645089256194314
4.50294947014537	0.24193548387096775	17.484201743989086
4.71238898038469	0.24193548387096775	17.470997811242754
4.921828490624009	0.24193548387096775	17.32555733835459
5.131268000863329	0.24193548387096775	16.908344079472137
5.340707511102648	0.24193548387096775	16.64229877245509
5.550147021341967	0.24193548387096775	16.53587187983486
5.759586531581287	0.24193548387096775	15.640302171300075
5.969026041820607	0.24193548387096775	14.348940874779295
6.178465552059926	0.24193548387096775	13.356807552071139
6.387905062299247	0.24193548387096775	12.999836113221171
6.5973445725385655	0.24193548387096775	13.284754440908484
6.8067840827778845	0.24193548387096775	13.881354191465299
3.665191429188092	0.27419354838709675	18.938454796999736
3.874630939427411	0.27419354838709675	18.439235309253903
4.084070449666731	0.27419354838709675	17.948910040804172
4.29350995990605	0.27419354838709675	17.632745039809564
4.50294947014537	0.27419354838709675	17.474432288081495
4.71238898038469	0.27419354838709675	17.461667334922705
4.921828490624009	0.27419354838709675	17.394776745266572
5.131268000863329	0.27419354838709675	16.96471230221896
5.340707511102648	0.27419354838709675	16.69547730506702
5.550147021341967	0.27419354838709675	16.59519019703483
5.759586531581287	0.27419354838709675	15.637799714519977
5.969026041820607	0.27419354838709675	14.387212196426198
6.178465552059926	0.27419354838709675	13.443254107189247
6.387905062299247	0.27419354838709675	13.092836353403307
6.5973445725385655	0.27419354838709675	13.34584329103256
6.8067840827778845	0.27419354838709675	13.921817370336008
3.665191429188092	0.30645161290322576	19.02344237750227
3.874630939427411	0.30645161290322576	18.42165108824083
4.084070449666731	0.30645161290322576	17.940777905885767
4.29350995990605	0.30645161290322576	17.62979783317563
4.50294947014537	0.30645161290322576	17.473968364663172
4.71238898038469	0.30645161290322576	17.4618927407804
4.921828490624009	0.30645161290322576	17.4751941319622
5.131268000863329	0.30645161290322576	17.032213667302486
5.340707511102648	0.30645161290322576	16.76128328665321
5.550147021341967	0.30645161290322576	16.664685305321534
5.759586531581287	0.30645161290322576	15.649700650797374
5.969026041820607	0.30645161290322576	14.43877734091655
6.178465552059926	0.30645161290322576	13.538612827142538
6.387905062299247	0.30645161290322576	13.194622188367864
6.5973445725385655	0.30645161290322576	13.419589395155837
6.8067840827778845	0.30645161290322576	13.975080826928373
3.665191429188092	0.33870967741935487	18.945093791007643
3.874630939427411	0.33870967741935487	18.415277460874037
4.084070449666731	0.33870967741935487	17.94253261466232
4.29350995990605	0.33870967741935487	17.63621400319162
4.50294947014537	0.33870967741935487	17.482797469830793
4.71238898038469	0.33870967741935487	17.471656741569323
4.921828490624009	0.33870967741935487	17.56690650184903
5.131268000863329	0.33870967741935487	17.11075686458127
5.340707511102648	0.33870967741935487	16.83949683786939
5.550147021341967	0.33870967741935487	16.641299375302438
5.759586531581287	0.33870967741935487	15.629977444191688
5.969026041820607	0.33870967741935487	14.502789714243196
6.178465552059926	0.33870967741935487	13.64241781376014
6.387905062299247	0.33870967741935487	13.304734966850585
6.5973445725385655	0.33870967741935487	13.505186119895962
6.8067840827778845	0.33870967741935487	14.040673213410486
3.665191429188092	0.3709677419354839	18.75631656009467
3.874630939427411	0.3709677419354839	18.41983387781094
4.084070449666731	0.3709677419354839	17.954077218721963
4.29350995990605	0.3709677419354839	17.651961227390952
4.50294947014537	0.3709677419354839	17.500905099505065
4.71238898038469	0.3709677419354839	17.490938989400384
4.921828490624009	0.3709677419354839	17.6151098661762
5.131268000863329	0.3709677419354839	17.200250477312693
5.340707511102648	0.3709677419354839	16.929907110352886
5.550147021341967	0.3709677419354839	16.581923691321276
5.759586531581287	0.3709677419354839	15.560695733969196
5.969026041820607	0.3709677419354839	14.578519619354676
6.178465552059926	0.3709677419354839	13.754347605445652
6.387905062299247	0.3709677419354839	13.422859995928041
6.5973445725385655	0.3709677419354839	13.601940425352513
6.8067840827778845	0.3709677419354839	14.118146411794509
3.665191429188092	0.4032258064516129	18.58162693115549
3.874630939427411	0.4032258064516129	18.435082053399945
4.084070449666731	0.4032258064516129	17.975324978930097
4.29350995990605	0.4032258064516129	17.677008157452953
4.50294947014537	0.4032258064516129	17.5282748337627
4.71238898038469	0.4032258064516129	17.51971628153394
4.921828490624009	0.4032258064516129	17.64490298485798
5.131268000863329	0.4032258064516129	17.30060339285555
5.340707511102648	0.4032258064516129	17.0073264599959
5.550147021341967	0.4032258064516129	16.510806597797476
5.759586531581287	0.4032258064516129	15.508723773377453
5.969026041820607	0.4032258064516129	14.649707014577379
6.178465552059926	0.4032258064516129	13.874174421182872
6.387905062299247	0.4032258064516129	13.548775823984093
6.5973445725385655	0.4032258064516129	13.709262742896875
6.8067840827778845	0.4032258064516129	14.207079096736074
3.665191429188092	0.4354838709677419	18.420138654250803
3.874630939427411	0.4354838709677419	18.331987667436564
4.084070449666731	0.4354838709677419	18.006197608377246
4.29350995990605	0.4354838709677419	17.71132415136037
4.50294947014537	0.4354838709677419	17.564888429931166
4.71238898038469	0.4354838709677419	17.5579627702646
4.921828490624009	0.4354838709677419	17.684619537664148
5.131268000863329	0.4354838709677419	17.41172532823212
5.340707511102648	0.4354838709677419	16.999469058519455
5.550147021341967	0.4354838709677419	16.455547533012673
5.759586531581287	0.4354838709677419	15.473045587845954
5.969026041820607	0.4354838709677419	14.632655396339912
6.178465552059926	0.4354838709677419	14.001733011084674
6.387905062299247	0.4354838709677419	13.68232312590702
6.5973445725385655	0.4354838709677419	13.826654534235717
6.8067840827778845	0.4354838709677419	14.307078929655368
3.665191429188092	0.467741935483871	18.271123445775167
3.874630939427411	0.467741935483871	18.154638668382688
4.084070449666731	0.467741935483871	18.046623858059156
4.29350995990605	0.467741935483871	17.75487906152457
4.50294947014537	0.467741935483871	17.610725922781455
4.71238898038469	0.467741935483871	17.605650175280946
4.921828490624009	0.467741935483871	17.63758816002414
5.131268000863329	0.467741935483871	17.340983970395076
5.340707511102648	0.467741935483871	16.870288320983885
5.550147021341967	0.467741935483871	16.31883455078753
5.759586531581287	0.467741935483871	15.4527781857711
5.969026041820607	0.467741935483871	14.632238991053182
6.178465552059926	0.467741935483871	14.057238153194344
6.387905062299247	0.467741935483871	13.823385045313834
6.5973445725385655	0.467741935483871	13.953695565245411
6.8067840827778845	0.467741935483871	14.417783532779819
3.665191429188092	0.5	18.133975129830706
3.874630939427411	0.5	17.991169802139073
4.084070449666731	0.5	17.901216483790854
4.29350995990605	0.5	17.807643068756295
4.50294947014537	0.5	17.665765730301533
4.71238898038469	0.5	17.66274799687696
4.921828490624009	0.5	17.498985612764184
5.131268000863329	0.5	17.14754789830305
5.340707511102648	0.5	16.69821176188866
5.550147021341967	0.5	16.154244016191925
5.759586531581287	0.5	15.447148541858768
5.969026041820607	0.5	14.647191622989709
6.178465552059926	0.5	14.086099337333167
6.387905062299247	0.5	13.967423264374435
6.5973445725385655	0.5	14.04995265865169
6.8067840827778845	0.5	14.427316352152666


==> res/cylinder/side_front.csv <==
angle	v	value
3.665191429188092	-0.5	18.005367309359613
3.874630939427411	-0.5	18.250012810521504
4.084070449666731	-0.5	18.525735661768795
4.29350995990605	-0.5	18.641493683455476
4.50294947014537	-0.5	18.450302715890487
4.71238898038469	-0.5	18.23570149749328
4.921828490624009	-0.5	17.966071123720425
5.1312680008633285	-0.5	17.624578441162615
5.340707511102648	-0.5	17.08094163593776
5.550147021341967	-0.5	16.447497152009586
5.759586531581287	-0.5	15.701996470089384
5.969026041820607	-0.5	15.002480300665535
6.178465552059926	-0.5	14.450117124234842
0.10471975511965992	-0.5	14.162532047137784
0.3141592653589793	-0.5	14.148121882329526
0.5235987755982983	-0.5	14.255911843544318
3.665191429188092	-0.467741935483871	18.359856494534856
3.874630939427411	-0.467741935483871	18.497556201504082
4.084070449666731	-0.467741935483871	18.686693452144844
4.29350995990605	-0.467741935483871	18.730037769981635
4.50294947014537	-0.467741935483871	18.51371215478938
4.71238898038469	-0.467741935483871	18.27761470562832
4.921828490624009	-0.467741935483871	17.997862925923773
5.1312680008633285	-0.467741935483871	17.653093526402508
5.340707511102648	-0.467741935483871	16.962181974454527
5.550147021341967	-0.467741935483871	16.360048862914777
5.759586531581287	-0.467741935483871	15.695499472498934
5.969026041820607	-0.467741935483871	14.972772773412187
6.178465552059926	-0.467741935483871	14.411244482391552
0.10471975511965992	-0.467741935483871	14.180883487366605
0.3141592653589793	-0.467741935483871	14.366495826388565
0.5235987755982983	-0.467741935483871	14.692103036851066
3.665191429188092	-0.43548387096774194	18.505354175189957
3.874630939427411	-0.43548387096774194	18.70469416771217
4.084070449666731	-0.43548387096774194	18.664556151645733
4.29350995990605	-0.43548387096774194	18.692236156293227
4.50294947014537	-0.43548387096774194	18.587327015380424
4.71238898038469	-0.43548387096774194	18.3288181663615
4.921828490624009	-0.43548387096774194	18.03992322367083
5.1312680008633285	-0.43548387096774194	17.55469368740035
5.340707511102648	-0.43548387096774194	16.85377039886391
5.550147021341967	-0.43548387096774194	16.242868687077163
5.759586531581287	-0.43548387096774194	15.7034124540731
5.969026041820607	-0.43548387096774194	14.954358205215442
6.178465552059926	-0.43548387096774194	14.381607017703477
0.10471975511965992	-0.43548387096774194	14.125880532314696
0.3141592653589793	-0.43548387096774194	14.34187307531694
0.5235987755982983	-0.43548387096774194	14.5667804295722
3.665191429188092	-0.4032258064516129	18.585097552355997
3.874630939427411	-0.4032258064516129	18.84160117381579
4.084070449666731	-0.4032258064516129	18.655044705551845
4.29350995990605	-0.4032258064516129	18.665082345188353
4.50294947014537	-0.4032258064516129	18.6714198937294
4.71238898038469	-0.4032258064516129	18.38944005915169
4.921828490624009	-0.4032258064516129	18.09247043245832
5.1312680008633285	-0.4032258064516129	17.466292528982702
5.340707511102648	-0.4032258064516129	16.755839555569835
5.550147021341967	-0.4032258064516129	16.136678500576945
5.759586531581287	-0.4032258064516129	15.630398451035148
5.969026041820607	-0.4032258064516129	14.947824927827531
6.178465552059926	-0.4032258064516129	14.361544629934656
0.10471975511965992	-0.4032258064516129	14.077396091218422
0.3141592653589793	-0.4032258064516129	14.326638853596908
0.5235987755982983	-0.4032258064516129	14.418756631345845
3.665191429188092	-0.3709677419354839	18.67443746280548
3.874630939427411	-0.3709677419354839	18.746655018971857
4.084070449666731	-0.3709677419354839	18.65864335252548
4.29350995990605	-0.3709677419354839	18.648792147768056
4.50294947014537	-0.3709677419354839	18.686277817695725
4.71238898038469	-0.3709677419354839	18.28541179659215
4.921828490624009	-0.3709677419354839	18.075720201117633
5.1312680008633285	-0.3709677419354839	17.387983783718752
5.340707511102648	-0.3709677419354839	16.668520857686836
5.550147021341967	-0.3709677419354839	16.041700364276753
5.759586531581287	-0.3709677419354839	15.52719018922756
5.969026041820607	-0.3709677419354839	14.953859199795637
6.178465552059926	-0.3709677419354839	14.351453690844469
0.10471975511965992	-0.3709677419354839	14.03561846401033
0.3141592653589793	-0.3709677419354839	14.321417465635909
0.5235987755982983	-0.3709677419354839	14.281219838193543
3.665191429188092	-0.33870967741935487	18.7737153784609
3.874630939427411	-0.33870967741935487	18.66030323694858
4.084070449666731	-0.33870967741935487	18.6759501606799
4.29350995990605	-0.33870967741935487	18.643627284014006
4.50294947014537	-0.33870967741935487	18.58250910259592
4.71238898038469	-0.33870967741935487	18.171694454420447
4.921828490624009	-0.33870967741935487	17.94019326479517
5.1312680008633285	-0.33870967741935487	17.319857456045014
5.340707511102648	-0.33870967741935487	16.591943357161654
5.550147021341967	-0.33870967741935487	15.958159965955527
5.759586531581287	-0.33870967741935487	15.436074931063272
5.969026041820607	-0.33870967741935487	14.973265129729787
6.178465552059926	-0.33870967741935487	14.351807106179924
0.10471975511965992	-0.33870967741935487	14.000783626543335
0.3141592653589793	-0.33870967741935487	14.292138933517727
0.5235987755982983	-0.33870967741935487	14.154495450912144
3.665191429188092	-0.3064516129032258	18.82578984104454
3.874630939427411	-0.3064516129032258	18.58252131352552
4.084070449666731	-0.3064516129032258	18.599535717051566
4.29350995990605	-0.3064516129032258	18.649903294008077
4.50294947014537	-0.3064516129032258	18.48953563368699
4.71238898038469	-0.3064516129032258	18.06776335104979
4.921828490624009	-0.3064516129032258	17.815207586940193
5.1312680008633285	-0.3064516129032258	17.261999306798124
5.340707511102648	-0.3064516129032258	16.526232516374773
5.550147021341967	-0.3064516129032258	15.886284339050038
5.759586531581287	-0.3064516129032258	15.357488404931402
5.969026041820607	-0.3064516129032258	14.988898490585163
6.178465552059926	-0.3064516129032258	14.363183287088866
0.10471975511965992	-0.3064516129032258	13.973198202344557
0.3141592653589793	-0.3064516129032258	14.149237567139687
0.5235987755982983	-0.3064516129032258	14.038938564882395
3.665191429188092	-0.27419354838709675	18.760359847929852
3.874630939427411	-0.27419354838709675	18.513281836331267
4.084070449666731	-0.27419354838709675	18.525053312243134
4.29350995990605	-0.27419354838709675	18.66799949533622
4.50294947014537	-0.27419354838709675	18.407488427798153
4.71238898038469	-0.27419354838709675	17.973737867842168
4.921828490624009	-0.27419354838709675	17.700772679240757
5.1312680008633285	-0.27419354838709675	17.214490315789636
5.340707511102648	-0.27419354838709675	16.47150889779176
5.550147021341967	-0.27419354838709675	15.82629917877856
5.759586531581287	-0.27419354838709675	15.291888328050293
5.969026041820607	-0.27419354838709675	14.913270351542327
6.178465552059926	-0.27419354838709675	14.386309449848191
0.10471975511965992	-0.27419354838709675	13.953276039328511
0.3141592653589793	-0.27419354838709675	14.01249931955662
0.5235987755982983	-0.27419354838709675	13.934930992258778
3.665191429188092	-0.24193548387096775	18.70350380857495
3.874630939427411	-0.24193548387096775	18.452555036030024
4.084070449666731	-0.24193548387096775	18.45896134908503
4.29350995990605	-0.24193548387096775	18.69837262716548
4.50294947014537	-0.24193548387096775	18.336525343457367
4.71238898038469	-0.24193548387096775	17.889737166854324
4.921828490624009	-0.24193548387096775	17.596904973278775
5.1312680008633285	-0.24193548387096775	17.17740613533612
5.340707511102648	-0.24193548387096775	16.42788679620204
5.550147021341967	-0.24193548387096775	15.778425787126853
5.759586531581287	-0.24193548387096775	15.23974911098264
5.969026041820607	-0.24193548387096775	14.852167073920336
6.178465552059926	-0.24193548387096775	14.422128683996425
0.10471975511965992	-0.24193548387096775	13.941597877036662
0.3141592653589793	-0.24193548387096775	13.887828377175158
0.5235987755982983	-0.24193548387096775	13.842875518793218
3.665191429188092	-0.2096774193548387	18.655201478500516
3.874630939427411	-0.2096774193548387	18.40030957371869
4.084070449666731	-0.2096774193548387	18.40124259891934
4.29350995990605	-0.2096774193548387	18.643289125780782
4.50294947014537	-0.2096774193548387	18.276832585243355
4.71238898038469	-0.2096774193548387	17.815881185469948
4.921828490624009	-0.2096774193548387	17.503625811989345
5.1312680008633285	-0.2096774193548387	17.15081654832411
5.340707511102648	-0.2096774193548387	16.395472843877556
5.550147021341967	-0.2096774193548387	15.742877709450546
5.759586531581287	-0.2096774193548387	15.20155452037983
5.969026041820607	-0.2096774193548387	14.806701874201444
6.178465552059926	-0.2096774193548387	14.373620314148749
0.10471975511965992	-0.2096774193548387	13.933060854522045
0.3141592653589793	-0.2096774193548387	13.776183686307732
0.5235987755982983	-0.2096774193548387	13.763187237463526
3.665191429188092	-0.1774193548387097	18.615429732343138
3.874630939427411	-0.1774193548387097	18.356513558025412
4.084070449666731	-0.1774193548387097	18.35188636322046
4.29350995990605	-0.1774193548387097	18.586790556944987
4.50294947014537	-0.1774193548387097	18.228628063812167
4.71238898038469	-0.1774193548387097	17.75229178300028
4.921828490624009	-0.1774193548387097	17.420959925086443
5.1312680008633285	-0.1774193548387097	17.13478494483721
5.340707511102648	-0.1774193548387097	16.37436462415852
5.550147021341967	-0.1774193548387097	15.71985715998558
5.759586531581287	-0.1774193548387097	15.177788276529224
5.969026041820607	-0.1774193548387097	14.77812556899955
6.178465552059926	-0.1774193548387097	14.200663072427984
0.10471975511965992	-0.1774193548387097	13.74244561152984
0.3141592653589793	-0.1774193548387097	13.678634242205142
0.5235987755982983	-0.1774193548387097	13.696282096782314
3.665191429188092	-0.14516129032258063	18.584162712962737
3.874630939427411	-0.14516129032258063	18.321135728340437
4.084070449666731	-0.14516129032258063	18.310888558540377
4.29350995990605	-0.14516129032258063	18.53880302868056
4.50294947014537	-0.14516129032258063	18.192166863620418
4.71238898038469	-0.14516129032258063	17.69909408844447
4.921828490624009	-0.14516129032258063	17.348934278833468
5.1312680008633285	-0.14516129032258063	17.12936783151115
5.340707511102648	-0.14516129032258063	16.36464933304136
5.550147021341967	-0.14516129032258063	15.709551368414374
5.759586531581287	-0.14516129032258063	15.168922818602203
5.969026041820607	-0.14516129032258063	14.767809901253212
6.178465552059926	-0.14516129032258063	13.967475152073748
0.10471975511965992	-0.14516129032258063	13.51844738380458
0.3141592653589793	-0.14516129032258063	13.596334734798504
0.5235987755982983	-0.14516129032258063	13.642563096573326
3.665191429188092	-0.11290322580645162	18.56137213434568
3.874630939427411	-0.11290322580645162	18.294146693638936
4.084070449666731	-0.11290322580645162	18.27825127419466
4.29350995990605	-0.11290322580645162	18.414041149363413
4.50294947014537	-0.11290322580645162	18.16774934235968
4.71238898038469	-0.11290322580645162	17.656418114509027
4.921828490624009	-0.11290322580645162	17.287577227098147
5.1312680008633285	-0.11290322580645162	17.049290994604732
5.340707511102648	-0.11290322580645162	16.36640253082885
5.550147021341967	-0.11290322580645162	15.712129010908441
5.759586531581287	-0.11290322580645162	15.175406803185602
5.969026041820607	-0.11290322580645162	14.777209596737546
6.178465552059926	-0.11290322580645162	13.74947097653771
0.10471975511965992	-0.11290322580645162	13.309337382398764
0.3141592653589793	-0.11290322580645162	13.53047790693228
0.5235987755982983	-0.11290322580645162	13.60240485719824
3.665191429188092	-0.08064516129032256	18.547027762377212
3.874630939427411	-0.08064516129032256	18.275520086274632
4.084070449666731	-0.08064516129032256	18.253981950418748
4.29350995990605	-0.08064516129032256	18.294984280899854
4.50294947014537	-0.08064516129032256	18.09492116415722
4.71238898038469	-0.08064516129032256	17.624400724360324
4.921828490624009	-0.08064516129032256	17.23691791564846
5.1312680008633285	-0.08064516129032256	16.977038122898065
5.340707511102648	-0.08064516129032256	16.379687026389888
5.550147021341967	-0.08064516129032256	15.727736912320356
5.759586531581287	-0.08064516129032256	15.197652273288584
5.969026041820607	-0.08064516129032256	14.746988663674337
6.178465552059926	-0.08064516129032256	13.551269046890758
0.10471975511965992	-0.08064516129032256	13.119754888017924
0.3141592653589793	-0.08064516129032256	13.48221967265188
0.5235987755982983	-0.08064516129032256	13.576137575425218
3.665191429188092	-0.04838709677419356	18.54109807989701
3.874630939427411	-0.04838709677419356	18.26523349150741
4.084070449666731	-0.04838709677419356	18.23809234800714
4.29350995990605	-0.04838709677419356	18.18603144008444
4.50294947014537	-0.04838709677419356	17.991880290287387
4.71238898038469	-0.04838709677419356	17.603188067637177
4.921828490624009	-0.04838709677419356	17.196985909401203
5.1312680008633285	-0.04838709677419356	16.917006091504426
5.340707511102648	-0.04838709677419356	16.404551934776908
5.550147021341967	-0.04838709677419356	15.756497217149423
5.759586531581287	-0.04838709677419356	15.23602278016239
5.969026041820607	-0.04838709677419356	14.696328914402645
6.178465552059926	-0.04838709677419356	13.380148138766831
0.10471975511965992	-0.04838709677419356	12.956997564657238
0.3141592653589793	-0.04838709677419356	13.452579829641044
0.5235987755982983	-0.04838709677419356	13.564031626341334
3.665191429188092	-0.016129032258064502	18.543551115301526
3.874630939427411	-0.016129032258064502	18.263269049916765
4.084070449666731	-0.016129032258064502	18.23059746046855
4.29350995990605	-0.016129032258064502	18.08706013750993
4.50294947014537	-0.016129032258064502	17.898152340654928
4.71238898038469	-0.016129032258064502	17.592938645759215
4.921828490624009	-0.016129032258064502	17.16781102556735
5.1312680008633285	-0.016129032258064502	16.869064065666908
5.340707511102648	-0.016129032258064502	16.44103194474992
5.550147021341967	-0.016129032258064502	15.798505222314121
5.759586531581287	-0.016129032258064502	15.29082397683152
5.969026041820607	-0.016129032258064502	14.651279794338693
6.178465552059926	-0.016129032258064502	13.245744347466196
0.10471975511965992	-0.016129032258064502	12.830718726629561
0.3141592653589793	-0.016129032258064502	13.375319318186104
0.5235987755982983	-0.016129032258064502	13.566284208307614
3.665191429188092	0.016129032258064502	18.554355381425502
3.874630939427411	0.016129032258064502	18.269613690182766
4.084070449666731	0.016129032258064502	18.231514477878118
4.29350995990605	0.016129032258064502	17.99796881802515
4.50294947014537	0.016129032258064502	17.81374576232832
4.71238898038469	0.016129032258064502	17.593827231053528
4.921828490624009	0.016129032258064502	17.149423366205593
5.1312680008633285	0.016129032258064502	16.833096140869195
5.340707511102648	0.016129032258064502	16.489146826257407
5.550147021341967	0.016129032258064502	15.853828043314339
5.759586531581287	0.016129032258064502	15.362298256827001
5.969026041820607	0.016129032258064502	14.54438905232789
6.178465552059926	0.016129032258064502	13.156026562614054
0.10471975511965992	0.016129032258064502	12.748903004166218
0.3141592653589793	0.016129032258064502	13.29836325507831
0.5235987755982983	0.016129032258064502	13.583009381603429
3.665191429188092	0.048387096774193505	18.57348084191048
3.874630939427411	0.048387096774193505	18.28425901359065
4.084070449666731	0.048387096774193505	18.240861866948055
4.29350995990605	0.048387096774193505	17.918672124008033
4.50294947014537	0.048387096774193505	17.738667235854987
4.71238898038469	0.048387096774193505	17.606049962003457
4.921828490624009	0.048387096774193505	17.141853552968943
5.1312680008633285	0.048387096774193505	16.808996784108373
5.340707511102648	0.048387096774193505	16.5489011994541
5.550147021341967	0.048387096774193505	15.922504248321369
5.759586531581287	0.048387096774193505	15.45062485372058
5.969026041820607	0.048387096774193505	14.45890871554236
6.178465552059926	0.048387096774193505	13.11099578343426
0.10471975511965992	0.048387096774193505	12.711565823438425
0.3141592653589793	0.048387096774193505	13.241667785115899
0.5235987755982983	0.048387096774193505	13.614232575935429
3.665191429188092	0.08064516129032262	18.60089980604741
3.874630939427411	0.08064516129032262	18.307200899898582
4.084070449666731	0.08064516129032262	18.21274478201628
4.29350995990605	0.08064516129032262	17.8490973109319
4.50294947014537	0.08064516129032262	17.67292149658144
4.71238898038469	0.08064516129032262	17.62983108885374
4.921828490624009	0.08064516129032262	17.14513317595587
5.1312680008633285	0.08064516129032262	16.79666743956989
5.340707511102648	0.08064516129032262	16.574370763596466
5.550147021341967	0.08064516129032262	16.00454454614918
5.759586531581287	0.08064516129032262	15.555926488846925
5.969026041820607	0.08064516129032262	14.394310992453478
6.178465552059926	0.08064516129032262	13.102684966084896
0.10471975511965992	0.08064516129032262	12.710753396451555
0.3141592653589793	0.08064516129032262	13.20479706870192
0.5235987755982983	0.08064516129032262	13.659890153709233
3.665191429188092	0.11290322580645162	18.636587657722146
3.874630939427411	0.11290322580645162	18.338438927352325
4.084070449666731	0.11290322580645162	18.1423146738304
4.29350995990605	0.11290322580645162	17.78918150169952
4.50294947014537	0.11290322580645162	17.616511209240826
4.71238898038469	0.11290322580645162	17.604106163668536
4.921828490624009	0.11290322580645162	17.159295478674878
5.1312680008633285	0.11290322580645162	16.796014009619103
5.340707511102648	0.11290322580645162	16.560662850576144
5.550147021341967	0.11290322580645162	16.099933560431833
5.759586531581287	0.11290322580645162	15.616957359812677
5.969026041820607	0.11290322580645162	14.349745226004591
6.178465552059926	0.11290322580645162	13.121459393676107
0.10471975511965992	0.11290322580645162	12.736843214782287
0.3141592653589793	0.11290322580645162	13.186981759532452
0.5235987755982983	0.11290322580645162	13.719834000112018
3.665191429188092	0.14516129032258063	18.680523350014695
3.874630939427411	0.14516129032258063	18.377975699063068
4.084070449666731	0.14516129032258063	18.082744344878396
4.29350995990605	0.14516129032258063	17.73886956118084
4.50294947014537	0.14516129032258063	17.569436885719092
4.71238898038469	0.14516129032258063	17.556447344640866
4.921828490624009	0.14516129032258063	17.184376313476864
5.1312680008633285	0.14516129032258063	16.80694500882752
5.340707511102648	0.14516129032258063	16.56089255348892
5.550147021341967	0.14516129032258063	16.208632671743835
5.759586531581287	0.14516129032258063	15.661037523423987
5.969026041820607	0.14516129032258063	14.324131770128472
6.178465552059926	0.14516129032258063	13.16004085794544
0.10471975511965992	0.14516129032258063	12.782568338936091
0.3141592653589793	0.14516129032258063	13.187214599524696
0.5235987755982983	0.14516129032258063	13.79384049867521
3.665191429188092	0.17741935483870963	18.732689636547356
3.874630939427411	0.17741935483870963	18.425816151829803
4.084070449666731	0.17741935483870963	18.03380058303925
4.29350995990605	0.17741935483870963	17.69811243591091
4.50294947014537	0.17741935483870963	17.531696838297584
4.71238898038469	0.17741935483870963	17.518379062544803
4.921828490624009	0.17741935483870963	17.220415418065382
5.1312680008633285	0.17741935483870963	16.82937024548872
5.340707511102648	0.17741935483870963	16.574756560519052
5.550147021341967	0.17741935483870963	16.33058387042111
5.759586531581287	0.17741935483870963	15.691059393548386
5.969026041820607	0.17741935483870963	14.316269320490594
6.178465552059926	0.17741935483870963	13.213810219386618
0.10471975511965992	0.17741935483870963	12.843320052467961
0.3141592653589793	0.17741935483870963	13.204359111009405
0.5235987755982983	0.17741935483870963	13.840799573110122
3.665191429188092	0.20967741935483875	18.79307305167437
3.874630939427411	0.20967741935483875	18.48196690110797
4.084070449666731	0.20967741935483875	17.99528746282425
4.29350995990605	0.20967741935483875	17.666865847228344
4.50294947014537	0.20967741935483875	17.50328716238492
4.71238898038469	0.20967741935483875	17.48989819621452
4.921828490624009	0.20967741935483875	17.267458086229446
5.1312680008633285	0.20967741935483875	16.86319992300144
5.340707511102648	0.20967741935483875	16.601977775405338
5.550147021341967	0.20967741935483875	16.465714543529273
5.759586531581287	0.20967741935483875	15.657835395885668
5.969026041820607	0.20967741935483875	14.324931747681003
6.178465552059926	0.20967741935483875	13.279968742974976
0.10471975511965992	0.20967741935483875	12.916309279978407
0.3141592653589793	0.20967741935483875	13.23724752356592
0.5235987755982983	0.20967741935483875	13.85418094309432
3.665191429188092	0.24193548387096775	18.861663683104126
3.874630939427411	0.24193548387096775	18.468364407108098
4.084070449666731	0.24193548387096775	17.967038377311624
4.29350995990605	0.24193548387096775	17.645089256194314
4.50294947014537	0.24193548387096775	17.484201743989086
4.71238898038469	0.24193548387096775	17.470997811242754
4.921828490624009	0.24193548387096775	17.32555733835459
5.1312680008633285	0.24193548387096775	16.90834407947214
5.340707511102648	0.24193548387096775	16.64229877245509
5.550147021341967	0.24193548387096775	16.53587187983486
5.759586531581287	0.24193548387096775	15.640302171300075
5.969026041820607	0.24193548387096775	14.348940874779295
6.178465552059926	0.24193548387096775	13.356807552071139
0.10471975511965992	0.24193548387096775	12.99983611322117
0.3141592653589793	0.24193548387096775	13.284754440908484
0.5235987755982983	0.24193548387096775	13.881354191465299
3.665191429188092	0.27419354838709675	18.938454796999736
3.874630939427411	0.27419354838709675	18.439235309253903
4.084070449666731	0.27419354838709675	17.948910040804172
4.29350995990605	0.27419354838709675	17.632745039809564
4.50294947014537	0.27419354838709675	17.474432288081495
4.71238898038469	0.27419354838709675	17.461667334922705
4.921828490624009	0.27419354838709675	17.394776745266572
5.1312680008633285	0.27419354838709675	16.964712302218963
5.340707511102648	0.27419354838709675	16.69547730506702
5.550147021341967	0.27419354838709675	16.59519019703483
5.759586531581287	0.27419354838709675	15.637799714519977
5.969026041820607	0.27419354838709675	14.387212196426198
6.178465552059926	0.27419354838709675	13.443254107189247
0.10471975511965992	0.27419354838709675	13.092836353403307
0.3141592653589793	0.27419354838709675	13.34584329103256
0.5235987755982983	0.27419354838709675	13.921817370336008
3.665191429188092	0.30645161290322576	19.02344237750227
3.874630939427411	0.30645161290322576	18.42165108824083
4.084070449666731	0.30645161290322576	17.940777905885767
4.29350995990605	0.30645161290322576	17.62979783317563
4.50294947014537	0.30645161290322576	17.473968364663172
4.71238898038469	0.30645161290322576	17.4618927407804
4.921828490624009	0.30645161290322576	17.4751941319622
5.1312680008633285	0.30645161290322576	17.03221366730249
5.340707511102648	0.30645161290322576	16.76128328665321
5.550147021341967	0.30645161290322576	16.664685305321534
5.759586531581287	0.30645161290322576	15.649700650797374
5.969026041820607	0.30645161290322576	14.43877734091655
6.178465552059926	0.30645161290322576	13.538612827142538
0.10471975511965992	0.30645161290322576	13.194622188367864
0.3141592653589793	0.30645161290322576	13.419589395155837
0.5235987755982983	0.30645161290322576	13.975080826928373
3.665191429188092	0.33870967741935487	18.945093791007643
3.874630939427411	0.33870967741935487	18.415277460874037
4.084070449666731	0.33870967741935487	17.94253261466232
4.29350995990605	0.33870967741935487	17.63621400319162
4.50294947014537	0.33870967741935487	17.482797469830793
4.71238898038469	0.33870967741935487	17.471656741569323
4.921828490624009	0.33870967741935487	17.56690650184903
5.1312680008633285	0.33870967741935487	17.110756864581276
5.340707511102648	0.33870967741935487	16.83949683786939
5.550147021341967	0.33870967741935487	16.641299375302438
5.759586531581287	0.33870967741935487	15.629977444191688
5.969026041820607	0.33870967741935487	14.502789714243196
6.178465552059926	0.33870967741935487	13.64241781376014
0.10471975511965992	0.33870967741935487	13.304734966850589
0.3141592653589793	0.33870967741935487	13.505186119895962
0.5235987755982983	0.33870967741935487	14.040673213410486
3.665191429188092	0.3709677419354839	18.75631656009467
3.874630939427411	0.3709677419354839	18.41983387781094
4.084070449666731	0.3709677419354839	17.954077218721963
4.29350995990605	0.3709677419354839	17.651961227390952
4.50294947014537	0.3709677419354839	17.500905099505065
4.71238898038469	0.3709677419354839	17.490938989400384
4.921828490624009	0.3709677419354839	17.6151098661762
5.1312680008633285	0.3709677419354839	17.200250477312697
5.340707511102648	0.3709677419354839	16.929907110352886
5.550147021341967	0.3709677419354839	16.581923691321276
5.759586531581287	0.3709677419354839	15.560695733969196
5.969026041820607	0.3709677419354839	14.578519619354676
6.178465552059926	0.3709677419354839	13.754347605445652
0.10471975511965992	0.3709677419354839	13.422859995928043
0.3141592653589793	0.3709677419354839	13.601940425352513
0.5235987755982983	0.3709677419354839	14.118146411794509
3.665191429188092	0.4032258064516129	18.58162693115549
3.874630939427411	0.4032258064516129	18.435082053399945
4.084070449666731	0.4032258064516129	17.975324978930097
4.29350995990605	0.4032258064516129	17.677008157452953
4.50294947014537	0.4032258064516129	17.5282748337627
4.71238898038469	0.4032258064516129	17.51971628153394
4.921828490624009	0.4032258064516129	17.64490298485798
5.1312680008633285	0.4032258064516129	17.30060339285555
5.340707511102648	0.4032258064516129	17.0073264599959
5.550147021341967	0.4032258064516129	16.510806597797476
5.759586531581287	0.4032258064516129	15.508723773377453
5.969026041820607	0.4032258064516129	14.649707014577379
6.178465552059926	0.4032258064516129	13.874174421182872
0.10471975511965992	0.4032258064516129	13.548775823984094
0.3141592653589793	0.4032258064516129	13.709262742896875
0.5235987755982983	0.4032258064516129	14.207079096736074
3.665191429188092	0.4354838709677419	18.420138654250803
3.874630939427411	0.4354838709677419	18.331987667436564
4.084070449666731	0.4354838709677419	18.006197608377246
4.29350995990605	0.4354838709677419	17.71132415136037
4.50294947014537	0.4354838709677419	17.564888429931166
4.71238898038469	0.4354838709677419	17.5579627702646
4.921828490624009	0.4354838709677419	17.684619537664148
5.1312680008633285	0.4354838709677419	17.411725328232123
5.340707511102648	0.4354838709677419	16.999469058519455
5.550147021341967	0.4354838709677419	16.455547533012673
5.759586531581287	0.4354838709677419	15.473045587845954
5.969026041820607	0.4354838709677419	14.632655396339912
6.178465552059926	0.4354838709677419	14.001733011084674
0.10471975511965992	0.4354838709677419	13.682323125907022
0.3141592653589793	0.4354838709677419	13.826654534235717
0.5235987755982983	0.4354838709677419	14.307078929655368
3.665191429188092	0.467741935483871	18.271123445775167
3.874630939427411	0.467741935483871	18.154638668382688
4.084070449666731	0.467741935483871	18.046623858059156
4.29350995990605	0.467741935483871	17.75487906152457
4.50294947014537	0.467741935483871	17.610725922781455
4.71238898038469	0.467741935483871	17.605650175280946
4.921828490624009	0.467741935483871	17.63758816002414
5.1312680008633285	0.467741935483871	17.34098397039508
5.340707511102648	0.467741935483871	16.870288320983885
5.550147021341967	0.467741935483871	16.31883455078753
5.759586531581287	0.467741935483871	15.4527781857711
5.969026041820607	0.467741935483871	14.632238991053182
6.178465552059926	0.467741935483871	14.057238153194344
0.10471975511965992	0.467741935483871	13.823385045313834
0.3141592653589793	0.467741935483871	13.953695565245411
0.5235987755982983	0.467741935483871	14.417783532779819
3.665191429188092	0.5	18.133975129830706
3.874630939427411	0.5	17.991169802139073
4.084070449666731	0.5	17.901216483790854
4.29350995990605	0.5	17.807643068756295
4.50294947014537	0.5	17.665765730301533
4.71238898038469	0.5	17.66274799687696
4.921828490624009	0.5	17.498985612764184
5.1312680008633285	0.5	17.14754789830305
5.340707511102648	0.5	16.69821176188866
5.550147021341967	0.5	16.154244016191925
5.759586531581287	0.5	15.447148541858768
5.969026041820607	0.5	14.647191622989709
6.178465552059926	0.5	14.086099337333167
0.10471975511965992	0.5	13.967423264374437
0.3141592653589793	0.5	14.04995265865169
0.5235987755982983	0.5	14.427316352152666


==> res/cylinder/top.csv <==
angle	v	value
0.0	0.0	15.966250000000002
0.2026833970057931	0.0	15.966250000000002
0.4053667940115862	0.0	15.966250000000002
0.6080501910173793	0.0	15.966250000000002
0.8107335880231724	0.0	15.966250000000002
1.0134169850289656	0.0	15.966250000000002
1.2161003820347587	0.0	15.966250000000002
1.4187837790405518	0.0	15.966250000000002
1.6214671760463448	0.0	15.966250000000002
1.824150573052138	0.0	15.966250000000002
2.026833970057931	0.0	15.966250000000002
2.229517367063724	0.0	15.966250000000002
2.4322007640695174	0.0	15.966250000000002
2.6348841610753104	0.0	15.966250000000002
2.8375675580811035	0.0	15.966250000000002
3.040250955086896	0.0	15.966250000000002
3.2429343520926897	0.0	15.966250000000002
3.445617749098483	0.0	15.966250000000002
3.648301146104276	0.0	15.966250000000002
3.850984543110069	0.0	15.966250000000002
4.053667940115862	0.0	15.966250000000002
4.2563513371216555	0.0	15.966250000000002
4.459034734127448	0.0	15.966250000000002
4.661718131133241	0.0	15.966250000000002
4.864401528139035	0.0	15.966250000000002
5.067084925144828	0.0	15.966250000000002
5.269768322150621	0.0	15.966250000000002
5.472451719156414	0.0	15.966250000000002
5.675135116162207	0.0	15.966250000000002
5.877818513168	0.0	15.966250000000002
6.080501910173792	0.0	15.966250000000002
6.283185307179586	0.0	15.966250000000002
0.0	0.03225806451612903	15.944796547128048
0.2026833970057931	0.03225806451612903	15.953914182936462
0.4053667940115862	0.03225806451612903	15.963615744117645
0.6080501910173793	0.03225806451612903	15.973406844802014
0.8107335880231724	0.03225806451612903	15.982805980178226
1.0134169850289656	0.03225806451612903	15.991380119442884
1.2161003820347587	0.03225806451612903	15.99877122241823
1.4187837790405518	0.03225806451612903	16.004710751084883
1.6214671760463448	0.03225806451612903	16.009022178525846
1.824150573052138	0.03225806451612903	16.01161404539893
2.026833970057931	0.03225806451612903	16.01246751749401
2.229517367063724	0.03225806451612903	16.01162244349
2.4322007640695174	0.03225806451612903	16.009164925730325
2.6348841610753104	0.03225806451612903	16.00521799929774
2.8375675580811035	0.03225806451612903	15.999935717435225
3.040250955086896	0.03225806451612903	15.993500069153317
3.2429343520926897	0.03225806451612903	15.986119748033861
3.445617749098483	0.03225806451612903	15.978029724458153
3.648301146104276	0.03225806451612903	15.969490675411011
3.850984543110069	0.03225806451612903	15.960787460936494
4.053667940115862	0.03225806451612903	15.952225936497637
4.2563513371216555	0.03225806451612903	15.94412745364915
4.459034734127448	0.03225806451612903	15.93682047166388
4.661718131133241	0.03225806451612903	15.930628846716864
4.864401528139035	0.03225806451612903	15.925856648929912
5.067084925144828	0.03225806451612903	15.92276982510371
5.269768322150621	0.03225806451612903	15.92157567898312
5.472451719156414	0.03225806451612903	15.922401924882983
5.675135116162207	0.03225806451612903	15.925277854717326
5.877818513168	0.03225806451612903	15.930120736694144
6.080501910173792	0.03225806451612903	15.936730674663233
6.283185307179586	0.03225806451612903	15.944796547128048
0.0	0.06451612903225806	15.92487676590543
0.2026833970057931	0.06451612903225806	15.944645585905182
0.4053667940115862	0.06451612903225806	15.965652960841588
0.6080501910173793	0.06451612903225806	15.986575932052757
0.8107335880231724	0.06451612903225806	16.006173389431012
1.0134169850289656	0.06451612903225806	16.02342866291085
1.2161003820347587	0.06451612903225806	16.037636110746043
1.4187837790405518	0.06451612903225806	16.048415684494422
1.6214671760463448	0.06451612903225806	16.055664726042405
1.824150573052138	0.06451612903225806	16.059474934794757
2.026833970057931	0.06451612903225806	16.060046678109266
2.229517367063724	0.06451612903225806	16.057623650724516
2.4322007640695174	0.06451612903225806	16.052456250709465
2.6348841610753104	0.06451612903225806	16.044790205447057
2.8375675580811035	0.06451612903225806	16.034871603074457
3.040250955086896	0.06451612903225806	16.02295956597641
3.2429343520926897	0.06451612903225806	16.00934051633964
3.445617749098483	0.06451612903225806	15.994340977510387
3.648301146104276	0.06451612903225806	15.978337944243785
3.850984543110069	0.06451612903225806	15.961766754372587
4.053667940115862	0.06451612903225806	15.945126281247287
4.2563513371216555	0.06451612903225806	15.928980497314015
4.459034734127448	0.06451612903225806	15.913954442007054
4.661718131133241	0.06451612903225806	15.900721766695868
4.864401528139035	0.06451612903225806	15.889980696546118
5.067084925144828	0.06451612903225806	15.882415755466615
5.269768322150621	0.06451612903225806	15.878644180428317
5.472451719156414	0.06451612903225806	15.879148744115586
5.675135116162207	0.06451612903225806	15.884202698767126
5.877818513168	0.06451612903225806	15.893797434241307
6.080501910173792	0.06451612903225806	15.907588281700704
6.283185307179586	0.06451612903225806	15.92487676590543
0.0	0.0967741935483871	15.905656506589892
0.2026833970057931	0.0967741935483871	15.937796948005554
0.4053667940115862	0.0967741935483871	15.97202363289501
0.6080501910173793	0.0967741935483871	16.00569270559715
0.8107335880231724	0.0967741935483871	16.036382370505294
1.0134169850289656	0.0967741935483871	16.062291974882207
1.2161003820347587	0.0967741935483871	16.082449544020857
1.4187837790405518	0.0967741935483871	16.09667142297802
1.6214671760463448	0.0967741935483871	16.10532811011378
1.824150573052138	0.0967741935483871	16.109043963788373
2.026833970057931	0.0967741935483871	16.10845462206951
2.229517367063724	0.0967741935483871	16.104080113982636
2.4322007640695174	0.0967741935483871	16.096301733133153
2.6348841610753104	0.0967741935483871	16.085398390594744
2.8375675580811035	0.0967741935483871	16.07160143984526
3.040250955086896	0.0967741935483871	16.05514417017412
3.2429343520926897	0.0967741935483871	16.03629776101635
3.445617749098483	0.0967741935483871	16.015394808897362
3.648301146104276	0.0967741935483871	15.992845371385814
3.850984543110069	0.0967741935483871	15.969150675452353
4.053667940115862	0.0967741935483871	15.944917650405007
4.2563513371216555	0.0967741935483871	15.920874256971569
4.459034734127448	0.0967741935483871	15.897881997219514
4.661718131133241	0.0967741935483871	15.876938764469479
4.864401528139035	0.0967741935483871	15.859163027671807
5.067084925144828	0.0967741935483871	15.845749807843628
5.269768322150621	0.0967741935483871	15.837890419429712
5.472451719156414	0.0967741935483871	15.83665191378715
5.675135116162207	0.0967741935483871	15.842819162928492
5.877818513168	0.0967741935483871	15.856713500601765
6.080501910173792	0.0967741935483871	15.878017695056302
6.283185307179586	0.0967741935483871	15.905656506589892
0.0	0.12903225806451613	15.886090672383979
0.2026833970057931	0.12903225806451613	15.932502242152683
0.4053667940115862	0.12903225806451613	15.982249780491694
0.6080501910173793	0.12903225806451613	16.030650847684303
0.8107335880231724	0.12903225806451613	16.073456394721475
1.0134169850289656	0.12903225806451613	16.10780253414253
1.2161003820347587	0.12903225806451613	16.132650253139875
1.4187837790405518	0.12903225806451613	16.148556993570462
1.6214671760463448	0.12903225806451613	16.156967060614612
1.824150573052138	0.12903225806451613	16.15943948546389
2.026833970057931	0.12903225806451613	16.157171038588594
2.229517367063724	0.12903225806451613	16.150884073192007
2.4322007640695174	0.12903225806451613	16.140934894672494
2.6348841610753104	0.12903225806451613	16.127481589100604
2.8375675580811035	0.12903225806451613	16.110624433508182
3.040250955086896	0.12903225806451613	16.09049527395808
3.2429343520926897	0.12903225806451613	16.067302785284372
3.445617749098483	0.12903225806451613	16.041350153099533
3.648301146104276	0.12903225806451613	16.013042106324768
3.850984543110069	0.12903225806451613	15.982894831874868
4.053667940115862	0.12903225806451613	15.951556931686834
4.2563513371216555	0.12903225806451613	15.91984292497882
4.459034734127448	0.12903225806451613	15.888773636560199
4.661718131133241	0.12903225806451613	15.859611265090727
4.864401528139035	0.12903225806451613	15.833872162665916
5.067084925144828	0.12903225806451613	15.813298192408102
5.269768322150621	0.12903225806451613	15.799768263716018
5.472451719156414	0.12903225806451613	15.795135314033512
5.675135116162207	0.12903225806451613	15.800981046295043
5.877818513168	0.12903225806451613	15.818293179658513
6.080501910173792	0.12903225806451613	15.84709354793588
6.283185307179586	0.12903225806451613	15.886090672383979
0.0	0.16129032258064516	15.864843797351682
0.2026833970057931	0.16129032258064516	15.927563878671036
0.4053667940115862	0.16129032258064516	15.995633635811064
0.6080501910173793	0.16129032258064516	16.061280125395054
0.8107335880231724	0.16129032258064516	16.117411367040653
1.0134169850289656	0.16129032258064516	16.15969370856226
1.2161003820347587	0.16129032258064516	16.18741758933781
1.4187837790405518	0.16129032258064516	16.202813271557886
1.6214671760463448	0.16129032258064516	16.209277369695222
1.824150573052138	0.16129032258064516	16.209686833072617
2.026833970057931	0.16129032258064516	16.205716217571467
2.229517367063724	0.16129032258064516	16.198013842714808
2.4322007640695174	0.16129032258064516	16.186648713249802
2.6348841610753104	0.16129032258064516	16.171483454753762
2.8375675580811035	0.16129032258064516	16.152397773618006
3.040250955086896	0.16129032258064516	16.12939076572301
3.2429343520926897	0.16129032258064516	16.10260699338197
3.445617749098483	0.16129032258064516	16.072324878665626
3.648301146104276	0.16129032258064516	16.038937456932267
3.850984543110069	0.16129032258064516	16.002947713394907
4.053667940115862	0.16129032258064516	15.964992185484869
4.2563513371216555	0.16129032258064516	15.925896224902171
4.459034734127448	0.16129032258064516	15.886752825553733
4.661718131133241	0.16129032258064516	15.849006141512557
4.864401528139035	0.16129032258064516	15.81451293315576
5.067084925144828	0.16129032258064516	15.785551468804702
5.269768322150621	0.16129032258064516	15.764747747308565
5.472451719156414	0.16129032258064516	15.754892211830022
5.675135116162207	0.16129032258064516	15.758625228848338
5.877818513168	0.16129032258064516	15.77797638019235
6.080501910173792	0.16129032258064516	15.81375609873217
6.283185307179586	0.16129032258064516	15.864843797351682
0.0	0.1935483870967742	15.840176735412676
0.2026833970057931	0.1935483870967742	15.921245255084843
0.4053667940115862	0.1935483870967742	16.011102206389467
0.6080501910173793	0.1935483870967742	16.097305010059678
0.8107335880231724	0.1935483870967742	16.168254181636485
1.0134169850289656	0.1935483870967742	16.217533157462565
1.2161003820347587	0.1935483870967742	16.245490463114244
1.4187837790405518	0.1935483870967742	16.25764747808244
1.6214671760463448	0.1935483870967742	16.260617089585597
1.824150573052138	0.1935483870967742	16.25874551736402
2.026833970057931	0.1935483870967742	16.253700015958927
2.229517367063724	0.1935483870967742	16.245557761852858
2.4322007640695174	0.1935483870967742	16.233796351773027
2.6348841610753104	0.1935483870967742	16.21784752181142
2.8375675580811035	0.1935483870967742	16.19733794175353
3.040250955086896	0.1935483870967742	16.17215343046304
3.2429343520926897	0.1935483870967742	16.142412540383415
3.445617749098483	0.1935483870967742	16.10840359109464
3.648301146104276	0.1935483870967742	16.07052384919306
3.850984543110069	0.1935483870967742	16.029250473690226
4.053667940115862	0.1935483870967742	15.985163043435598
4.2563513371216555	0.1935483870967742	15.939023819948567
4.459034734127448	0.1935483870967742	15.89190506302932
4.661718131133241	0.1935483870967742	15.845336343393509
4.864401528139035	0.1935483870967742	15.801433154365991
5.067084925144828	0.1935483870967742	15.762963407352162
5.269768322150621	0.1935483870967742	15.733309700649432
5.472451719156414	0.1935483870967742	15.716289824437762
5.675135116162207	0.1935483870967742	15.715802789927357
5.877818513168	0.1935483870967742	15.735268613581823
6.080501910173792	0.1935483870967742	15.776819181129781
6.283185307179586	0.1935483870967742	15.840176735412676
0.0	0.22580645161290322	15.809811352305868
0.2026833970057931	0.22580645161290322	15.910854489245697
0.4053667940115862	0.22580645161290322	16.02685628770549
0.6080501910173793	0.22580645161290322	16.138258928296956
0.8107335880231724	0.22580645161290322	16.225980276037408
1.0134169850289656	0.22580645161290322	16.280580753315718
1.2161003820347587	0.22580645161290322	16.304760698542673
1.4187837790405518	0.22580645161290322	16.310369496033918
1.6214671760463448	0.22580645161290322	16.308942820346616
1.824150573052138	0.22580645161290322	16.305596115370726
2.026833970057931	0.22580645161290322	16.300893100833868
2.229517367063724	0.22580645161290322	16.293735069603077
2.4322007640695174	0.22580645161290322	16.282786159449284
2.6348841610753104	0.22580645161290322	16.26701046887571
2.8375675580811035	0.22580645161290322	16.24582141007708
3.040250955086896	0.22580645161290322	16.219057769964017
3.2429343520926897	0.22580645161290322	16.186880448305526
3.445617749098483	0.22580645161290322	16.14964318141649
3.648301146104276	0.22580645161290322	16.107778651063633
3.850984543110069	0.22580645161290322	16.06173644612094
4.053667940115862	0.22580645161290322	16.012000702083043
4.2563513371216555	0.22580645161290322	15.959198290549162
4.459034734127448	0.22580645161290322	15.904284520001532
4.661718131133241	0.22580645161290322	15.848769138158081
4.864401528139035	0.22580645161290322	15.79492902922372
5.067084925144828	0.22580645161290322	15.745949148831901
5.269768322150621	0.22580645161290322	15.705937458663083
5.472451719156414	0.22580645161290322	15.679767563873453
5.675135116162207	0.22580645161290322	15.672710718539033
5.877818513168	0.22580645161290322	15.68982342713511
6.080501910173792	0.22580645161290322	15.735039736521866
6.283185307179586	0.22580645161290322	15.809811352305868
0.0	0.25806451612903225	15.77088879231163
0.2026833970057931	0.25806451612903225	15.89184850025835
0.4053667940115862	0.25806451612903225	16.03935833109797
0.6080501910173793	0.25806451612903225	16.183274722329298
0.8107335880231724	0.25806451612903225	16.29056906242867
1.0134169850289656	0.25806451612903225	16.347418842690196
1.2161003820347587	0.25806451612903225	16.361125249635776
1.4187837790405518	0.25806451612903225	16.356729849882132
1.6214671760463448	0.25806451612903225	16.351887623261074
1.824150573052138	0.25806451612903225	16.349425742955813
2.026833970057931	0.25806451612903225	16.347308236320313
2.229517367063724	0.25806451612903225	16.34290446510338
2.4322007640695174	0.25806451612903225	16.334069770322145
2.6348841610753104	0.25806451612903225	16.319394255024957
2.8375675580811035	0.25806451612903225	16.29818530410109
3.040250955086896	0.25806451612903225	16.270335733002028
3.2429343520926897	0.25806451612903225	16.236136864925804
3.445617749098483	0.25806451612903225	16.196076748495848
3.648301146104276	0.25806451612903225	16.15066514909265
3.850984543110069	0.25806451612903225	16.10033038853147
4.053667940115862	0.25806451612903225	16.045427555042416
4.2563513371216555	0.25806451612903225	15.98637706498948
4.459034734127448	0.25806451612903225	15.923918921005463
4.661718131133241	0.25806451612903225	15.859432593627858
4.864401528139035	0.25806451612903225	15.795249738597395
5.067084925144828	0.25806451612903225	15.734883320739538
5.269768322150621	0.25806451612903225	15.683106381556778
5.472451719156414	0.25806451612903225	15.645826355762814
5.675135116162207	0.25806451612903225	15.629712534965769
5.877818513168	0.25806451612903225	15.641550292767903
6.080501910173792	0.25806451612903225	15.687313379602706
6.283185307179586	0.25806451612903225	15.77088879231163
0.0	0.2903225806451613	15.720459256646247
0.2026833970057931	0.2903225806451613	15.85623780704957
0.4053667940115862	0.2903225806451613	16.038400613336922
0.6080501910173793	0.2903225806451613	16.230386347266503
0.8107335880231724	0.2903225806451613	16.361974015957834
1.0134169850289656	0.2903225806451613	16.414504781727224
1.2161003820347587	0.2903225806451613	16.403614255070295
1.4187837790405518	0.2903225806451613	16.390245034576246
1.6214671760463448	0.2903225806451613	16.3872975009406
1.824150573052138	0.2903225806451613	16.38990802238866
2.026833970057931	0.2903225806451613	16.393260099036468
2.229517367063724	0.2903225806451613	16.393552567860947
2.4322007640695174	0.2903225806451613	16.388124367993637
2.6348841610753104	0.2903225806451613	16.37539834940756
2.8375675580811035	0.2903225806451613	16.35472841105657
3.040250955086896	0.2903225806451613	16.326181635998164
3.2429343520926897	0.2903225806451613	16.290277908948582
3.445617749098483	0.2903225806451613	16.247716303569838
3.648301146104276	0.2903225806451613	16.199132848782853
3.850984543110069	0.2903225806451613	16.144947429498156
4.053667940115862	0.2903225806451613	16.085356467410048
4.2563513371216555	0.2903225806451613	16.020503537338506
4.459034734127448	0.2903225806451613	15.950813105175424
4.661718131133241	0.2903225806451613	15.877420704775496
4.864401528139035	0.2903225806451613	15.80260145818946
5.067084925144828	0.2903225806451613	15.730098617477934
5.269768322150621	0.2903225806451613	15.665272619645467
5.472451719156414	0.2903225806451613	15.615009142082656
5.675135116162207	0.2903225806451613	15.587335162349982
5.877818513168	0.2903225806451613	15.59071208466989
6.080501910173792	0.2903225806451613	15.633034000334488
6.283185307179586	0.2903225806451613	15.720459256646247
0.0	0.3225806451612903	15.65712448571309
0.2026833970057931	0.3225806451612903	15.794962949282702
0.4053667940115862	0.3225806451612903	15.978331077067125
0.6080501910173793	0.3225806451612903	16.165010100218094
0.8107335880231724	0.3225806451612903	16.305104045630323
1.0134169850289656	0.3225806451612903	16.381275358833186
1.2161003820347587	0.3225806451612903	16.401082552233536
1.4187837790405518	0.3225806451612903	16.405013559933934
1.6214671760463448	0.3225806451612903	16.41444040036037
1.824150573052138	0.3225806451612903	16.42744781344706
2.026833970057931	0.3225806451612903	16.43936476217689
2.229517367063724	0.3225806451612903	16.446261156384615
2.4322007640695174	0.3225806451612903	16.44543212036033
2.6348841610753104	0.3225806451612903	16.435393182673057
2.8375675580811035	0.3225806451612903	16.41571269751775
3.040250955086896	0.3225806451612903	16.386756425382238
3.2429343520926897	0.3225806451612903	16.349373403118133
3.445617749098483	0.3225806451612903	16.304554526985818
3.648301146104276	0.3225806451612903	16.253117191929334
3.850984543110069	0.3225806451612903	16.195491665083683
4.053667940115862	0.3225806451612903	16.131689661714688
4.2563513371216555	0.3225806451612903	16.061507507596836
4.459034734127448	0.3225806451612903	15.984951556255854
4.661718131133241	0.3225806451612903	15.902797429755495
4.864401528139035	0.3225806451612903	15.817150898743993
5.067084925144828	0.3225806451612903	15.73188510364151
5.269768322150621	0.3225806451612903	15.65286268359515
5.472451719156414	0.3225806451612903	15.587875681026864
5.675135116162207	0.3225806451612903	15.546236341517364
5.877818513168	0.3225806451612903	15.537953524454437
6.080501910173792	0.3225806451612903	15.572481624073678
6.283185307179586	0.3225806451612903	15.65712448571309
0.0	0.3548387096774194	15.582638512533974
0.2026833970057931	0.3548387096774194	15.711593354944027
0.4053667940115862	0.3548387096774194	15.878670034797107
0.6080501910173793	0.3548387096774194	16.05072100478844
0.8107335880231724	0.3548387096774194	16.197065666415337
1.0134169850289656	0.3548387096774194	16.302063989796075
1.2161003820347587	0.3548387096774194	16.365463171227056
1.4187837790405518	0.3548387096774194	16.403825605224736
1.6214671760463448	0.3548387096774194	16.434898793156215
1.824150573052138	0.3548387096774194	16.46317536477482
2.026833970057931	0.3548387096774194	16.486464238570576
2.229517367063724	0.3548387096774194	16.501660744951252
2.4322007640695174	0.3548387096774194	16.50646049006399
2.6348841610753104	0.3548387096774194	16.499715543107964
2.8375675580811035	0.3548387096774194	16.481365321016657
3.040250955086896	0.3548387096774194	16.452191360078128
3.2429343520926897	0.3548387096774194	16.413469706429513
3.445617749098483	0.3548387096774194	16.366565756087162
3.648301146104276	0.3548387096774194	16.312538728904478
3.850984543110069	0.3548387096774194	16.25185432767144
4.053667940115862	0.3548387096774194	16.18431714867597
4.2563513371216555	0.3548387096774194	16.109305006609695
4.459034734127448	0.3548387096774194	16.026300091327112
4.661718131133241	0.3548387096774194	15.935599813840998
4.864401528139035	0.3548387096774194	15.839028380129417
5.067084925144828	0.3548387096774194	15.740490252461088
5.269768322150621	0.3548387096774194	15.64626499570177
5.472451719156414	0.3548387096774194	15.564976479035085
5.675135116162207	0.3548387096774194	15.507149485514294
5.877818513168	0.3548387096774194	15.48422424841801
6.080501910173792	0.3548387096774194	15.50689762591229
6.283185307179586	0.3548387096774194	15.582638512533974
0.0	0.3870967741935484	15.50082417866998
0.2026833970057931	0.3870967741935484	15.617270799626812
0.4053667940115862	0.3870967741935484	15.772112272433002
0.6080501910173793	0.3870967741935484	15.939591355229332
0.8107335880231724	0.3870967741935484	16.095747036278272
1.0134169850289656	0.3870967741935484	16.225219485802402
1.2161003820347587	0.3870967741935484	16.32298954282104
1.4187837790405518	0.3870967741935484	16.394999359505952
1.6214671760463448	0.3870967741935484	16.45175588515418
1.824150573052138	0.3870967741935484	16.49864480459127
2.026833970057931	0.3870967741935484	16.535504977153607
2.229517367063724	0.3870967741935484	16.560382921074925
2.4322007640695174	0.3870967741935484	16.571646403091233
2.6348841610753104	0.3870967741935484	16.568666136943456
2.8375675580811035	0.3870967741935484	16.55188100757083
3.040250955086896	0.3870967741935484	16.522591154673254
3.2429343520926897	0.3870967741935484	16.48259179560122
3.445617749098483	0.3870967741935484	16.433706321511842
3.648301146104276	0.3870967741935484	16.377301741274465
3.850984543110069	0.3870967741935484	16.313911413014317
4.053667940115862	0.3870967741935484	16.243114591950786
4.2563513371216555	0.3870967741935484	16.163797508326308
4.459034734127448	0.3870967741935484	16.07480682691556
4.661718131133241	0.3870967741935484	15.975840321606757
4.864401528139035	0.3870967741935484	15.868330403341123
5.067084925144828	0.3870967741935484	15.756119545606058
5.269768322150621	0.3870967741935484	15.645823946910632
5.472451719156414	0.3870967741935484	15.546830328115739
5.675135116162207	0.3870967741935484	15.47082231573703
5.877818513168	0.3870967741935484	15.430625970566076
6.080501910173792	0.3870967741935484	15.438102736147972
6.283185307179586	0.3870967741935484	15.50082417866998
0.0	0.41935483870967744	15.415355015205884
0.2026833970057931	0.41935483870967744	15.518992221518564
0.4053667940115862	0.41935483870967744	15.665382611673586
0.6080501910173793	0.41935483870967744	15.833144210716492
0.8107335880231724	0.41935483870967744	16.001108595247658
1.0134169850289656	0.41935483870967744	16.153343513486725
1.2161003820347587	0.41935483870967744	16.281326647438306
1.4187837790405518	0.41935483870967744	16.384670584519178
1.6214671760463448	0.41935483870967744	16.468092663395904
1.824150573052138	0.41935483870967744	16.535455632656472
2.026833970057931	0.41935483870967744	16.587420743411077
2.229517367063724	0.41935483870967744	16.623022073816763
2.4322007640695174	0.41935483870967744	16.64138571666045
2.6348841610753104	0.41935483870967744	16.64250911513298
2.8375675580811035	0.41935483870967744	16.627424618303493
3.040250955086896	0.41935483870967744	16.598036604323845
3.2429343520926897	0.41935483870967744	16.55674470152568
3.445617749098483	0.41935483870967744	16.505914306833574
3.648301146104276	0.41935483870967744	16.44729227492695
3.850984543110069	0.41935483870967744	16.38152060343168
4.053667940115862	0.41935483870967744	16.30794043584767
4.2563513371216555	0.41935483870967744	16.224870473704218
4.459034734127448	0.41935483870967744	16.130402486217704
4.661718131133241	0.41935483870967744	16.02350845424126
4.864401528139035	0.41935483870967744	15.905121659294451
5.067084925144828	0.41935483870967744	15.778937352286304
5.269768322150621	0.41935483870967744	15.651836354698084
5.472451719156414	0.41935483870967744	15.533908016918025
5.675135116162207	0.41935483870967744	15.43796525979338
5.877818513168	0.41935483870967744	15.378256612964762
6.080501910173792	0.41935483870967744	15.36797471520821
6.283185307179586	0.41935483870967744	15.415355015205884
0.0	0.45161290322580644	15.32889674077714
0.2026833970057931	0.45161290322580644	15.420300503622839
0.4053667940115862	0.45161290322580644	15.560935500788187
0.6080501910173793	0.45161290322580644	15.731919008486397
0.8107335880231724	0.45161290322580644	15.913071236563091
1.0134169850289656	0.45161290322580644	16.08737568485343
1.2161003820347587	0.45161290322580644	16.24341029386884
1.4187837790405518	0.45161290322580644	16.376303940909416
1.6214671760463448	0.45161290322580644	16.486285535676945
1.824150573052138	0.45161290322580644	16.57500858041264
2.026833970057931	0.45161290322580644	16.643053900213882
2.229517367063724	0.45161290322580644	16.690111248729465
2.4322007640695174	0.45161290322580644	16.716027916066935
2.6348841610753104	0.45161290322580644	16.72147312512052
2.8375675580811035	0.45161290322580644	16.708133725652758
3.040250955086896	0.45161290322580644	16.67858669924895
3.2429343520926897	0.45161290322580644	16.635914370240542
3.445617749098483	0.45161290322580644	16.583108778293592
3.648301146104276	0.45161290322580644	16.522375514188237
3.850984543110069	0.45161290322580644	16.454517257549313
4.053667940115862	0.45161290322580644	16.378632036701532
4.2563513371216555	0.45161290322580644	16.29239110387606
4.459034734127448	0.45161290322580644	16.193000064593473
4.661718131133241	0.45161290322580644	16.07857169196884
4.864401528139035	0.45161290322580644	15.94943639382016
5.067084925144828	0.45161290322580644	15.80906775978665
5.269768322150621	0.45161290322580644	15.664549787125438
5.472451719156414	0.45161290322580644	15.52662258773423
5.675135116162207	0.45161290322580644	15.40921769172488
5.877818513168	0.45161290322580644	15.328104973071955
6.080501910173792	0.45161290322580644	15.298124245449618
6.283185307179586	0.45161290322580644	15.32889674077714
0.0	0.4838709677419355	15.243206336220046
0.2026833970057931	0.4838709677419355	15.323055058907904
0.4053667940115862	0.4838709677419355	15.459874655570637
0.6080501910173793	0.4838709677419355	15.636104411640689
0.8107335880231724	0.4838709677419355	15.831524217329587
1.0134169850289656	0.4838709677419355	16.027693525780794
1.2161003820347587	0.4838709677419355	16.210604420822364
1.4187837790405518	0.4838709677419355	16.371838303953297
1.6214671760463448	0.4838709677419355	16.507991390842882
1.824150573052138	0.4838709677419355	16.61842410579166
2.026833970057931	0.4838709677419355	16.703119808546667
2.229517367063724	0.4838709677419355	16.76211132493051
2.4322007640695174	0.4838709677419355	16.79587501494761
2.6348841610753104	0.4838709677419355	16.80575337064926
2.8375675580811035	0.4838709677419355	16.79412104122212
3.040250955086896	0.4838709677419355	16.76428022102225
3.2429343520926897	0.4838709677419355	16.720067983515683
3.445617749098483	0.4838709677419355	16.665188515245436
3.648301146104276	0.4838709677419355	16.602392405232912
3.850984543110069	0.4838709677419355	16.53270914103051
4.053667940115862	0.4838709677419355	16.45500040260856
4.2563513371216555	0.4838709677419355	16.366205092860696
4.459034734127448	0.4838709677419355	16.26249382664801
4.661718131133241	0.4838709677419355	16.140975765379636
4.864401528139035	0.4838709677419355	16.001279021519473
5.067084925144828	0.4838709677419355	15.84659501445911
5.269768322150621	0.4838709677419355	15.684162022764166
5.472451719156414	0.4838709677419355	15.525324980288243
5.675135116162207	0.4838709677419355	15.385131717608804
5.877818513168	0.4838709677419355	15.281004283618989
6.080501910173792	0.4838709677419355	15.229803230688796
6.283185307179586	0.4838709677419355	15.243206336220046
0.0	0.5161290322580645	15.159404366625223
0.2026833970057931	0.5161290322580645	15.228266329960125
0.4053667940115862	0.5161290322580645	15.362720294941521
0.6080501910173793	0.5161290322580645	15.545721822556816
0.8107335880231724	0.5161290322580645	15.756324316321063
1.0134169850289656	0.5161290322580645	15.974418384158893
1.2161003820347587	0.5161290322580645	16.183587220388922
1.4187837790405518	0.5161290322580645	16.372388559848705
1.6214671760463448	0.5161290322580645	16.534325928912153
1.824150573052138	0.5161290322580645	16.666555250917327
2.026833970057931	0.5161290322580645	16.768202000805704
2.229517367063724	0.5161290322580645	16.839409873018173
2.4322007640695174	0.5161290322580645	16.881183303128108
2.6348841610753104	0.5161290322580645	16.89551420160472
2.8375675580811035	0.5161290322580645	16.885476564546245
3.040250955086896	0.5161290322580645	16.855136787226044
3.2429343520926897	0.5161290322580645	16.80915373419982
3.445617749098483	0.5161290322580645	16.752030267886706
3.648301146104276	0.5161290322580645	16.68715543057845
3.850984543110069	0.5161290322580645	16.61586943660375
4.053667940115862	0.5161290322580645	16.536822928522746
4.2563513371216555	0.5161290322580645	16.44613204394727
4.459034734127448	0.5161290322580645	16.33875756244429
4.661718131133241	0.5161290322580645	16.210644218601956
4.864401528139035	0.5161290322580645	16.060623834640815
5.067084925144828	0.5161290322580645	15.891563219962503
5.269768322150621	0.5161290322580645	15.710820894212985
5.472451719156414	0.5161290322580645	15.53030328276628
5.675135116162207	0.5161290322580645	15.366168714044909
5.877818513168	0.5161290322580645	15.237626565979948
6.080501910173792	0.5161290322580645	15.16393386970721
6.283185307179586	0.5161290322580645	15.159404366625223
0.0	0.5483870967741935	15.078184437861104
0.2026833970057931	0.5483870967741935	15.13647055243031
0.4053667940115862	0.5483870967741935	15.269686254480881
0.6080501910173793	0.5483870967741935	15.460691508448047
0.8107335880231724	0.5483870967741935	15.687291749838362
1.0134169850289656	0.5483870967741935	15.927525064049956
1.2161003820347587	0.5483870967741935	16.162679499855745
1.4187837790405518	0.5483870967741935	16.3785996346481
1.6214671760463448	0.5483870967741935	16.566029573993536
1.824150573052138	0.5483870967741935	16.72003343361075
2.026833970057931	0.5483870967741935	16.83876347023038
2.229517367063724	0.5483870967741935	16.92232567480839
2.4322007640695174	0.5483870967741935	16.97216668155118
2.6348841610753104	0.5483870967741935	16.990891848515002
2.8375675580811035	0.5483870967741935	16.982269341540594
3.040250955086896	0.5483870967741935	16.95115726630059
3.2429343520926897	0.5483870967741935	16.903099995406425
3.445617749098483	0.5483870967741935	16.843486577969053
3.648301146104276	0.5483870967741935	16.77644346446597
3.850984543110069	0.5483870967741935	16.70372738290319
4.053667940115862	0.5483870967741935	16.623833153072376
4.2563513371216555	0.5483870967741935	16.53195901836436
4.459034734127448	0.5483870967741935	16.421641978057398
4.661718131133241	0.5483870967741935	16.287477174718454
4.864401528139035	0.5483870967741935	16.12741357119987
5.067084925144828	0.5483870967741935	15.943974898892797
5.269768322150621	0.5483870967741935	15.744623826202462
5.472451719156414	0.5483870967741935	15.541783857962214
5.675135116162207	0.5483870967741935	15.352703142476432
5.877818513168	0.5483870967741935	15.19849689666717
6.080501910173792	0.5483870967741935	15.10117106490526
6.283185307179586	0.5483870967741935	15.078184437861104
0.0	0.5806451612903226	14.999944012211568
0.2026833970057931	0.5806451612903226	15.047905504539996
0.4053667940115862	0.5806451612903226	15.18079601511133
0.6080501910173793	0.5806451612903226	15.380858429616815
0.8107335880231724	0.5806451612903226	15.624204128045635
1.0134169850289656	0.5806451612903226	15.886884275561744
1.2161003820347587	0.5806451612903226	16.147985005004553
1.4187837790405518	0.5806451612903226	16.3908264838956
1.6214671760463448	0.5806451612903226	16.60358415456107
1.824150573052138	0.5806451612903226	16.779316458450218
2.026833970057931	0.5806451612903226	16.915163682439633
2.229517367063724	0.5806451612903226	17.011115732925127
2.4322007640695174	0.5806451612903226	17.06900060400852
2.6348841610753104	0.5806451612903226	17.091997017252837
2.8375675580811035	0.5806451612903226	17.084548723437436
3.040250955086896	0.5806451612903226	17.052323405935198
3.2429343520926897	0.5806451612903226	17.001813732495766
3.445617749098483	0.5806451612903226	16.939383220570058
3.648301146104276	0.5806451612903226	16.869995738381526
3.850984543110069	0.5806451612903226	16.79595564697528
4.053667940115862	0.5806451612903226	16.715705946374626
4.2563513371216555	0.5806451612903226	16.62343136385848
4.459034734127448	0.5806451612903226	16.510971031258464
4.661718131133241	0.5806451612903226	16.371349138033036
4.864401528139035	0.5806451612903226	16.201556463744993
5.067084925144828	0.5806451612903226	16.003787926036
5.269768322150621	0.5806451612903226	15.785616454659657
5.472451719156414	0.5806451612903226	15.559932971629964
5.675135116162207	0.5806451612903226	15.345029381300318
5.877818513168	0.5806451612903226	15.164013594187166
6.080501910173792	0.5806451612903226	15.041960304496524
6.283185307179586	0.5806451612903226	14.999944012211568
0.0	0.6129032258064516	14.924857752295217
0.2026833970057931	0.6129032258064516	14.962592062402528
0.4053667940115862	0.6129032258064516	15.095933768061965
0.6080501910173793	0.6129032258064516	15.306001982980483
0.8107335880231724	0.6129032258064516	15.566788678151415
1.0134169850289656	0.6129032258064516	15.85227605339733
1.2161003820347587	0.6129032258064516	16.139452772616757
1.4187837790405518	0.6129032258064516	16.409227388098678
1.6214671760463448	0.6129032258064516	16.647288118938654
1.824150573052138	0.6129032258064516	16.844728176527887
2.026833970057931	0.6129032258064516	16.997675616229472
2.229517367063724	0.6129032258064516	17.105982679862255
2.4322007640695174	0.6129032258064516	17.171825942701112
2.6348841610753104	0.6129032258064516	17.198917142897727
2.8375675580811035	0.6129032258064516	17.192344991936086
3.040250955086896	0.6129032258064516	17.15859637846918
3.2429343520926897	0.6129032258064516	17.105177850845678
3.445617749098483	0.6129032258064516	17.039516355620563
3.648301146104276	0.6129032258064516	16.967505179196447
3.850984543110069	0.6129032258064516	16.892153274126777
4.053667940115862	0.6129032258064516	16.812035450808338
4.2563513371216555	0.6129032258064516	16.720239412584764
4.459034734127448	0.6129032258064516	16.60653693807923
4.661718131133241	0.6129032258064516	16.462105546675403
4.864401528139035	0.6129032258064516	16.28292113936285
5.067084925144828	0.6129032258064516	16.070910151192983
5.269768322150621	0.6129032258064516	15.833789757063322
5.472451719156414	0.6129032258064516	15.584857966189105
5.675135116162207	0.6129032258064516	15.343368897399646
5.877818513168	0.6129032258064516	15.134467207422418
6.080501910173792	0.6129032258064516	14.986580285288973
6.283185307179586	0.6129032258064516	14.924857752295217
0.0	0.6451612903225806	14.852909682650337
0.2026833970057931	0.6451612903225806	14.88036383603873
0.4053667940115862	0.6451612903225806	15.014865819904145
0.6080501910173793	0.6451612903225806	15.235839316026638
0.8107335880231724	0.6451612903225806	15.51471260352293
1.0134169850289656	0.6451612903225806	15.823386863141689
1.2161003820347587	0.6451612903225806	16.136900392386792
1.4187837790405518	0.6451612903225806	16.433810473315777
1.6214671760463448	0.6451612903225806	16.69730262400694
1.824150573052138	0.6451612903225806	16.91648800002962
2.026833970057931	0.6451612903225806	17.086500275840443
2.229517367063724	0.6451612903225806	17.20708135248597
2.4322007640695174	0.6451612903225806	17.28075233487347
2.6348841610753104	0.6451612903225806	17.311718160704647
2.8375675580811035	0.6451612903225806	17.30566914997669
3.040250955086896	0.6451612903225806	17.26991368910219
3.2429343520926897	0.6451612903225806	17.21304689412042
3.445617749098483	0.6451612903225806	17.14364950006204
3.648301146104276	0.6451612903225806	17.06861182946706
3.850984543110069	0.6451612903225806	16.991822958380205
4.053667940115862	0.6451612903225806	16.91230114187491
4.2563513371216555	0.6451612903225806	16.821998597789737
4.459034734127448	0.6451612903225806	16.708093453031633
4.661718131133241	0.6451612903225806	16.5595575770867
4.864401528139035	0.6451612903225806	16.37132828948384
5.067084925144828	0.6451612903225806	16.145190696256865
5.269768322150621	0.6451612903225806	15.889075123881545
5.472451719156414	0.6451612903225806	15.61660738083705
5.675135116162207	0.6451612903225806	15.34787634622802
5.877818513168	0.6451612903225806	15.110055454016502
6.080501910173792	0.6451612903225806	14.935169232228649
6.283185307179586	0.6451612903225806	14.852909682650337
0.0	0.6774193548387096	14.783889714335388
0.2026833970057931	0.6774193548387096	14.800861113976353
0.4053667940115862	0.6774193548387096	14.93724897667453
0.6080501910173793	0.6774193548387096	15.170027410495251
0.8107335880231724	0.6774193548387096	15.467571339740672
1.0134169850289656	0.6774193548387096	15.799793803567246
1.2161003820347587	0.6774193548387096	16.14001213943549
1.4187837790405518	0.6774193548387096	16.46445114759627
1.6214671760463448	0.6774193548387096	16.75367746810774
1.824150573052138	0.6774193548387096	16.994731571388037
2.026833970057931	0.6774193548387096	17.18177777114114
2.229517367063724	0.6774193548387096	17.31452395103095
2.4322007640695174	0.6774193548387096	17.395861030218583
2.6348841610753104	0.6774193548387096	17.430445888159895
2.8375675580811035	0.6774193548387096	17.424511622636714
3.040250955086896	0.6774193548387096	17.386183413767966
3.2429343520926897	0.6774193548387096	17.325240011014408
3.445617749098483	0.6774193548387096	17.251510414321874
3.648301146104276	0.6774193548387096	17.17289774689237
3.850984543110069	0.6774193548387096	17.094341974564077
4.053667940115862	0.6774193548387096	17.015813895531156
4.2563513371216555	0.6774193548387096	16.92821842349189
4.459034734127448	0.6774193548387096	16.815346837624798
4.661718131133241	0.6774193548387096	16.663474301339953
4.864401528139035	0.6774193548387096	16.46653719506854
5.067084925144828	0.6774193548387096	16.226406389944962
5.269768322150621	0.6774193548387096	15.951336824502615
5.472451719156414	0.6774193548387096	15.655169746314796
5.675135116162207	0.6774193548387096	15.358644040588773
5.877818513168	0.6774193548387096	15.090893444027206
6.080501910173792	0.6774193548387096	14.887735698513243
6.283185307179586	0.6774193548387096	14.783889714335388
0.0	0.7096774193548387	14.717347003448118
0.2026833970057931	0.7096774193548387	14.723495708867825
0.4053667940115862	0.7096774193548387	14.862638886233597
0.6080501910173793	0.7096774193548387	15.108168001657681
0.8107335880231724	0.7096774193548387	15.424874757071695
1.0134169850289656	0.7096774193548387	15.78093486728391
1.2161003820347587	0.7096774193548387	16.14831554953559
1.4187837790405518	0.7096774193548387	16.500889026183252
1.6214671760463448	0.7096774193548387	16.81636599386451
1.824150573052138	0.7096774193548387	17.07952900373862
2.026833970057931	0.7096774193548387	17.28359536349911
2.229517367063724	0.7096774193548387	17.428385725044752
2.4322007640695174	0.7096774193548387	17.517212380650996
2.6348841610753104	0.7096774193548387	17.55513096093175
2.8375675580811035	0.7096774193548387	17.548841465597892
3.040250955086896	0.7096774193548387	17.50727457445444
3.2429343520926897	0.7096774193548387	17.44152943713994
3.445617749098483	0.7096774193548387	17.362787942757045
3.648301146104276	0.7096774193548387	17.279885439460102
3.850984543110069	0.7096774193548387	17.198928601828207
4.053667940115862	0.7096774193548387	17.1216285382612
4.2563513371216555	0.7096774193548387	17.038251230721723
4.459034734127448	0.7096774193548387	16.92794420640874
4.661718131133241	0.7096774193548387	16.77357056932105
4.864401528139035	0.7096774193548387	16.56822417805887
5.067084925144828	0.7096774193548387	16.314242227274054
5.269768322150621	0.7096774193548387	16.02036295735426
5.472451719156414	0.7096774193548387	15.700472243223562
5.675135116162207	0.7096774193548387	15.375704935486299
5.877818513168	0.7096774193548387	15.077021575237987
6.080501910173792	0.7096774193548387	14.84415549109493
6.283185307179586	0.7096774193548387	14.717347003448118
0.0	0.7419354838709677	14.652475432777575
0.2026833970057931	0.7419354838709677	14.647423707050107
0.4053667940115862	0.7419354838709677	14.790531349637702
0.6080501910173793	0.7419354838709677	15.049825018316884
0.8107335880231724	0.7419354838709677	15.386035631242112
1.0134169850289656	0.7419354838709677	15.766067742662855
1.2161003820347587	0.7419354838709677	16.16114511956674
1.4187837790405518	0.7419354838709677	16.542725425916103
1.6214671760463448	0.7419354838709677	16.885262637918423
1.824150573052138	0.7419354838709677	17.17093714961147
2.026833970057931	0.7419354838709677	17.391998119343118
2.229517367063724	0.7419354838709677	17.548729525886184
2.4322007640695174	0.7419354838709677	17.64489490205726
2.6348841610753104	0.7419354838709677	17.68582765555303
2.8375675580811035	0.7419354838709677	17.67862615684847
3.040250955086896	0.7419354838709677	17.633012001498194
3.2429343520926897	0.7419354838709677	17.561626721297657
3.445617749098483	0.7419354838709677	17.47713048030726
3.648301146104276	0.7419354838709677	17.389041779299
3.850984543110069	0.7419354838709677	17.304611997968138
4.053667940115862	0.7419354838709677	17.228408713607458
4.2563513371216555	0.7419354838709677	17.151205171840473
4.459034734127448	0.7419354838709677	17.045467502414272
4.661718131133241	0.7419354838709677	16.889489516712928
4.864401528139035	0.7419354838709677	16.67595746142652
5.067084925144828	0.7419354838709677	16.408281655132605
5.269768322150621	0.7419354838709677	16.095875737272824
5.472451719156414	0.7419354838709677	15.752395487439744
5.675135116162207	0.7419354838709677	15.399040851439848
5.877818513168	0.7419354838709677	15.06844562496528
6.080501910173792	0.7419354838709677	14.804189699059041
6.283185307179586	0.7419354838709677	14.652475432777575
0.0	0.7741935483870968	14.587881731087602
0.2026833970057931	0.7741935483870968	14.57180091657989
0.4053667940115862	0.7741935483870968	14.720626629780199
0.6080501910173793	0.7741935483870968	14.994651477340964
0.8107335880231724	0.7741935483870968	15.350418550519468
1.0134169850289656	0.7741935483870968	15.754262905991895
1.2161003820347587	0.7741935483870968	16.1776390761844
1.4187837790405518	0.7741935483870968	16.58948343011277
1.6214671760463448	0.7741935483870968	16.96034550379375
1.824150573052138	0.7741935483870968	17.26918217520428
2.026833970057931	0.7741935483870968	17.507023326772043
2.229517367063724	0.7741935483870968	17.67571085675048
2.4322007640695174	0.7741935483870968	17.779211893032844
2.6348841610753104	0.7741935483870968	17.822771960863975
2.8375675580811035	0.7741935483870968	17.813948226771824
3.040250955086896	0.7741935483870968	17.763230931447616
3.2429343520926897	0.7741935483870968	17.68520953004343
3.445617749098483	0.7741935483870968	17.5941766743367
3.648301146104276	0.7741935483870968	17.49980247761836
3.850984543110069	0.7741935483870968	17.410230556690195
4.053667940115862	0.7741935483870968	17.334285417612612
4.2563513371216555	0.7741935483870968	17.265796378807657
4.459034734127448	0.7741935483870968	17.16748893134666
4.661718131133241	0.7741935483870968	17.01079896218622
4.864401528139035	0.7741935483870968	16.789229963130627
5.067084925144828	0.7741935483870968	16.508104696845045
5.269768322150621	0.7741935483870968	16.17766727726504
5.472451719156414	0.7741935483870968	15.810910110906391
5.675135116162207	0.7741935483870968	15.428681511954405
5.877818513168	0.7741935483870968	15.065433147695801
6.080501910173792	0.7741935483870968	14.767770352656358
6.283185307179586	0.7741935483870968	14.587881731087602
0.0	0.8064516129032258	14.5210780837354
0.2026833970057931	0.8064516129032258	14.497072396306237
0.4053667940115862	0.8064516129032258	14.653894023837285
0.6080501910173793	0.8064516129032258	14.943087337961343
0.8107335880231724	0.8064516129032258	15.317773559751991
1.0134169850289656	0.8064516129032258	15.744595461516074
1.2161003820347587	0.8064516129032258	16.196787486772553
1.4187837790405518	0.8064516129032258	16.640724599910875
1.6214671760463448	0.8064516129032258	17.04190284215818
1.824150573052138	0.8064516129032258	17.37497288320403
2.026833970057931	0.8064516129032258	17.62878316837743
2.229517367063724	0.8064516129032258	17.809809115738325
2.4322007640695174	0.8064516129032258	17.921000742249724
2.6348841610753104	0.8064516129032258	17.966686683317306
2.8375675580811035	0.8064516129032258	17.955295346702755
3.040250955086896	0.8064516129032258	17.897968117545773
3.2429343520926897	0.8064516129032258	17.812113890429252
3.445617749098483	0.8064516129032258	17.713780402083042
3.648301146104276	0.8064516129032258	17.61177795297122
3.850984543110069	0.8064516129032258	17.514574636375833
4.053667940115862	0.8064516129032258	17.436995940115878
4.2563513371216555	0.8064516129032258	17.379958641948512
4.459034734127448	0.8064516129032258	17.29381526795762
4.661718131133241	0.8064516129032258	17.13708418256695
4.864401528139035	0.8064516129032258	16.907671841278116
5.067084925144828	0.8064516129032258	16.613632666026476
5.269768322150621	0.8064516129032258	16.266059232737838
5.472451719156414	0.8064516129032258	15.876668392611306
5.675135116162207	0.8064516129032258	15.465258569889635
5.877818513168	0.8064516129032258	15.069569374398009
6.080501910173792	0.8064516129032258	14.736085485722045
6.283185307179586	0.8064516129032258	14.5210780837354
0.0	0.8387096774193549	14.448222030814016
0.2026833970057931	0.8387096774193549	14.427435935489878
0.4053667940115862	0.8387096774193549	14.594512710347031
0.6080501910173793	0.8387096774193549	14.897985107341107
0.8107335880231724	0.8387096774193549	15.289608447828485
1.0134169850289656	0.8387096774193549	15.736979708546862
1.2161003820347587	0.8387096774193549	16.21738388047806
1.4187837790405518	0.8387096774193549	16.69591537365373
1.6214671760463448	0.8387096774193549	17.13046290136364
1.824150573052138	0.8387096774193549	17.48956321595578
2.026833970057931	0.8387096774193549	17.757551437820723
2.229517367063724	0.8387096774193549	17.95200708394376
2.4322007640695174	0.8387096774193549	18.071750579821078
2.6348841610753104	0.8387096774193549	18.119002096170345
2.8375675580811035	0.8387096774193549	18.10384616861604
3.040250955086896	0.8387096774193549	18.037618418514654
3.2429343520926897	0.8387096774193549	17.942747663784328
3.445617749098483	0.8387096774193549	17.836674533406537
3.648301146104276	0.8387096774193549	17.725413662288727
3.850984543110069	0.8387096774193549	17.616867068430263
4.053667940115862	0.8387096774193549	17.535205739359707
4.2563513371216555	0.8387096774193549	17.489289232194587
4.459034734127448	0.8387096774193549	17.424836971155703
4.661718131133241	0.8387096774193549	17.268109953741906
4.864401528139035	0.8387096774193549	17.03123828493904
5.067084925144828	0.8387096774193549	16.725619786826616
5.269768322150621	0.8387096774193549	16.362788496719432
5.472451719156414	0.8387096774193549	15.952209592058434
5.675135116162207	0.8387096774193549	15.511218815708576
5.877818513168	0.8387096774193549	15.085328141819657
6.080501910173792	0.8387096774193549	14.712955038570499
6.283185307179586	0.8387096774193549	14.448222030814016
0.0	0.8709677419354839	14.369123048618192
0.2026833970057931	0.8709677419354839	14.371333454804157
0.4053667940115862	0.8709677419354839	14.550442176048804
0.6080501910173793	0.8709677419354839	14.865678385433377
0.8107335880231724	0.8709677419354839	15.27077776376722
1.0134169850289656	0.8709677419354839	15.73424407675
1.2161003820347587	0.8709677419354839	16.238135780051543
1.4187837790405518	0.8709677419354839	16.75401076865179
1.6214671760463448	0.8709677419354839	17.22591939409876
1.824150573052138	0.8709677419354839	17.614212898159614
2.026833970057931	0.8709677419354839	17.893734236398906
2.229517367063724	0.8709677419354839	18.103667264793504
2.4322007640695174	0.8709677419354839	18.2332702437166
2.6348841610753104	0.8709677419354839	18.281648903290737
2.8375675580811035	0.8709677419354839	18.261208501480603
3.040250955086896	0.8709677419354839	18.182509173001435
3.2429343520926897	0.8709677419354839	18.07879911040758
3.445617749098483	0.8709677419354839	17.965234527305036
3.648301146104276	0.8709677419354839	17.842398251090444
3.850984543110069	0.8709677419354839	17.717293660738576
4.053667940115862	0.8709677419354839	17.63128116306359
4.2563513371216555	0.8709677419354839	17.590538704029235
4.459034734127448	0.8709677419354839	17.561151882077628
4.661718131133241	0.8709677419354839	17.403494278243848
4.864401528139035	0.8709677419354839	17.160026662158373
5.067084925144828	0.8709677419354839	16.84646590120069
5.269768322150621	0.8709677419354839	16.47180709472804
5.472451719156414	0.8709677419354839	16.04261932562853
5.675135116162207	0.8709677419354839	15.571523662928167
5.877818513168	0.8709677419354839	15.12016034692992
6.080501910173792	0.8709677419354839	14.700445459739829
6.283185307179586	0.8709677419354839	14.369123048618192
0.0	0.9032258064516129	14.290230789878871
0.2026833970057931	0.9032258064516129	14.336390333724983
0.4053667940115862	0.9032258064516129	14.530951584226289
0.6080501910173793	0.9032258064516129	14.854710554963509
0.8107335880231724	0.9032258064516129	15.269021261096393
1.0134169850289656	0.9032258064516129	15.74329137831452
1.2161003820347587	0.9032258064516129	16.261760557324646
1.4187837790405518	0.9032258064516129	16.814676684715906
1.6214671760463448	0.9032258064516129	17.325129097908007
1.824150573052138	0.9032258064516129	17.749368897462993
2.026833970057931	0.9032258064516129	18.0378844606608
2.229517367063724	0.9032258064516129	18.2663372235997
2.4322007640695174	0.9032258064516129	18.407149889071402
2.6348841610753104	0.9032258064516129	18.4564231107737
2.8375675580811035	0.9032258064516129	18.427963040556737
3.040250955086896	0.9032258064516129	18.333581976744398
3.2429343520926897	0.9032258064516129	18.223742683951475
3.445617749098483	0.9032258064516129	18.103206137780006
3.648301146104276	0.9032258064516129	17.962536709731218
3.850984543110069	0.9032258064516129	17.82006018565886
4.053667940115862	0.9032258064516129	17.731546373335895
4.2563513371216555	0.9032258064516129	17.69172408018616
4.459034734127448	0.9032258064516129	17.687203090320633
4.661718131133241	0.9032258064516129	17.540614341680367
4.864401528139035	0.9032258064516129	17.295975488275715
5.067084925144828	0.9032258064516129	16.980806118943757
5.269768322150621	0.9032258064516129	16.59872581281077
5.472451719156414	0.9032258064516129	16.15437701696989
5.675135116162207	0.9032258064516129	15.652578940325869
5.877818513168	0.9032258064516129	15.182023805792268
6.080501910173792	0.9032258064516129	14.688705099305414
6.283185307179586	0.9032258064516129	14.290230789878871
0.0	0.9354838709677419	14.21960726701377
0.2026833970057931	0.9354838709677419	14.330285497763967
0.4053667940115862	0.9354838709677419	14.543044088501173
0.6080501910173793	0.9354838709677419	14.87319086611154
0.8107335880231724	0.9354838709677419	15.29251188652481
1.0134169850289656	0.9354838709677419	15.77273549251201
1.2161003820347587	0.9354838709677419	16.29816873072
1.4187837790405518	0.9354838709677419	16.869447545141597
1.6214671760463448	0.9354838709677419	17.42389246206681
1.824150573052138	0.9354838709677419	17.893650279958603
2.026833970057931	0.9354838709677419	18.19158759362699
2.229517367063724	0.9354838709677419	18.4416493456855
2.4322007640695174	0.9354838709677419	18.594379519702237
2.6348841610753104	0.9354838709677419	18.644397755640945
2.8375675580811035	0.9354838709677419	18.598086219184186
3.040250955086896	0.9354838709677419	18.4949136622462
3.2429343520926897	0.9354838709677419	18.38174525123087
3.445617749098483	0.9354838709677419	18.254397366639516
3.648301146104276	0.9354838709677419	18.080124161124623
3.850984543110069	0.9354838709677419	17.933449163030353
4.053667940115862	0.9354838709677419	17.84361476686807
4.2563513371216555	0.9354838709677419	17.8018775627662
4.459034734127448	0.9354838709677419	17.791542382792656
4.661718131133241	0.9354838709677419	17.676606302714106
4.864401528139035	0.9354838709677419	17.444693170203834
5.067084925144828	0.9354838709677419	17.134212894594512
5.269768322150621	0.9354838709677419	16.74907689748185
5.472451719156414	0.9354838709677419	16.29332922008964
5.675135116162207	0.9354838709677419	15.760287670646326
5.877818513168	0.9354838709677419	15.276558267392026
6.080501910173792	0.9354838709677419	14.705046129827252
6.283185307179586	0.9354838709677419	14.21960726701377
0.0	0.967741935483871	14.16381956996058
0.2026833970057931	0.967741935483871	14.362540376756174
0.4053667940115862	0.967741935483871	14.579021887779513
0.6080501910173793	0.967741935483871	14.926844897031797
0.8107335880231724	0.967741935483871	15.347666145350393
1.0134169850289656	0.967741935483871	15.830050938054939
1.2161003820347587	0.967741935483871	16.356977346163458
1.4187837790405518	0.967741935483871	16.930294412227802
1.6214671760463448	0.967741935483871	17.528947859502455
1.824150573052138	0.967741935483871	18.037909635932362
2.026833970057931	0.967741935483871	18.358594790017385
2.229517367063724	0.967741935483871	18.631242397830228
2.4322007640695174	0.967741935483871	18.795280022003553
2.6348841610753104	0.967741935483871	18.845714786683338
2.8375675580811035	0.967741935483871	18.77396001888875
3.040250955086896	0.967741935483871	18.671040879367144
3.2429343520926897	0.967741935483871	18.556312497012804
3.445617749098483	0.967741935483871	18.421467999783367
3.648301146104276	0.967741935483871	18.210052259819175
3.850984543110069	0.967741935483871	18.064761490872662
4.053667940115862	0.967741935483871	17.974008408123872
4.2563513371216555	0.967741935483871	17.928027395810993
4.459034734127448	0.967741935483871	17.89767439429259
4.661718131133241	0.967741935483871	17.82064384797426
4.864401528139035	0.967741935483871	17.612497139884354
5.067084925144828	0.967741935483871	17.311349757353653
5.269768322150621	0.967741935483871	16.92692954499193
5.472451719156414	0.967741935483871	16.46340262166527
5.675135116162207	0.967741935483871	15.899227298596996
5.877818513168	0.967741935483871	15.405937275156965
6.080501910173792	0.967741935483871	14.760305612011258
6.283185307179586	0.967741935483871	14.16381956996058
0.0	1.0	14.059422144462243
0.2026833970057931	1.0	14.091194304696678
0.4053667940115862	1.0	14.315729005444409
0.6080501910173793	1.0	14.660452674863066
0.8107335880231724	1.0	15.121013096318078
1.0134169850289656	1.0	15.685227166625182
1.2161003820347587	1.0	16.227150831220246
1.4187837790405518	1.0	16.80706764325299
1.6214671760463448	1.0	17.5263215347167
1.824150573052138	1.0	18.031855492757412
2.026833970057931	1.0	18.460098753143697
2.229517367063724	1.0	18.720320277318812
2.4322007640695174	1.0	18.878592756340275
2.6348841610753104	1.0	18.942482171115508
2.8375675580811035	1.0	18.880861970785965
3.040250955086896	1.0	18.848164488232623
3.2429343520926897	1.0	18.592746151119044
3.445617749098483	1.0	18.42232300219052
3.648301146104276	1.0	18.205881021624677
3.850984543110069	1.0	18.14315657595722
4.053667940115862	1.0	18.0497476012577
4.2563513371216555	1.0	17.936215751646063
4.459034734127448	1.0	17.849869755869452
4.661718131133241	1.0	17.880119882005175
4.864401528139035	1.0	17.57887351726007
5.067084925144828	1.0	17.265493258305334
5.269768322150621	1.0	16.861436545782297
5.472451719156414	1.0	16.36627870941463
5.675135116162207	1.0	15.791575812132322
5.877818513168	1.0	15.05625160169928
6.080501910173792	1.0	14.390201564019836
6.283185307179586	1.0	14.059422144462243


==> res/cylinder/x1_log.csv <==
iter	value	face	angle	r	z
0	17.7599492253429	0	2.199114857512855	0.8	0.5
1	16.55840667496059	0	1.9050229590227807	0.4195920284056243	0.5
2	16.398048453538397	0	1.671252721386205	0.3008344803646304	0.5
3	16.29969116409989	0	1.6209754421742917	0.21939298233494242	0.5
4	16.106334147671298	0	1.6421988647294183	0.09703463439664994	0.5
5	15.903869705060657	0	5.504562488815392	0.04632958498223819	0.5
6	15.751365340436923	0	5.403029195900881	0.16602181747984399	0.5
7	15.623327349978968	0	5.529303648478324	0.2723765104882466	0.5
8	15.483033344372995	0	5.673840088911324	0.37624674375977846	0.5
9	15.29613586691488	0	5.825724753963797	0.48983856529100545	0.5
10	15.042384887039152	0	5.981401097198283	0.6185570168364014	0.5
11	14.738166809893318	0	6.126455077492796	0.7566487400780469	0.5
12	14.340235946413067	0	6.244140324640681	0.9037187757877665	0.5
13	13.56014662311182	2	0.02810993742298927	1.0	0.39169937685827805
14	12.581837522030836	2	0.013085561187865247	1.0	0.028144392568811627
15	12.554101895813297	2	0.0	1.0	0.0
16	12.554101895813297	2	0.0	1.0	0.0
17	12.554101895813297	2	0.0	1.0	0.0
18	12.554101895813297	2	0.0	1.0	0.0
19	12.554101895813297	2	0.0	1.0	0.0
20	12.554101895813297	2	0.0	1.0	0.0


==> res/cylinder/x2_log.csv <==
iter	value	face	angle	r	z
0	18.046467010036686	2	4.9637163926718735	1.0	-0.38
1	16.10671394280724	2	5.42407887078473	1.0	-0.1874744006180239
2	15.298731156805703	2	5.7056462249016695	1.0	-0.12193600429320864
3	14.96938379110548	2	5.863638360544935	1.0	-0.0958885403693772
4	14.8266146178488	2	5.949686819733808	1.0	-0.08202969883233939
5	12.554101895813297	2	0.0	1.0	0.0
6	12.554101895813297	2	0.0	1.0	0.0
7	12.554101895813297	2	0.0	1.0	0.0
8	12.554101895813297	2	0.0	1.0	0.0
9	12.554101895813297	2	0.0	1.0	0.0
10	12.554101895813297	2	0.0	1.0	0.0
11	12.554101895813297	2	0.0	1.0	0.0
12	12.554101895813297	2	0.0	1.0	0.0
13	12.554101895813297	2	0.0	1.0	0.0
14	12.554101895813297	2	0.0	1.0	0.0
15	12.554101895813297	2	0.0	1.0	0.0
16	12.554101895813297	2	0.0	1.0	0.0
17	12.554101895813297	2	0.0	1.0	0.0
18	12.554101895813297	2	0.0	1.0	0.0
19	12.554101895813297	2	0.0	1.0	0.0
20	12.554101895813297	2	0.0	1.0	0.0


==> res/cylinder/x3_log.csv <==
iter	value	face	angle	r	z
0	17.192915639423596	1	5.340707511102648	0.9	-0.5
1	16.146097994727487	1	5.69809402271821	0.7762186395989239	-0.5
2	14.985856040704284	1	6.073042024667244	0.9137890305221285	-0.5
3	14.206265154963274	2	0.003084244360705921	1.0	-0.4449237680535548
4	14.230310283141543	2	6.267738742935508	1.0	-0.2812546588709467
5	13.030319332784094	2	0.03785248061422189	1.0	-0.07472723830528138
6	12.554101895813297	2	0.0	1.0	0.0
7	12.554101895813297	2	0.0	1.0	0.0
8	12.554101895813297	2	0.0	1.0	0.0
9	12.554101895813297	2	0.0	1.0	0.0
10	12.554101895813297	2	0.0	1.0	0.0
11	12.554101895813297	2	0.0	1.0	0.0
12	12.554101895813297	2	0.0	1.0	0.0
13	12.554101895813297	2	0.0	1.0	0.0
14	12.554101895813297	2	0.0	1.0	0.0
15	12.554101895813297	2	0.0	1.0	0.0
16	12.554101895813297	2	0.0	1.0	0.0
17	12.554101895813297	2	0.0	1.0	0.0
18	12.554101895813297	2	0.0	1.0	0.0
19	12.554101895813297	2	0.0	1.0	0.0
20	12.554101895813297	2	0.0	1.0	0.0

